Cancer Gene Profiling through Unsupervised Discovery

Precision medicine is a paradigm shift in healthcare relying heavily on genomics data. However, the complexity of biological interactions, the large number of genes as well as the lack of comparisons on the analysis of data, remain a tremendous bottleneck regarding clinical adoption. In this paper, we introduce a novel, automatic and unsupervised framework to discover low-dimensional gene biomarkers. Our method is based on the LP-Stability algorithm, a high dimensional center-based unsupervised clustering algorithm, that offers modularity as concerns metric functions and scalability, while being able to automatically determine the best number of clusters. Our evaluation includes both mathematical and biological criteria. The recovered signature is applied to a variety of biological tasks, including screening of biological pathways and functions, and characterization relevance on tumor types and subtypes. Quantitative comparisons among different distance metrics, commonly used clustering methods and a referential gene signature used in the literature, confirm state of the art performance of our approach. In particular, our signature, that is based on 27 genes, reports at least $30$ times better mathematical significance (average Dunn's Index) and 25% better biological significance (average Enrichment in Protein-Protein Interaction) than those produced by other referential clustering methods. Finally, our signature reports promising results on distinguishing immune inflammatory and immune desert tumors, while reporting a high balanced accuracy of 92% on tumor types classification and averaged balanced accuracy of 68% on tumor subtypes classification, which represents, respectively 7% and 9% higher performance compared to the referential signature.

==> additional files/genes_clustering.csv <==
Hybridization REF,Cluster Number
?|100130426,1
?|100133144,24
?|100134869,24
?|10357,11
?|10431,25
?|136542,1
?|155060,8
?|26823,8
?|280660,1
?|317712,4
?|340602,20
?|388795,8
?|390284,15
?|391343,15
?|391714,2
?|404770,18
?|441362,0
?|442388,17
?|553137,1
?|57714,6
?|645851,8
?|652919,6
?|653553,13
?|728045,5
?|728603,23
?|728788,8
?|729884,13
?|8225,14
?|90288,2
A1BG|1,26
A1CF|29974,1
A2BP1|54715,20
A2LD1|87769,26
A2ML1|144568,5
A2M|2,16
A4GALT|53947,13
A4GNT|51146,22
AAA1|404744,1
AAAS|8086,18
AACSL|729522,5
AACS|65985,6
AADACL2|344752,5
AADACL3|126767,5
AADACL4|343066,20
AADAC|13,1
AADAT|51166,23
AAGAB|79719,21
AAK1|22848,6
AAMP|14,18
AANAT|15,18
AARS2|57505,18
AARSD1|80755,14
AARS|16,11
AASDHPPT|60496,10
AASDH|132949,10
AASS|10157,16
AATF|26574,11
AATK|9625,20
ABAT|18,26
ABCA10|10349,16
ABCA11P|79963,2
ABCA12|26154,5
ABCA13|154664,5
ABCA17P|650655,2
ABCA1|19,22
ABCA2|20,2
ABCA3|21,2
ABCA4|24,7
ABCA5|23461,1
ABCA6|23460,16
ABCA7|10347,13
ABCA8|10351,16
ABCA9|10350,16
ABCB10|23456,12
ABCB11|8647,1
ABCB1|5243,16
ABCB4|5244,16
ABCB5|340273,3
ABCB6|10058,1
ABCB7|22,10
ABCB8|11194,18
ABCB9|23457,18
ABCC10|89845,18
ABCC11|85320,15
ABCC12|94160,15
ABCC13|150000,15
ABCC1|4363,24
ABCC2|1244,1
ABCC3|8714,26
ABCC4|10257,17
ABCC5|10057,24
ABCC6P1|653190,16
ABCC6P2|730013,16
ABCC6|368,16
ABCC8|6833,15
ABCC9|10060,22
ABCD1|215,18
ABCD2|225,22
ABCD3|5825,15
ABCD4|5826,26
ABCE1|6059,6
ABCF1|23,11
ABCF2|10061,11
ABCF3|55324,24
ABCG1|9619,4
ABCG2|9429,16
ABCG4|64137,24
ABCG5|64240,1
ABCG8|64241,1
ABHD10|55347,10
ABHD11|83451,18
ABHD12B|145447,2
ABHD12|26090,18
ABHD13|84945,10
ABHD14A|25864,26
ABHD14B|84836,26
ABHD15|116236,26
ABHD1|84696,26
ABHD2|11057,16
ABHD3|171586,25
ABHD4|63874,20
ABHD5|51099,10
ABHD6|57406,1
ABHD8|79575,14
ABI1|10006,24
ABI2|10152,2
ABI3BP|25890,22
ABI3|51225,4
ABL1|25,12
ABL2|27,12
ABLIM1|3983,6
ABLIM2|84448,5
ABLIM3|22885,16
ABO|28,17
ABP1|26,9
ABRA|137735,13
ABR|29,22
ABT1|29777,25
ABTB1|80325,26
ABTB2|25841,1
ACAA1|30,26
ACAA2|10449,16
ACACA|31,6
ACACB|32,16
ACAD10|80724,26
ACAD11|84129,26
ACAD8|27034,2
ACAD9|28976,11
ACADL|33,16
ACADM|34,16
ACADSB|36,16
ACADS|35,26
ACADVL|37,26
ACAN|176,7
ACAP1|9744,9
ACAP2|23527,6
ACAP3|116983,18
ACAT1|38,16
ACAT2|39,1
ACBD3|64746,12
ACBD4|79777,26
ACBD5|91452,16
ACBD6|84320,14
ACBD7|414149,2
ACCN1|40,20
ACCN2|41,24
ACCN3|9311,8
ACCN4|55515,8
ACCN5|51802,17
ACCSL|390110,22
ACCS|84680,8
ACD|65057,18
ACE2|59272,13
ACER1|125981,5
ACER2|340485,12
ACER3|55331,6
ACE|1636,22
ACHE|43,17
ACIN1|22985,8
ACLY|47,6
ACMSD|130013,1
ACN9|57001,25
ACO1|48,16
ACO2|50,23
ACOT11|26027,13
ACOT12|134526,1
ACOT13|55856,1
ACOT1|641371,16
ACOT2|10965,26
ACOT4|122970,15
ACOT6|641372,26
ACOT7|11332,5
ACOT8|10005,14
ACOT9|23597,13
ACOX1|51,16
ACOX2|8309,16
ACOX3|8310,15
ACOXL|55289,17
ACP1|52,25
ACP2|53,4
ACP5|54,4
ACP6|51205,26
ACPL2|92370,21
ACPP|55,13
ACPT|93650,1
ACRBP|84519,2
ACRC|93953,8
ACRV1|56,11
ACR|49,16
ACSBG1|23205,23
ACSBG2|81616,2
ACSF2|80221,26
ACSF3|197322,14
ACSL1|2180,16
ACSL3|2181,10
ACSL4|2182,17
ACSL5|51703,26
ACSL6|23305,16
ACSM1|116285,26
ACSM2A|123876,1
ACSM2B|348158,1
ACSM3|6296,26
ACSM4|341392,6
ACSM5|54988,16
ACSS1|84532,2
ACSS2|55902,16
ACSS3|79611,16
ACTA1|58,7
ACTA2|59,3
ACTBL2|345651,7
ACTB|60,13
ACTC1|70,3
ACTG1|71,11
ACTG2|72,3
ACTL6A|86,11
ACTL6B|51412,23
ACTL7A|10881,8
ACTL7B|10880,18
ACTL8|81569,11
ACTL9|284382,9
ACTN1|87,7
ACTN2|88,22
ACTN3|89,5
ACTN4|81,24
ACTR10|55860,10
ACTR1A|10121,13
ACTR1B|10120,8
ACTR2|10097,6
ACTR3B|57180,8
ACTR3C|653857,1
ACTR3|10096,24
ACTR5|79913,18
ACTR6|64431,10
ACTR8|93973,10
ACTRT1|139741,18
ACTRT2|140625,20
ACVR1B|91,21
ACVR1C|130399,5
ACVR1|90,6
ACVR2A|92,21
ACVR2B|93,21
ACVRL1|94,3
ACY1|95,26
ACY3|91703,1
ACYP1|97,18
ACYP2|98,26
ADAD1|132612,11
ADAD2|161931,5
ADAL|161823,10
ADAM10|102,6
ADAM11|4185,8
ADAM12|8038,7
ADAM15|8751,18
ADAM17|6868,24
ADAM18|8749,21
ADAM19|8728,7
ADAM20|8748,8
ADAM21P1|145241,10
ADAM21|8747,2
ADAM22|53616,10
ADAM23|8745,5
ADAM28|10863,4
ADAM29|11086,22
ADAM2|2515,15
ADAM30|11085,1
ADAM32|203102,21
ADAM33|80332,3
ADAM3A|1587,18
ADAM5P|255926,20
ADAM6|8755,9
ADAM7|8756,5
ADAM8|101,13
ADAM9|8754,17
ADAMDEC1|27299,4
ADAMTS10|81794,3
ADAMTS12|81792,7
ADAMTS13|11093,26
ADAMTS14|140766,7
ADAMTS15|170689,15
ADAMTS16|170690,7
ADAMTS17|170691,24
ADAMTS18|170692,20
ADAMTS19|171019,2
ADAMTS1|9510,22
ADAMTS20|80070,24
ADAMTS2|9509,7
ADAMTS3|9508,22
ADAMTS4|9507,7
ADAMTS5|11096,3
ADAMTS6|11174,7
ADAMTS7|11173,7
ADAMTS8|11095,3
ADAMTS9|56999,3
ADAMTSL1|92949,3
ADAMTSL2|9719,3
ADAMTSL3|57188,16
ADAMTSL4|54507,13
ADAMTSL5|339366,13
ADAP1|11033,18
ADAP2|55803,4
ADARB1|104,22
ADARB2|105,20
ADAR|103,12
ADAT1|23536,6
ADAT2|134637,8
ADAT3|113179,18
ADA|100,5
ADCK1|57143,8
ADCK2|90956,8
ADCK4|79934,18
ADCK5|203054,18
ADCY10|55811,1
ADCY1|107,15
ADCY2|108,3
ADCY3|109,24
ADCY4|196883,3
ADCY5|111,20
ADCY6|112,2
ADCY7|113,4
ADCY8|114,20
ADCY9|115,12
ADCYAP1R1|117,20
ADCYAP1|116,22
ADC|113451,20
ADD1|118,2
ADD2|119,20
ADD3|120,24
ADH1A|124,16
ADH1B|125,16
ADH1C|126,1
ADH4|127,1
ADH5|128,1
ADH6|130,1
ADH7|131,5
ADHFE1|137872,26
ADI1|55256,1
ADIG|149685,23
ADIPOQ|9370,15
ADIPOR1|51094,12
ADIPOR2|79602,6
ADK|132,5
ADM2|79924,15
ADM|133,5
ADNP2|22850,6
ADNP|23394,21
ADORA1|134,20
ADORA2A|135,4
ADORA2B|136,13
ADORA3|140,4
ADO|84890,21
ADPGK|83440,4
ADPRHL1|113622,2
ADPRHL2|54936,18
ADPRH|141,22
ADRA1A|148,16
ADRA1B|147,16
ADRA1D|146,3
ADRA2A|150,3
ADRA2B|151,26
ADRA2C|152,20
ADRB1|153,17
ADRB2|154,13
ADRB3|155,22
ADRBK1|156,18
ADRBK2|157,22
ADRM1|11047,14
ADSL|158,11
ADSSL1|122622,17
ADSS|159,21
AEBP1|165,7
AEBP2|121536,24
AEN|64782,25
AES|166,18
AFAP1L1|134265,22
AFAP1L2|84632,13
AFAP1|60312,7
AFARP1|246182,0
AFF1|4299,12
AFF2|2334,22
AFF3|3899,15
AFF4|27125,12
AFG3L1|172,8
AFG3L2|10939,6
AFMID|125061,1
AFM|173,1
AFP|174,1
AFTPH|54812,12
AG2|387763,3
AGAP11|119385,8
AGAP1|116987,21
AGAP2|116986,4
AGAP3|116988,18
AGAP4|119016,8
AGAP5|729092,8
AGAP6|414189,8
AGAP7|653268,8
AGAP8|728404,8
AGA|175,15
AGBL1|123624,5
AGBL2|79841,26
AGBL3|340351,2
AGBL4|84871,2
AGBL5|60509,21
AGER|177,17
AGFG1|3267,6
AGFG2|3268,26
AGGF1|55109,10
AGK|55750,8
AGL|178,6
AGMAT|79814,1
AGPAT1|10554,20
AGPAT2|10555,1
AGPAT3|56894,2
AGPAT4|56895,22
AGPAT5|55326,10
AGPAT6|137964,15
AGPAT9|84803,16
AGPHD1|123688,19
AGPS|8540,6
AGR2|10551,15
AGR3|155465,2
AGRN|375790,18
AGRP|181,17
AGTPBP1|23287,6
AGTR1|185,16
AGTR2|186,17
AGTRAP|57085,18
AGT|183,16
AGXT2L1|64850,1
AGXT2L2|85007,26
AGXT2|64902,1
AGXT|189,1
AHCTF1|25909,12
AHCYL1|10768,2
AHCYL2|23382,17
AHCY|191,11
AHDC1|27245,24
AHI1|54806,2
AHNAK2|113146,5
AHNAK|79026,6
AHRR|57491,24
AHR|196,17
AHSA1|10598,11
AHSA2|130872,8
AHSG|197,1
AHSP|51327,4
AICDA|57379,4
AIDA|64853,10
AIF1L|83543,20
AIF1|199,4
AIFM1|9131,1
AIFM2|84883,26
AIFM3|150209,25
AIG1|51390,26
AIM1L|55057,13
AIM1|202,13
AIM2|9447,13
AIMP1|9255,10
AIMP2|7965,14
AIPL1|23746,11
AIP|9049,14
AIRE|326,23
AJAP1|55966,3
AK1|203,17
AK2|204,25
AK3L1|205,24
AK3|50808,16
AK5|26289,15
AK7|122481,17
AKAP10|11216,12
AKAP11|11215,12
AKAP12|9590,3
AKAP13|11214,22
AKAP14|158798,17
AKAP1|8165,12
AKAP2|11217,22
AKAP3|10566,2
AKAP4|8852,0
AKAP5|9495,10
AKAP6|9472,22
AKAP7|9465,16
AKAP8L|26993,18
AKAP8|10270,8
AKAP9|10142,12
AKD1|221264,2
AKIRIN1|79647,10
AKIRIN2|55122,24
AKNAD1|254268,23
AKNA|80709,9
AKR1A1|10327,1
AKR1B10|57016,5
AKR1B15|441282,5
AKR1B1|231,24
AKR1C1|1645,5
AKR1C2|1646,5
AKR1C3|8644,1
AKR1C4|1109,1
AKR1CL1|340811,1
AKR1D1|6718,1
AKR1E2|83592,25
AKR7A2|8574,26
AKR7A3|22977,15
AKR7L|246181,26
AKT1S1|84335,18
AKT1|207,21
AKT2|208,21
AKT3|10000,22
AKTIP|64400,2
ALAD|210,16
ALAS1|211,1
ALAS2|212,23
ALB|213,1
ALCAM|214,10
ALDH16A1|126133,18
ALDH18A1|5832,21
ALDH1A1|216,16
ALDH1A2|8854,3
ALDH1A3|220,13
ALDH1B1|219,1
ALDH1L1|10840,1
ALDH1L2|160428,7
ALDH2|217,16
ALDH3A1|218,5
ALDH3A2|224,16
ALDH3B1|221,4
ALDH3B2|222,5
ALDH4A1|8659,1
ALDH5A1|7915,26
ALDH6A1|4329,16
ALDH7A1|501,15
ALDH8A1|64577,1
ALDH9A1|223,15
ALDOA|226,18
ALDOB|229,1
ALDOC|230,23
ALG10B|144245,10
ALG10|84920,6
ALG11|440138,21
ALG12|79087,26
ALG13|79868,2
ALG14|199857,26
ALG1L2|644974,18
ALG1L|200810,5
ALG1|56052,15
ALG2|85365,2
ALG3|10195,11
ALG5|29880,26
ALG6|29929,10
ALG8|79053,15
ALG9|79796,2
ALKBH1|8846,10
ALKBH2|121642,14
ALKBH3|221120,19
ALKBH4|54784,18
ALKBH5|54890,21
ALKBH6|84964,18
ALKBH7|84266,14
ALKBH8|91801,10
ALK|238,20
ALLC|55821,1
ALMS1P|200420,2
ALMS1|7840,21
ALOX12B|242,5
ALOX12P2|245,24
ALOX12|239,5
ALOX15B|247,17
ALOX15|246,17
ALOX5AP|241,4
ALOX5|240,4
ALOXE3|59344,5
ALPI|248,1
ALPK1|80216,12
ALPK2|115701,7
ALPK3|57538,22
ALPL|249,16
ALPPL2|251,17
ALPP|250,17
ALS2CL|259173,13
ALS2CR11|151254,17
ALS2CR12|130540,2
ALS2CR4|65062,24
ALS2CR8|79800,2
ALS2|57679,6
ALX1|8092,24
ALX3|257,24
ALX4|60529,15
AMAC1L2|83650,8
AMAC1L3|643664,8
AMAC1|146861,5
AMACR|23600,1
AMBN|258,1
AMBP|259,1
AMBRA1|55626,12
AMD1|262,24
AMDHD1|144193,1
AMDHD2|51005,26
AMELX|265,0
AMELY|266,17
AMFR|267,15
AMHR2|269,17
AMH|268,18
AMICA1|120425,9
AMIGO1|57463,12
AMIGO2|347902,7
AMIGO3|386724,18
AMMECR1L|83607,6
AMMECR1|9949,11
AMN1|196394,2
AMN|81693,1
AMOTL1|154810,5
AMOTL2|51421,20
AMOT|154796,2
AMPD1|270,9
AMPD2|271,18
AMPD3|272,13
AMPH|273,3
AMTN|401138,5
AMT|275,26
AMY1A|276,17
AMY2A|279,17
AMY2B|280,26
AMZ1|155185,22
AMZ2P1|201283,2
AMZ2|51321,10
ANAPC10|10393,10
ANAPC11|51529,14
ANAPC13|25847,2
ANAPC16|119504,19
ANAPC1|64682,6
ANAPC2|29882,18
ANAPC4|29945,8
ANAPC5|51433,11
ANAPC7|51434,11
ANGEL1|23357,21
ANGEL2|90806,10
ANGPT1|284,22
ANGPT2|285,22
ANGPT4|51378,3
ANGPTL1|9068,3
ANGPTL2|23452,7
ANGPTL3|27329,1
ANGPTL4|51129,1
ANGPTL5|253935,3
ANGPTL6|83854,1
ANGPTL7|10218,3
ANG|283,16
ANK1|286,13
ANK2|287,3
ANK3|288,12
ANKAR|150709,8
ANKDD1A|348094,8
ANKFN1|162282,2
ANKFY1|51479,12
ANKHD1-EIF4EBP3|404734,12
ANKHD1|54882,12
ANKH|56172,22
ANKIB1|54467,21
ANKK1|255239,13
ANKLE1|126549,24
ANKLE2|23141,24
ANKMY1|51281,2
ANKMY2|57037,10
ANKRA2|57763,10
ANKRD10|55608,8
ANKRD11|29123,24
ANKRD12|23253,12
ANKRD13A|88455,12
ANKRD13B|124930,24
ANKRD13C|81573,10
ANKRD13D|338692,18
ANKRD16|54522,8
ANKRD17|26057,6
ANKRD19|138649,13
ANKRD1|27063,17
ANKRD20A3|441425,8
ANKRD20A4|728747,10
ANKRD20B|729171,8
ANKRD22|118932,13
ANKRD23|200539,8
ANKRD24|170961,26
ANKRD26P1|124149,20
ANKRD26|22852,21
ANKRD27|84079,24
ANKRD28|23243,12
ANKRD29|147463,17
ANKRD2|26287,5
ANKRD30A|91074,15
ANKRD30B|374860,15
ANKRD31|256006,12
ANKRD32|84250,10
ANKRD33|341405,20
ANKRD34A|284615,20
ANKRD34B|340120,24
ANKRD34C|390616,3
ANKRD35|148741,13
ANKRD36BP1|84832,6
ANKRD36B|57730,21
ANKRD36|375248,8
ANKRD37|353322,13
ANKRD39|51239,14
ANKRD40|91369,10
ANKRD42|338699,2
ANKRD43|134548,26
ANKRD44|91526,22
ANKRD45|339416,20
ANKRD46|157567,10
ANKRD49|54851,8
ANKRD50|57182,12
ANKRD52|283373,21
ANKRD53|79998,20
ANKRD54|129138,18
ANKRD55|79722,4
ANKRD56|345079,1
ANKRD57|65124,5
ANKRD58|347454,4
ANKRD5|63926,21
ANKRD6|22881,20
ANKRD7|56311,20
ANKRD9|122416,18
ANKS1A|23294,12
ANKS1B|56899,2
ANKS3|124401,8
ANKS4B|257629,1
ANKS6|203286,24
ANKZF1|55139,8
ANLN|54443,11
ANO10|55129,15
ANO1|55107,15
ANO2|57101,2
ANO3|63982,16
ANO4|121601,3
ANO5|203859,16
ANO6|196527,22
ANO7|50636,18
ANO8|57719,8
ANO9|338440,18
ANP32A|8125,10
ANP32B|10541,11
ANP32C|23520,13
ANP32D|23519,6
ANP32E|81611,11
ANPEP|290,16
ANTXR1|84168,7
ANTXR2|118429,22
ANTXRL|195977,2
ANUBL1|93550,12
ANXA10|11199,1
ANXA11|311,13
ANXA13|312,1
ANXA1|301,13
ANXA2P1|303,13
ANXA2P2|304,13
ANXA2P3|305,13
ANXA2|302,13
ANXA3|306,13
ANXA4|307,17
ANXA5|308,22
ANXA6|309,3
ANXA7|310,6
ANXA8L1|728113,5
ANXA8L2|244,13
ANXA8|653145,13
ANXA9|8416,26
AOAH|313,4
AOC2|314,8
AOC3|8639,3
AOX1|316,16
AOX2P|344454,15
AP1AR|55435,10
AP1B1|162,13
AP1G1|164,6
AP1G2|8906,8
AP1M1|8907,14
AP1M2|10053,18
AP1S1|1174,25
AP1S2|8905,22
AP1S3|130340,13
AP2A1|160,18
AP2A2|161,2
AP2B1|163,10
AP2M1|1173,24
AP2S1|1175,14
AP3B1|8546,10
AP3B2|8120,20
AP3D1|8943,21
AP3M1|26985,21
AP3M2|10947,10
AP3S1|1176,25
AP3S2|10239,2
AP4B1|10717,8
AP4E1|23431,6
AP4M1|9179,8
AP4S1|11154,10
APAF1|317,10
APBA1|320,16
APBA2|321,20
APBA3|9546,14
APBB1IP|54518,4
APBB1|322,3
APBB2|323,15
APBB3|10307,8
APC2|10297,23
APCDD1L|164284,7
APCDD1|147495,20
APCS|325,1
APC|324,10
APEH|327,26
APEX1|328,19
APEX2|27301,11
APH1A|51107,21
APH1B|83464,2
API5|8539,6
APIP|51074,10
APITD1|378708,25
APLF|200558,24
APLNR|187,3
APLN|8862,23
APLP1|333,20
APLP2|334,17
APOA1BP|128240,25
APOA1|335,1
APOA2|336,1
APOA4|337,1
APOA5|116519,1
APOB48R|55911,4
APOBEC1|339,0
APOBEC2|10930,17
APOBEC3A|200315,13
APOBEC3B|9582,11
APOBEC3C|27350,13
APOBEC3D|140564,9
APOBEC3F|200316,9
APOBEC3G|60489,9
APOBEC3H|164668,9
APOBEC4|403314,17
APOB|338,16
APOC1P1|342,1
APOC1|341,16
APOC2|344,1
APOC3|345,1
APOC4|346,1
APOD|347,3
APOE|348,16
APOF|319,1
APOH|350,1
APOL1|8542,13
APOL2|23780,9
APOL3|80833,9
APOL4|80832,4
APOL5|80831,1
APOL6|80830,9
APOLD1|81575,3
APOM|55937,1
APOOL|139322,12
APOO|79135,25
APPBP2|10513,10
APPL1|26060,10
APPL2|55198,10
APP|351,6
APRT|353,14
APTX|54840,25
AQP10|89872,5
AQP11|282679,26
AQP12A|375318,0
AQP12B|653437,18
AQP1|358,3
AQP2|359,2
AQP3|360,13
AQP4|361,17
AQP5|362,2
AQP6|363,23
AQP7P1|375719,1
AQP7P3|441432,1
AQP7|364,16
AQP8|343,26
AQP9|366,1
AQPEP|206338,22
AQR|9716,6
ARAF|369,26
ARAP1|116985,8
ARAP2|116984,13
ARAP3|64411,8
ARCN1|372,12
ARC|23237,3
AREG|374,13
ARF1|375,18
ARF3|377,21
ARF4|378,2
ARF5|381,14
ARF6|382,13
ARFGAP1|55738,18
ARFGAP2|84364,8
ARFGAP3|26286,17
ARFGEF1|10565,21
ARFGEF2|10564,21
ARFIP1|27236,10
ARFIP2|23647,15
ARFRP1|10139,18
ARG1|383,1
ARG2|384,13
ARGFXP2|503640,12
ARGFX|503582,5
ARGLU1|55082,8
ARHGAP10|79658,13
ARHGAP11A|9824,11
ARHGAP11B|89839,11
ARHGAP12|94134,10
ARHGAP15|55843,4
ARHGAP17|55114,22
ARHGAP18|93663,22
ARHGAP19|84986,10
ARHGAP1|392,7
ARHGAP20|57569,22
ARHGAP21|57584,6
ARHGAP22|58504,4
ARHGAP23|57636,13
ARHGAP24|83478,22
ARHGAP25|9938,4
ARHGAP26|23092,4
ARHGAP27|201176,13
ARHGAP28|79822,7
ARHGAP29|9411,2
ARHGAP30|257106,4
ARHGAP31|57514,22
ARHGAP32|9743,21
ARHGAP33|115703,8
ARHGAP36|158763,20
ARHGAP39|80728,2
ARHGAP42|143872,22
ARHGAP4|393,9
ARHGAP5|394,6
ARHGAP6|395,3
ARHGAP8|23779,2
ARHGAP9|64333,4
ARHGDIA|396,14
ARHGDIB|397,4
ARHGDIG|398,20
ARHGEF10L|55160,26
ARHGEF10|9639,22
ARHGEF11|9826,12
ARHGEF12|23365,12
ARHGEF15|22899,3
ARHGEF16|27237,18
ARHGEF17|9828,20
ARHGEF18|23370,18
ARHGEF19|128272,18
ARHGEF1|9138,13
ARHGEF2|9181,2
ARHGEF33|100271715,8
ARHGEF35|445328,6
ARHGEF37|389337,15
ARHGEF38|54848,15
ARHGEF3|50650,2
ARHGEF4|50649,5
ARHGEF5|7984,13
ARHGEF6|9459,22
ARHGEF7|8874,8
ARHGEF9|23229,2
ARID1A|8289,21
ARID1B|57492,12
ARID2|196528,21
ARID3A|1820,11
ARID3B|10620,24
ARID3C|138715,1
ARID4A|5926,12
ARID4B|51742,12
ARID5A|10865,3
ARID5B|84159,12
ARIH1|25820,12
ARIH2|10425,8
ARL10|285598,6
ARL11|115761,4
ARL13A|392509,24
ARL13B|200894,24
ARL14|80117,13
ARL15|54622,10
ARL16|339231,18
ARL17A|51326,8
ARL17B|641522,8
ARL1|400,2
ARL2BP|23568,22
ARL2|402,14
ARL3|403,2
ARL4A|10124,23
ARL4C|10123,24
ARL4D|379,5
ARL5A|26225,6
ARL5B|221079,6
ARL5C|390790,3
ARL6IP1|23204,10
ARL6IP4|51329,14
ARL6IP5|10550,3
ARL6IP6|151188,24
ARL6|84100,10
ARL8A|127829,2
ARL8B|55207,10
ARL9|132946,24
ARMC10|83787,21
ARMC1|55156,21
ARMC2|84071,2
ARMC3|219681,2
ARMC4|55130,2
ARMC5|79798,18
ARMC6|93436,14
ARMC7|79637,18
ARMC8|25852,24
ARMC9|80210,2
ARMCX1|51309,3
ARMCX2|9823,2
ARMCX3|51566,10
ARMCX5|64860,10
ARMCX6|54470,8
ARMS2|387715,3
ARNT2|9915,2
ARNTL2|56938,5
ARNTL|406,22
ARNT|405,12
ARPC1A|10552,11
ARPC1B|10095,13
ARPC2|10109,13
ARPC3|10094,25
ARPC4|10093,25
ARPC5L|81873,13
ARPC5|10092,25
ARPM1|84517,24
ARPP19|10776,10
ARPP21|10777,23
ARR3|407,8
ARRB1|408,3
ARRB2|409,4
ARRDC1|92714,18
ARRDC2|27106,9
ARRDC3|57561,22
ARRDC4|91947,22
ARRDC5|645432,9
ARSA|410,26
ARSB|411,22
ARSD|414,2
ARSE|415,16
ARSF|416,23
ARSG|22901,15
ARSH|347527,21
ARSI|340075,13
ARSJ|79642,24
ARSK|153642,10
ART1|417,22
ART3|419,23
ART4|420,16
ART5|116969,20
ARTN|9048,5
ARV1|64801,2
ARVCF|421,8
ARX|170302,20
AR|367,15
AS3MT|57412,16
ASAH1|427,22
ASAH2B|653308,6
ASAH2|56624,0
ASAM|79827,7
ASAP1IT1|29065,20
ASAP1|50807,6
ASAP2|8853,24
ASAP3|55616,2
ASB10|136371,5
ASB11|140456,17
ASB12|142689,19
ASB13|79754,15
ASB14|142686,2
ASB15|142685,15
ASB16|92591,8
ASB17|127247,1
ASB18|401036,5
ASB1|51665,22
ASB2|51676,13
ASB3|51130,10
ASB4|51666,16
ASB5|140458,23
ASB6|140459,18
ASB7|140460,21
ASB8|140461,10
ASB9|140462,16
ASCC1|51008,21
ASCC2|84164,13
ASCC3|10973,6
ASCL1|429,23
ASCL2|430,18
ASCL3|56676,17
ASCL4|121549,15
ASF1A|25842,10
ASF1B|55723,11
ASFMR1|100126270,21
ASGR1|432,1
ASGR2|433,1
ASH1L|55870,12
ASH2L|9070,10
ASIP|434,23
ASL|435,1
ASMTL|8623,26
ASMT|438,8
ASNA1|439,14
ASNSD1|54529,10
ASNS|440,11
ASPA|443,16
ASPDH|554235,1
ASPG|374569,5
ASPHD1|253982,18
ASPHD2|57168,13
ASPH|444,6
ASPM|259266,11
ASPN|54829,7
ASPRV1|151516,5
ASPSCR1|79058,14
ASRGL1|80150,2
ASS1|445,1
ASTE1|28990,21
ASTL|431705,21
ASTN1|460,20
ASTN2|23245,15
ASXL1|171023,21
ASXL2|55252,6
ASXL3|80816,3
ASZ1|136991,17
ATAD1|84896,6
ATAD2B|54454,6
ATAD2|29028,11
ATAD3A|55210,18
ATAD3B|83858,18
ATAD3C|219293,2
ATAD5|79915,11
ATCAY|85300,23
ATE1|11101,6
ATF1|466,6
ATF2|1386,6
ATF3|467,13
ATF4|468,25
ATF5|22809,1
ATF6B|1388,18
ATF6|22926,12
ATF7IP2|80063,26
ATF7IP|55729,6
ATF7|11016,12
ATG10|83734,10
ATG12|9140,10
ATG16L1|55054,21
ATG16L2|89849,8
ATG2A|23130,18
ATG2B|55102,12
ATG3|64422,11
ATG4A|115201,4
ATG4B|23192,18
ATG4C|84938,10
ATG4D|84971,18
ATG5|9474,11
ATG7|10533,4
ATG9A|79065,24
ATG9B|285973,18
ATHL1|80162,8
ATIC|471,21
ATL1|51062,10
ATL2|64225,6
ATL3|25923,6
ATMIN|23300,6
ATM|472,12
ATN1|1822,20
ATOH1|474,0
ATOH7|220202,14
ATOH8|84913,16
ATOX1|475,1
ATP10A|57194,22
ATP10B|23120,13
ATP10D|57205,13
ATP11A|23250,17
ATP11B|23200,24
ATP11C|286410,6
ATP12A|479,5
ATP13A1|57130,18
ATP13A2|23400,18
ATP13A3|79572,6
ATP13A4|84239,17
ATP13A5|344905,10
ATP1A1|476,24
ATP1A2|477,3
ATP1A3|478,4
ATP1A4|480,15
ATP1B1|481,17
ATP1B2|482,3
ATP1B3|483,5
ATP1B4|23439,5
ATP2A1|487,18
ATP2A2|488,24
ATP2A3|489,9
ATP2B1|490,6
ATP2B2|491,1
ATP2B3|492,20
ATP2B4|493,12
ATP2C1|27032,24
ATP2C2|9914,17
ATP4A|495,24
ATP4B|496,17
ATP5A1|498,10
ATP5B|506,11
ATP5C1|509,25
ATP5D|513,14
ATP5EP2|432369,14
ATP5E|514,25
ATP5F1|515,19
ATP5G1|516,14
ATP5G2|517,19
ATP5G3|518,14
ATP5H|10476,25
ATP5I|521,14
ATP5J2|9551,14
ATP5J|522,14
ATP5L2|267020,13
ATP5L|10632,19
ATP5O|539,19
ATP5SL|55101,18
ATP5S|27109,10
ATP6AP1L|92270,2
ATP6AP1|537,2
ATP6AP2|10159,10
ATP6V0A1|535,16
ATP6V0A2|23545,10
ATP6V0A4|50617,6
ATP6V0B|533,14
ATP6V0C|527,18
ATP6V0D1|9114,13
ATP6V0D2|245972,4
ATP6V0E1|8992,4
ATP6V0E2|155066,26
ATP6V1A|523,6
ATP6V1B1|525,2
ATP6V1B2|526,4
ATP6V1C1|528,21
ATP6V1C2|245973,11
ATP6V1D|51382,13
ATP6V1E1|529,25
ATP6V1E2|90423,24
ATP6V1F|9296,25
ATP6V1G1|9550,15
ATP6V1G2|534,2
ATP6V1G3|127124,7
ATP6V1H|51606,10
ATP7A|538,12
ATP7B|540,15
ATP8A1|10396,22
ATP8A2|51761,22
ATP8B1|5205,21
ATP8B2|57198,22
ATP8B3|148229,13
ATP8B4|79895,22
ATP8B5P|158381,25
ATP9A|10079,21
ATP9B|374868,12
ATPAF1|64756,2
ATPAF2|91647,26
ATPBD4|89978,21
ATPIF1|93974,14
ATRIP|84126,15
ATRNL1|26033,20
ATRN|8455,12
ATRX|546,12
ATR|545,6
ATXN10|25814,10
ATXN1L|342371,6
ATXN1|6310,22
ATXN2L|11273,24
ATXN2|6311,2
ATXN3L|92552,8
ATXN3|4287,21
ATXN7L1|222255,12
ATXN7L2|127002,18
ATXN7L3B|552889,21
ATXN7L3|56970,11
ATXN7|6314,12
ATXN8OS|6315,2
AUH|549,16
AUP1|550,25
AURKAIP1|54998,14
AURKAPS1|6791,11
AURKA|6790,11
AURKB|9212,11
AURKC|6795,23
AUTS2|26053,12
AVEN|57099,5
AVIL|10677,8
AVL9|23080,6
AVPI1|60370,13
AVPR1A|552,22
AVPR1B|553,20
AVPR2|554,3
AVP|551,26
AWAT1|158833,15
AWAT2|158835,17
AXIN1|8312,18
AXIN2|8313,20
AXL|558,22
AZGP1|563,15
AZI1|22994,18
AZI2|64343,10
AZIN1|51582,21
AZU1|566,2
B2M|567,4
B3GALNT1|8706,10
B3GALNT2|148789,6
B3GALT1|8708,20
B3GALT2|8707,22
B3GALT4|8705,13
B3GALT5|10317,21
B3GALT6|126792,18
B3GALTL|145173,10
B3GAT1|27087,4
B3GAT2|135152,8
B3GAT3|26229,14
B3GNT1|11041,16
B3GNT2|10678,6
B3GNT3|10331,13
B3GNT4|79369,13
B3GNT5|84002,13
B3GNT6|192134,17
B3GNT7|93010,17
B3GNT8|374907,13
B3GNT9|84752,13
B3GNTL1|146712,18
B4GALNT1|2583,24
B4GALNT2|124872,6
B4GALNT3|283358,17
B4GALNT4|338707,21
B4GALT1|2683,7
B4GALT2|8704,18
B4GALT3|8703,21
B4GALT4|8702,11
B4GALT5|9334,24
B4GALT6|9331,24
B4GALT7|11285,14
B9D1|27077,14
B9D2|80776,18
BAALC|79870,3
BAAT|570,1
BACE1|23621,20
BACE2|25825,18
BACH1|571,6
BACH2|60468,22
BAD|572,14
BAG1|573,19
BAG2|9532,17
BAG3|9531,13
BAG4|9530,6
BAG5|9529,6
BAGE2|85319,6
BAGE|574,1
BAHCC1|57597,12
BAHD1|22893,21
BAI1|575,20
BAI2|576,2
BAI3|577,22
BAIAP2L1|55971,13
BAIAP2L2|80115,5
BAIAP2|10458,5
BAIAP3|8938,26
BAK1|578,13
BAMBI|25805,15
BANF1|8815,14
BANF2|140836,1
BANK1|55024,4
BANP|54971,18
BAP1|8314,18
BARD1|580,6
BARHL1|56751,23
BARHL2|343472,24
BARX1|56033,24
BARX2|8538,13
BASE|317716,15
BASP1|10409,13
BAT1|7919,8
BAT2L1|84726,12
BAT2L2|23215,12
BAT2|7916,21
BAT3|7917,18
BAT4|7918,14
BAT5|7920,26
BATF2|116071,9
BATF3|55509,4
BATF|10538,9
BAX|581,14
BAZ1A|11177,6
BAZ1B|9031,6
BAZ2A|11176,12
BAZ2B|29994,12
BBC3|27113,18
BBOX1|8424,23
BBS10|79738,10
BBS12|166379,2
BBS1|582,2
BBS2|583,2
BBS4|585,2
BBS5|129880,2
BBS7|55212,10
BBS9|27241,2
BBX|56987,6
BCAM|4059,2
BCAN|63827,23
BCAP29|55973,22
BCAP31|10134,25
BCAR1|9564,13
BCAR3|8412,15
BCAR4|400500,25
BCAS1|8537,2
BCAS2|10286,25
BCAS3|54828,10
BCAS4|55653,25
BCAT1|586,22
BCAT2|587,18
BCCIP|56647,25
BCDIN3D|144233,2
BCHE|590,16
BCKDHA|593,26
BCKDHB|594,26
BCKDK|10295,26
BCL10|8915,13
BCL11A|53335,24
BCL11B|64919,5
BCL2A1|597,4
BCL2L10|10017,5
BCL2L11|10018,21
BCL2L12|83596,18
BCL2L13|23786,6
BCL2L14|79370,9
BCL2L15|440603,17
BCL2L1|598,2
BCL2L2|599,6
BCL2|596,10
BCL3|602,18
BCL6B|255877,3
BCL6|604,24
BCL7A|605,21
BCL7B|9275,18
BCL7C|9274,14
BCL8|606,6
BCL9L|283149,12
BCL9|607,12
BCLAF1|9774,10
BCMO1|53630,23
BCO2|83875,1
BCORL1|63035,12
BCORL2|286554,17
BCOR|54880,12
BCR|613,13
BCS1L|617,14
BCYRN1|618,0
BDH1|622,1
BDH2|56898,26
BDKRB1|623,13
BDKRB2|624,13
BDNFOS|497258,2
BDNF|627,24
BDP1|55814,12
BEAN|146227,3
BECN1|8678,10
BEGAIN|57596,20
BEND2|139105,22
BEND3|57673,11
BEND4|389206,4
BEND5|79656,20
BEND6|221336,7
BEND7|222389,26
BEST1|7439,22
BEST2|54831,5
BEST3|144453,23
BEST4|266675,18
BET1L|51272,2
BET1|10282,2
BET3L|100128327,22
BEX1|55859,20
BEX2|84707,20
BEX4|56271,2
BEX5|340542,3
BEYLA|497634,1
BFAR|51283,10
BFSP1|631,5
BFSP2|8419,9
BGLAP|632,14
BGN|633,7
BHLHA15|168620,17
BHLHB9|80823,10
BHLHE22|27319,22
BHLHE23|128408,23
BHLHE40|8553,15
BHLHE41|79365,20
BHMT2|23743,16
BHMT|635,1
BICC1|80114,22
BICD1|636,24
BICD2|23299,5
BID|637,25
BIK|638,18
BIN1|274,23
BIN2|51411,4
BIN3|55909,18
BIRC2|329,6
BIRC3|330,9
BIRC5|332,11
BIRC6|57448,6
BIRC7|79444,4
BIRC8|112401,5
BIVM|54841,8
BLCAP|10904,5
BLID|414899,20
BLK|640,9
BLMH|642,11
BLM|641,11
BLNK|29760,15
BLOC1S1|2647,14
BLOC1S2|282991,13
BLOC1S3|388552,21
BLVRA|644,4
BLVRB|645,1
BLZF1|8548,12
BMF|90427,2
BMI1|648,10
BMP10|27302,1
BMP15|9210,17
BMP1|649,7
BMP2K|55589,6
BMP2|650,13
BMP3|651,17
BMP4|652,3
BMP5|653,17
BMP6|654,3
BMP7|655,24
BMP8A|353500,7
BMP8B|656,24
BMPER|168667,3
BMPR1A|657,10
BMPR1B|658,2
BMPR2|659,12
BMS1P4|729096,12
BMS1P5|399761,8
BMS1|9790,6
BMX|660,3
BNC1|646,5
BNC2|54796,7
BNIP1|662,25
BNIP2|663,6
BNIP3L|665,10
BNIP3|664,1
BNIPL|149428,15
BOC|91653,20
BOD1L|259282,12
BOD1|91272,10
BOK|666,26
BOLA1|51027,25
BOLA2|552900,14
BOLA3|388962,25
BOLL|66037,24
BOP1|23246,11
BPESC1|60467,1
BPGM|669,13
BPHL|670,26
BPIL1|80341,15
BPIL2|254240,5
BPIL3|128859,15
BPI|671,3
BPNT1|10380,10
BPTF|2186,12
BPY2|9083,1
BRAF|673,6
BRAP|8315,21
BRCA1|672,11
BRCA2|675,11
BRCC3|79184,21
BRD1|23774,6
BRD2|6046,21
BRD3|8019,21
BRD4|23476,24
BRD7P3|23629,24
BRD7|29117,21
BRD8|10902,10
BRD9|65980,18
BRDT|676,15
BREA2|286076,8
BRE|9577,2
BRF1|2972,18
BRF2|55290,10
BRI3BP|140707,11
BRI3|25798,17
BRIP1|83990,11
BRIX1|55299,25
BRMS1L|84312,24
BRMS1|25855,13
BRP44L|51660,16
BRP44|25874,1
BRPF1|7862,21
BRPF3|27154,12
BRS3|680,8
BRSK1|84446,20
BRSK2|9024,20
BRWD1|54014,12
BRWD3|254065,6
BSCL2|26580,2
BSDC1|55108,2
BSG|682,14
BSND|7809,24
BSN|8927,2
BSPH1|100131137,23
BSPRY|54836,15
BST1|683,3
BST2|684,9
BSX|390259,23
BTAF1|9044,6
BTBD10|84280,13
BTBD11|121551,5
BTBD12|84464,21
BTBD16|118663,1
BTBD17|388419,23
BTBD18|643376,2
BTBD19|149478,22
BTBD1|53339,10
BTBD2|55643,18
BTBD3|22903,21
BTBD6|90135,13
BTBD7|55727,6
BTBD8|284697,12
BTBD9|114781,2
BTC|685,17
BTD|686,16
BTF3L1|690,13
BTF3L4|91408,10
BTF3|689,19
BTG1|694,9
BTG2|7832,2
BTG3|10950,24
BTG4|54766,5
BTK|695,4
BTLA|151888,9
BTN1A1|696,4
BTN2A1|11120,8
BTN2A2|10385,4
BTN2A3|54718,8
BTN3A1|11119,4
BTN3A2|11118,9
BTN3A3|10384,4
BTNL2|56244,20
BTNL3|10917,0
BTNL8|79908,1
BTNL9|153579,16
BTRC|8945,12
BUB1B|701,11
BUB1|699,11
BUB3|9184,21
BUD13|84811,24
BUD31|8896,25
BVES|11149,22
BYSL|705,11
BZRAP1|9256,2
BZW1|9689,10
BZW2|28969,25
C10orf105|414152,3
C10orf107|219621,2
C10orf108|414235,16
C10orf10|11067,16
C10orf110|55853,8
C10orf111|221060,8
C10orf113|387638,18
C10orf114|399726,1
C10orf116|10974,15
C10orf118|55088,6
C10orf119|79892,6
C10orf11|83938,26
C10orf120|399814,24
C10orf122|387718,24
C10orf125|282969,1
C10orf128|170371,22
C10orf129|142827,26
C10orf12|26148,6
C10orf131|100127889,10
C10orf137|26098,21
C10orf140|387640,1
C10orf18|54906,6
C10orf25|220979,16
C10orf26|54838,3
C10orf27|219793,7
C10orf28|27291,6
C10orf2|56652,11
C10orf32|119032,16
C10orf35|219738,25
C10orf40|283025,2
C10orf41|100131213,14
C10orf46|143384,21
C10orf47|254427,1
C10orf4|118924,15
C10orf50|645528,4
C10orf53|282966,24
C10orf54|64115,4
C10orf55|414236,13
C10orf57|80195,15
C10orf58|84293,5
C10orf62|414157,1
C10orf67|256815,13
C10orf68|79741,2
C10orf71|118461,5
C10orf72|196740,3
C10orf75|90271,2
C10orf76|79591,12
C10orf78|119392,25
C10orf79|80217,2
C10orf81|79949,2
C10orf82|143379,15
C10orf84|63877,10
C10orf88|80007,21
C10orf90|118611,3
C10orf91|170393,13
C10orf93|255352,2
C10orf95|79946,18
C10orf96|374355,15
C10orf99|387695,5
C11orf10|746,25
C11orf16|56673,17
C11orf17|56672,13
C11orf1|64776,19
C11orf20|25858,13
C11orf21|29125,9
C11orf24|53838,7
C11orf2|738,14
C11orf30|56946,21
C11orf31|280636,14
C11orf34|349633,20
C11orf35|256329,26
C11orf36|283303,24
C11orf40|143501,5
C11orf41|25758,7
C11orf42|160298,12
C11orf45|219833,24
C11orf46|120534,10
C11orf48|79081,25
C11orf49|79096,2
C11orf51|25906,14
C11orf52|91894,15
C11orf53|341032,13
C11orf54|28970,16
C11orf57|55216,10
C11orf58|10944,10
C11orf59|55004,14
C11orf61|79684,8
C11orf63|79864,2
C11orf64|283197,14
C11orf65|160140,2
C11orf66|220004,2
C11orf67|28971,26
C11orf68|83638,20
C11orf70|85016,2
C11orf71|54494,26
C11orf73|51501,25
C11orf74|119710,2
C11orf75|56935,1
C11orf80|79703,18
C11orf82|220042,11
C11orf83|790955,14
C11orf84|144097,11
C11orf85|283129,18
C11orf86|254439,0
C11orf87|399947,22
C11orf88|399949,17
C11orf90|387804,24
C11orf92|399948,17
C11orf93|120376,17
C11orf94|143678,18
C11orf95|65998,20
C11orf9|745,1
C12orf10|60314,14
C12orf11|55726,11
C12orf12|196477,5
C12orf23|90488,10
C12orf24|29902,23
C12orf26|84190,10
C12orf27|283460,1
C12orf29|91298,10
C12orf32|83695,11
C12orf34|84915,15
C12orf35|55196,6
C12orf36|283422,5
C12orf39|80763,16
C12orf40|283461,23
C12orf41|54934,21
C12orf42|374470,17
C12orf43|64897,10
C12orf44|60673,25
C12orf45|121053,25
C12orf47|51275,8
C12orf48|55010,11
C12orf49|79794,17
C12orf4|57102,10
C12orf50|160419,0
C12orf51|283450,12
C12orf52|84934,14
C12orf53|196500,20
C12orf54|121273,5
C12orf56|115749,5
C12orf57|113246,19
C12orf59|120939,4
C12orf5|57103,24
C12orf60|144608,2
C12orf61|283416,20
C12orf62|84987,25
C12orf63|374467,2
C12orf65|91574,25
C12orf66|144577,21
C12orf68|387856,20
C12orf69|440087,16
C12orf70|341346,13
C12orf71|728858,8
C12orf72|254013,16
C12orf73|728568,25
C12orf74|338809,17
C12orf75|387882,11
C12orf76|400073,2
C12orf77|196415,7
C13orf15|28984,3
C13orf16|121793,14
C13orf18|80183,22
C13orf1|57213,5
C13orf23|80209,21
C13orf26|122046,22
C13orf27|93081,25
C13orf28|122258,15
C13orf29|283487,7
C13orf30|144809,17
C13orf31|144811,22
C13orf33|84935,7
C13orf34|79866,11
C13orf35|400165,17
C13orf36|400120,20
C13orf37|440145,11
C13orf38|728591,8
C13orf39|196541,3
C14orf101|54916,21
C14orf102|55051,12
C14orf104|55172,21
C14orf105|55195,1
C14orf106|55320,6
C14orf109|26175,10
C14orf115|55237,24
C14orf118|55668,6
C14orf119|55017,25
C14orf126|112487,10
C14orf128|84837,24
C14orf129|51527,6
C14orf132|56967,3
C14orf135|64430,10
C14orf138|79609,8
C14orf139|79686,22
C14orf142|84520,2
C14orf143|90141,21
C14orf145|145508,6
C14orf147|171546,17
C14orf148|122945,2
C14orf149|112849,23
C14orf153|84334,14
C14orf156|81892,14
C14orf159|80017,2
C14orf162|56936,5
C14orf165|414767,2
C14orf166B|145497,23
C14orf166|51637,25
C14orf167|55449,2
C14orf169|79697,21
C14orf174|161394,2
C14orf176|643382,14
C14orf177|283598,5
C14orf178|283579,20
C14orf179|112752,14
C14orf180|400258,3
C14orf181|400223,18
C14orf182|283551,13
C14orf183|196913,8
C14orf184|650662,2
C14orf19|280655,0
C14orf1|11161,25
C14orf21|161424,6
C14orf23|387978,23
C14orf28|122525,2
C14orf2|9556,14
C14orf33|100129075,21
C14orf34|645687,5
C14orf37|145407,20
C14orf39|317761,8
C14orf43|91748,12
C14orf45|80127,2
C14orf48|256369,5
C14orf49|161176,22
C14orf4|64207,21
C14orf50|145376,2
C14orf53|440184,15
C14orf64|388011,4
C14orf68|283600,1
C14orf70|283601,23
C14orf72|145200,17
C14orf73|91828,1
C14orf79|122616,2
C14orf80|283643,18
C14orf86|283592,20
C14orf93|60686,8
C15orf17|57184,8
C15orf21|283651,25
C15orf23|90417,11
C15orf24|56851,25
C15orf26|161502,17
C15orf27|123591,4
C15orf28|80035,12
C15orf29|79768,25
C15orf2|23742,26
C15orf32|145858,20
C15orf33|196951,2
C15orf34|80072,2
C15orf37|283687,17
C15orf38|348110,12
C15orf39|56905,24
C15orf40|123207,25
C15orf41|84529,24
C15orf42|90381,11
C15orf43|145645,1
C15orf44|81556,21
C15orf48|84419,13
C15orf50|414926,15
C15orf51|196968,22
C15orf52|388115,8
C15orf53|400359,9
C15orf54|400360,7
C15orf55|256646,24
C15orf56|644809,2
C15orf57|90416,2
C15orf58|390637,2
C15orf59|388135,3
C15orf5|81698,2
C15orf60|283677,17
C15orf61|145853,14
C15orf62|643338,5
C15orf63|25764,14
C16orf11|146325,18
C16orf13|84326,14
C16orf3|750,8
C16orf42|115939,14
C16orf45|89927,3
C16orf46|123775,2
C16orf48|84080,18
C16orf52|730094,10
C16orf53|79447,15
C16orf54|283897,9
C16orf55|124045,18
C16orf57|79650,13
C16orf58|64755,26
C16orf59|80178,11
C16orf5|29965,23
C16orf61|56942,25
C16orf62|57020,2
C16orf63|123811,10
C16orf68|79091,18
C16orf70|80262,21
C16orf71|146562,2
C16orf72|29035,6
C16orf73|254528,24
C16orf74|404550,13
C16orf75|116028,11
C16orf78|123970,22
C16orf79|283870,8
C16orf7|9605,18
C16orf80|29105,24
C16orf81|283860,8
C16orf82|162083,20
C16orf86|388284,26
C16orf87|388272,11
C16orf88|400506,21
C16orf89|146556,17
C16orf90|646174,24
C16orf91|283951,25
C16orf92|146378,23
C16orf93|90835,2
C17orf100|388327,8
C17orf101|79701,18
C17orf102|400591,23
C17orf103|256302,3
C17orf104|284071,10
C17orf105|284067,12
C17orf106|100134934,14
C17orf107|100130311,16
C17orf108|201229,2
C17orf28|283987,2
C17orf37|84299,25
C17orf39|79018,6
C17orf42|79736,25
C17orf44|284029,16
C17orf46|124783,2
C17orf47|284083,8
C17orf48|56985,3
C17orf49|124944,14
C17orf50|146853,2
C17orf51|339263,22
C17orf53|78995,11
C17orf54|283982,17
C17orf55|284185,26
C17orf56|146705,18
C17orf57|124989,2
C17orf58|284018,15
C17orf59|54785,14
C17orf60|284021,4
C17orf61|254863,14
C17orf62|79415,18
C17orf63|55731,21
C17orf64|124773,17
C17orf65|339201,8
C17orf66|256957,9
C17orf67|339210,18
C17orf68|80169,12
C17orf69|147081,8
C17orf70|80233,18
C17orf71|55181,21
C17orf72|92340,2
C17orf73|55018,0
C17orf74|201243,23
C17orf75|64149,25
C17orf76|388341,20
C17orf77|146723,0
C17orf78|284099,12
C17orf79|55352,14
C17orf80|55028,10
C17orf81|23587,14
C17orf82|388407,14
C17orf85|55421,6
C17orf86|654434,8
C17orf87|388325,4
C17orf88|23591,4
C17orf89|284184,14
C17orf90|339229,14
C17orf91|84981,13
C17orf93|360205,25
C17orf95|124512,25
C17orf96|100170841,11
C17orf97|400566,2
C17orf98|388381,19
C17orf99|100141515,5
C18orf10|25941,24
C18orf16|147429,16
C18orf18|147525,1
C18orf19|125228,11
C18orf1|753,15
C18orf20|221241,16
C18orf21|83608,25
C18orf22|79863,19
C18orf25|147339,21
C18orf26|284254,5
C18orf2|56651,17
C18orf32|497661,2
C18orf34|374864,3
C18orf45|85019,15
C18orf54|162681,11
C18orf55|29090,25
C18orf56|494514,14
C18orf62|284274,20
C18orf8|29919,11
C19orf10|56005,14
C19orf12|83636,20
C19orf18|147685,2
C19orf20|91978,14
C19orf21|126353,18
C19orf22|91300,13
C19orf23|148046,18
C19orf24|55009,14
C19orf25|148223,14
C19orf26|255057,24
C19orf28|126321,18
C19orf29|58509,18
C19orf2|8725,21
C19orf30|284424,23
C19orf33|64073,13
C19orf34|255193,8
C19orf35|374872,4
C19orf36|113177,8
C19orf38|255809,4
C19orf39|126074,14
C19orf40|91442,11
C19orf41|126123,17
C19orf42|79086,2
C19orf43|79002,14
C19orf44|84167,2
C19orf45|374877,2
C19orf46|163183,26
C19orf47|126526,18
C19orf48|84798,11
C19orf50|79036,14
C19orf51|352909,2
C19orf52|90580,14
C19orf53|28974,14
C19orf54|284325,8
C19orf55|148137,21
C19orf56|51398,14
C19orf57|79173,18
C19orf59|199675,17
C19orf60|55049,14
C19orf61|56006,18
C19orf62|29086,14
C19orf63|284361,18
C19orf66|55337,1
C19orf69|100170765,3
C19orf6|91304,18
C19orf70|125988,14
C19orf71|100128569,8
C19orf73|55150,14
C19orf75|284369,22
C19orf76|199800,18
C19orf77|284422,1
C1D|10438,25
C1GALT1C1|29071,2
C1GALT1|56913,17
C1QA|712,4
C1QBP|708,25
C1QB|713,4
C1QC|714,4
C1QL1|10882,23
C1QL2|165257,20
C1QL3|389941,12
C1QL4|338761,24
C1QTNF1|114897,3
C1QTNF2|114898,3
C1QTNF3|114899,7
C1QTNF4|114900,20
C1QTNF6|114904,7
C1QTNF7|114905,3
C1QTNF8|390664,23
C1QTNF9B|387911,8
C1QTNF9|338872,16
C1RL|51279,16
C1R|715,9
C1S|716,16
C1orf100|200159,2
C1orf101|257044,2
C1orf103|55791,21
C1orf104|284618,8
C1orf105|92346,1
C1orf106|55765,13
C1orf107|27042,12
C1orf109|54955,21
C1orf110|339512,5
C1orf111|284680,12
C1orf112|55732,11
C1orf113|79729,2
C1orf114|57821,20
C1orf115|79762,16
C1orf116|79098,13
C1orf122|127687,18
C1orf123|54987,19
C1orf124|83932,6
C1orf125|126859,8
C1orf126|200197,18
C1orf127|148345,4
C1orf128|57095,18
C1orf129|80133,17
C1orf130|400746,16
C1orf131|128061,11
C1orf133|574036,2
C1orf135|79000,11
C1orf141|400757,17
C1orf144|26099,18
C1orf146|388649,8
C1orf14|81626,24
C1orf150|148823,22
C1orf151|440574,25
C1orf152|767846,8
C1orf156|92342,2
C1orf157|284573,20
C1orf158|93190,2
C1orf159|54991,18
C1orf161|126868,5
C1orf162|128346,4
C1orf163|65260,11
C1orf168|199920,16
C1orf170|84808,13
C1orf172|126695,18
C1orf173|127254,2
C1orf174|339448,18
C1orf175|374977,8
C1orf177|163747,5
C1orf180|439927,0
C1orf182|128229,14
C1orf183|55924,24
C1orf185|284546,20
C1orf186|440712,9
C1orf187|374946,24
C1orf189|388701,2
C1orf190|541468,3
C1orf192|257177,2
C1orf194|127003,2
C1orf198|84886,2
C1orf200|644997,4
C1orf201|90529,24
C1orf203|84852,2
C1orf204|284677,8
C1orf210|149466,2
C1orf212|113444,14
C1orf213|148898,8
C1orf216|127703,20
C1orf21|81563,15
C1orf220|400798,8
C1orf223|374973,2
C1orf226|400793,12
C1orf227|149643,16
C1orf228|339541,26
C1orf229|388759,2
C1orf230|284485,2
C1orf25|81627,12
C1orf26|54823,12
C1orf27|54953,12
C1orf31|388753,25
C1orf35|79169,18
C1orf38|9473,4
C1orf43|25912,10
C1orf49|84066,5
C1orf50|79078,19
C1orf51|148523,8
C1orf52|148423,8
C1orf53|388722,14
C1orf54|79630,3
C1orf55|163859,12
C1orf56|54964,26
C1orf57|84284,25
C1orf58|148362,12
C1orf59|113802,18
C1orf61|10485,23
C1orf63|57035,8
C1orf64|149563,15
C1orf65|164127,24
C1orf66|51093,26
C1orf68|100129271,5
C1orf69|200205,12
C1orf70|339453,20
C1orf74|148304,5
C1orf77|26097,8
C1orf83|127428,10
C1orf84|149469,13
C1orf85|112770,1
C1orf86|199990,18
C1orf87|127795,17
C1orf88|128344,2
C1orf89|79363,2
C1orf91|56063,18
C1orf92|149499,17
C1orf93|127281,2
C1orf94|84970,23
C1orf95|375057,20
C1orf96|126731,10
C1orf97|84791,26
C1orf9|51430,12
C20orf103|24141,7
C20orf106|200232,8
C20orf107|388799,8
C20orf108|116151,21
C20orf111|51526,21
C20orf112|140688,2
C20orf114|92747,17
C20orf117|140710,21
C20orf118|140711,4
C20orf11|54994,21
C20orf123|128506,4
C20orf12|55184,2
C20orf132|140699,2
C20orf134|170487,18
C20orf135|140701,18
C20orf141|128653,13
C20orf144|128864,18
C20orf151|140893,18
C20orf152|140894,2
C20orf160|140706,3
C20orf165|128497,8
C20orf166|128826,5
C20orf173|140873,24
C20orf177|63939,21
C20orf185|359710,20
C20orf186|149954,14
C20orf191|149934,0
C20orf194|25943,22
C20orf195|79025,18
C20orf196|149840,20
C20orf197|284756,4
C20orf199|441951,19
C20orf200|253868,3
C20orf201|198437,18
C20orf202|400831,3
C20orf203|284805,8
C20orf20|55257,11
C20orf24|55969,25
C20orf26|26074,2
C20orf27|54976,14
C20orf29|55317,14
C20orf30|29058,2
C20orf3|57136,15
C20orf43|51507,21
C20orf46|55321,14
C20orf4|25980,21
C20orf54|113278,21
C20orf56|140828,1
C20orf70|140683,17
C20orf71|128861,17
C20orf72|92667,11
C20orf79|140856,11
C20orf7|79133,25
C20orf85|128602,17
C20orf94|128710,21
C20orf96|140680,2
C21orf119|84996,14
C21orf121|150142,2
C21orf122|728039,20
C21orf125|284836,5
C21orf128|150147,17
C21orf129|150135,18
C21orf130|284835,2
C21orf131|387486,23
C21orf15|54094,8
C21orf29|54084,17
C21orf2|755,26
C21orf33|8209,26
C21orf34|388815,20
C21orf45|54069,11
C21orf49|54067,2
C21orf54|728409,0
C21orf56|84221,18
C21orf57|54059,26
C21orf58|54058,18
C21orf59|56683,2
C21orf62|56245,20
C21orf63|59271,4
C21orf67|84536,2
C21orf70|85395,14
C21orf71|282566,2
C21orf7|56911,3
C21orf81|391267,8
C21orf82|114036,20
C21orf84|114038,1
C21orf88|114041,2
C21orf90|114043,17
C21orf91|54149,24
C21orf94|246705,20
C21orf96|80215,9
C21orf99|149992,0
C22orf13|83606,16
C22orf15|150248,17
C22orf23|84645,13
C22orf24|25775,20
C22orf25|128989,4
C22orf26|55267,3
C22orf27|150291,25
C22orf28|51493,11
C22orf29|79680,21
C22orf30|253143,6
C22orf31|25770,5
C22orf32|91689,26
C22orf33|339669,1
C22orf34|348645,4
C22orf36|388886,26
C22orf39|128977,2
C22orf40|150383,8
C22orf41|644186,2
C22orf42|150297,23
C22orf43|51233,8
C22orf45|646023,1
C22orf46|79640,12
C22orf9|23313,5
C2CD2L|9854,2
C2CD2|25966,12
C2CD3|26005,21
C2CD4A|145741,17
C2CD4B|388125,9
C2CD4C|126567,23
C2CD4D|100191040,18
C2orf14|100132708,15
C2orf15|150590,2
C2orf16|84226,12
C2orf18|54978,15
C2orf24|27013,2
C2orf27A|29798,15
C2orf27B|408029,0
C2orf28|51374,25
C2orf29|55571,11
C2orf34|79823,18
C2orf39|92749,17
C2orf3|6936,10
C2orf40|84417,3
C2orf42|54980,2
C2orf43|60526,25
C2orf44|80304,24
C2orf47|79568,1
C2orf48|348738,11
C2orf49|79074,24
C2orf50|130813,2
C2orf51|200523,11
C2orf52|151477,2
C2orf53|339779,5
C2orf54|79919,9
C2orf55|343990,2
C2orf56|55471,8
C2orf57|165100,2
C2orf58|285154,3
C2orf60|129450,8
C2orf61|285051,8
C2orf62|375307,2
C2orf63|130162,8
C2orf64|493753,2
C2orf65|130951,2
C2orf66|401027,8
C2orf67|151050,2
C2orf68|388969,8
C2orf69|205327,6
C2orf70|339778,2
C2orf71|388939,24
C2orf72|257407,1
C2orf73|129852,2
C2orf74|339804,16
C2orf76|130355,2
C2orf77|129881,2
C2orf78|388960,1
C2orf79|391356,19
C2orf7|84279,14
C2orf80|389073,23
C2orf81|388963,2
C2orf82|389084,26
C2orf83|56918,23
C2orf84|653140,3
C2orf85|285093,9
C2orf86|51057,21
C2orf88|84281,20
C2orf89|129293,9
C2|717,1
C3AR1|719,4
C3P1|388503,1
C3orf10|55845,2
C3orf14|57415,15
C3orf15|89876,2
C3orf16|389161,17
C3orf17|25871,24
C3orf18|51161,2
C3orf19|51244,2
C3orf1|51300,24
C3orf20|84077,8
C3orf21|152002,24
C3orf22|152065,20
C3orf23|285343,26
C3orf24|115795,15
C3orf26|84319,11
C3orf27|23434,2
C3orf30|152405,17
C3orf31|132001,8
C3orf32|51066,15
C3orf33|285315,10
C3orf34|84984,24
C3orf35|339883,8
C3orf36|80111,7
C3orf37|56941,11
C3orf38|285237,10
C3orf39|84892,2
C3orf42|84657,8
C3orf43|255798,5
C3orf45|132228,23
C3orf47|339942,8
C3orf48|151649,2
C3orf49|132200,2
C3orf50|93556,23
C3orf51|711,20
C3orf52|79669,13
C3orf54|389119,13
C3orf55|152078,22
C3orf57|165679,21
C3orf58|205428,24
C3orf59|151963,24
C3orf62|375341,8
C3orf63|23272,10
C3orf64|285203,22
C3orf65|646600,24
C3orf66|677779,23
C3orf67|200844,11
C3orf70|285382,3
C3orf71|646450,8
C3orf72|401089,24
C3orf74|100128378,5
C3orf75|54859,25
C3orf77|375337,1
C3orf79|152118,5
C3|718,16
C4A|720,16
C4BPA|722,16
C4BPB|725,1
C4orf10|317648,2
C4orf11|439934,23
C4orf12|404201,2
C4orf14|84273,21
C4orf17|84103,5
C4orf19|55286,26
C4orf21|55345,11
C4orf22|255119,17
C4orf23|152992,2
C4orf26|152816,13
C4orf27|54969,10
C4orf29|80167,12
C4orf31|79625,17
C4orf32|132720,15
C4orf33|132321,2
C4orf34|201895,15
C4orf35|85438,5
C4orf36|132989,6
C4orf37|285555,2
C4orf38|152641,16
C4orf39|152756,20
C4orf3|401152,3
C4orf40|401137,1
C4orf41|60684,10
C4orf42|92070,2
C4orf43|55319,10
C4orf44|345222,8
C4orf45|152940,20
C4orf46|201725,11
C4orf47|441054,2
C4orf48|401115,14
C4orf49|84709,20
C4orf50|389197,4
C4orf51|646603,24
C4orf52|389203,26
C4orf6|10141,23
C4orf7|260436,9
C5AR1|728,4
C5orf13|9315,20
C5orf15|56951,10
C5orf20|140947,9
C5orf22|55322,21
C5orf23|79614,17
C5orf24|134553,10
C5orf25|375484,24
C5orf27|202299,1
C5orf28|64417,21
C5orf30|90355,10
C5orf32|84418,26
C5orf33|133686,1
C5orf34|375444,11
C5orf35|133383,10
C5orf36|285600,2
C5orf38|153571,15
C5orf39|389289,9
C5orf40|408263,23
C5orf41|153222,12
C5orf42|65250,12
C5orf43|643155,10
C5orf44|80006,10
C5orf45|51149,2
C5orf46|389336,7
C5orf47|133491,23
C5orf48|389320,0
C5orf49|134121,2
C5orf4|10826,16
C5orf51|285636,21
C5orf52|100190949,0
C5orf53|492311,16
C5orf54|63920,10
C5orf55|116349,14
C5orf56|441108,4
C5orf58|133874,4
C5orf60|285679,18
C5orf62|85027,3
C5|727,16
C6orf103|79747,17
C6orf105|84830,13
C6orf106|64771,5
C6orf108|10591,14
C6orf10|10665,5
C6orf114|85411,5
C6orf115|58527,25
C6orf118|168090,17
C6orf120|387263,10
C6orf122|401288,1
C6orf123|26238,16
C6orf124|653483,2
C6orf125|84300,25
C6orf126|389383,15
C6orf127|340204,15
C6orf129|154467,14
C6orf130|221443,10
C6orf132|647024,13
C6orf134|79969,8
C6orf136|221545,18
C6orf138|442213,3
C6orf141|135398,13
C6orf142|90523,1
C6orf145|221749,1
C6orf146|222826,1
C6orf147|387097,24
C6orf150|115004,11
C6orf153|88745,25
C6orf154|221424,2
C6orf155|79940,2
C6orf15|29113,5
C6orf162|57150,25
C6orf163|206412,8
C6orf164|63914,8
C6orf165|154313,2
C6orf167|253714,11
C6orf168|84553,10
C6orf170|221322,21
C6orf174|387104,22
C6orf176|90632,3
C6orf182|285753,10
C6orf186|728464,20
C6orf191|253582,7
C6orf192|116843,8
C6orf195|154386,20
C6orf1|221491,14
C6orf201|404220,16
C6orf203|51250,14
C6orf204|387119,22
C6orf208|80069,16
C6orf211|79624,15
C6orf217|100131814,2
C6orf218|221718,5
C6orf221|154288,23
C6orf222|389384,17
C6orf223|221416,17
C6orf225|619208,2
C6orf226|441150,14
C6orf227|401253,18
C6orf25|80739,12
C6orf26|401251,8
C6orf27|80737,17
C6orf35|729515,23
C6orf41|100133205,18
C6orf47|57827,13
C6orf48|50854,19
C6orf52|347744,2
C6orf57|135154,2
C6orf58|352999,13
C6orf59|79992,20
C6orf62|81688,10
C6orf64|55776,2
C6orf70|55780,15
C6orf72|116254,10
C6orf81|221481,20
C6orf89|221477,12
C6orf94|153918,15
C6orf97|80129,2
C6|729,16
C7orf10|79783,1
C7orf11|136647,14
C7orf13|129790,21
C7orf16|10842,22
C7orf23|79161,8
C7orf25|79020,2
C7orf26|79034,8
C7orf27|221927,18
C7orf28A|51622,25
C7orf28B|221960,11
C7orf29|113763,26
C7orf30|115416,14
C7orf31|136895,20
C7orf33|202865,14
C7orf34|135927,8
C7orf36|57002,2
C7orf40|285958,18
C7orf41|222166,2
C7orf42|55069,2
C7orf43|55262,18
C7orf44|55744,10
C7orf45|136263,2
C7orf46|340277,8
C7orf47|221908,14
C7orf49|78996,24
C7orf4|64433,8
C7orf50|84310,14
C7orf51|222950,20
C7orf52|375607,23
C7orf53|286006,8
C7orf54|27099,24
C7orf55|154791,14
C7orf57|136288,17
C7orf58|79974,22
C7orf59|389541,14
C7orf60|154743,24
C7orf61|402573,18
C7orf63|79846,2
C7orf64|84060,8
C7orf65|401335,20
C7orf66|154907,11
C7orf68|29923,25
C7orf69|80099,8
C7orf70|84792,24
C7orf71|285941,8
C7orf72|100130988,4
C7|730,16
C8A|731,1
C8B|732,1
C8G|733,1
C8ORFK29|340393,18
C8orf12|83656,17
C8orf22|492307,23
C8orf30A|51236,18
C8orf31|286122,20
C8orf33|65265,21
C8orf34|116328,3
C8orf37|157657,10
C8orf38|137682,15
C8orf39|55472,6
C8orf40|114926,26
C8orf41|80185,10
C8orf42|157695,17
C8orf44|56260,8
C8orf45|157777,10
C8orf46|254778,16
C8orf47|203111,1
C8orf48|157773,3
C8orf4|56892,17
C8orf51|78998,2
C8orf55|51337,26
C8orf56|157556,23
C8orf58|541565,8
C8orf59|401466,25
C8orf71|26138,23
C8orf73|642475,18
C8orf74|203076,13
C8orf75|619351,13
C8orf76|84933,25
C8orf77|286103,8
C8orf79|57604,3
C8orf80|389643,9
C8orf83|286144,2
C8orf84|157869,2
C8orf85|441376,15
C8orf86|389649,15
C9orf100|84904,11
C9orf102|375748,6
C9orf103|414328,26
C9orf106|414318,15
C9orf109|286333,7
C9orf110|100128385,22
C9orf114|51490,18
C9orf116|138162,2
C9orf117|286207,2
C9orf119|375757,25
C9orf11|54586,13
C9orf122|158228,17
C9orf123|90871,19
C9orf125|84302,5
C9orf128|392307,2
C9orf129|445577,6
C9orf130|100128782,8
C9orf131|138724,8
C9orf135|138255,17
C9orf139|401563,4
C9orf140|89958,11
C9orf142|286257,14
C9orf144B|259308,6
C9orf144|389715,6
C9orf150|286343,15
C9orf152|401546,15
C9orf153|389766,20
C9orf156|51531,10
C9orf163|158055,8
C9orf167|54863,13
C9orf169|375791,5
C9orf16|79095,14
C9orf170|401535,20
C9orf171|389799,2
C9orf172|389813,2
C9orf173|441476,26
C9orf21|195827,22
C9orf23|138716,14
C9orf24|84688,17
C9orf25|203259,22
C9orf27|58483,25
C9orf30|91283,24
C9orf37|85026,18
C9orf3|84909,5
C9orf40|55071,11
C9orf41|138199,6
C9orf43|257169,21
C9orf44|158314,3
C9orf45|81571,8
C9orf46|55848,15
C9orf47|286223,2
C9orf4|23732,20
C9orf50|375759,20
C9orf53|51198,11
C9orf57|138240,1
C9orf5|23731,12
C9orf64|84267,10
C9orf66|157983,2
C9orf68|55064,26
C9orf69|90120,18
C9orf6|54942,21
C9orf70|84850,17
C9orf71|169693,1
C9orf72|203228,10
C9orf78|51759,25
C9orf79|286234,17
C9orf7|11094,26
C9orf80|58493,10
C9orf82|79886,10
C9orf84|158401,13
C9orf85|138241,5
C9orf86|55684,18
C9orf89|84270,18
C9orf91|203197,15
C9orf93|203238,10
C9orf95|54981,13
C9orf96|169436,2
C9orf98|158067,2
C9orf9|11092,2
C9|735,1
CA10|56934,23
CA11|770,20
CA12|771,15
CA13|377677,17
CA14|23632,26
CA1|759,0
CA2|760,23
CA3|761,3
CA4|762,16
CA5A|763,1
CA5BP|340591,18
CA5B|11238,2
CA6|765,5
CA7|766,23
CA8|767,2
CA9|768,24
CAB39L|81617,2
CAB39|51719,6
CABC1|56997,26
CABIN1|23523,2
CABLES1|91768,2
CABLES2|81928,21
CABP1|9478,20
CABP2|51475,23
CABP4|57010,2
CABP5|56344,23
CABP7|164633,18
CABYR|26256,21
CACHD1|57685,20
CACNA1A|773,20
CACNA1B|774,24
CACNA1C|775,3
CACNA1D|776,2
CACNA1E|777,20
CACNA1F|778,2
CACNA1G|8913,20
CACNA1H|8912,3
CACNA1I|8911,8
CACNA1S|779,23
CACNA2D1|781,6
CACNA2D2|9254,2
CACNA2D3|55799,5
CACNA2D4|93589,4
CACNB1|782,8
CACNB2|783,16
CACNB3|784,2
CACNB4|785,3
CACNG1|786,15
CACNG2|10369,23
CACNG3|10368,23
CACNG4|27092,2
CACNG5|27091,23
CACNG6|59285,22
CACNG7|59284,23
CACNG8|59283,23
CACYBP|27101,25
CADM1|23705,16
CADM2|253559,3
CADM3|57863,3
CADM4|199731,21
CADPS2|93664,2
CADPS|8618,20
CAD|790,24
CAGE1|285782,5
CALB1|793,5
CALB2|794,7
CALCA|796,17
CALCB|797,23
CALCOCO1|57658,2
CALCOCO2|10241,10
CALCRL|10203,22
CALCR|799,22
CALD1|800,3
CALHM1|255022,20
CALHM2|51063,20
CALHM3|119395,18
CALM1|801,22
CALM2|805,10
CALM3|808,18
CALML3|810,5
CALML4|91860,8
CALML5|51806,5
CALML6|163688,8
CALN1|83698,20
CALR3|125972,1
CALR|811,14
CALU|813,7
CALY|50632,23
CAMK1D|57118,24
CAMK1G|57172,4
CAMK1|8536,26
CAMK2A|815,22
CAMK2B|816,2
CAMK2D|817,22
CAMK2G|818,8
CAMK2N1|55450,26
CAMK2N2|94032,14
CAMK4|814,9
CAMKK1|84254,13
CAMKK2|10645,12
CAMKV|79012,23
CAMLG|819,10
CAMP|820,4
CAMSAP1L1|23271,6
CAMSAP1|157922,24
CAMTA1|23261,18
CAMTA2|23125,2
CAND1|55832,6
CAND2|23066,20
CANT1|124583,21
CANX|821,10
CAP1|10487,7
CAP2|10486,15
CAPG|822,13
CAPN10|11132,18
CAPN11|11131,15
CAPN12|147968,18
CAPN13|92291,2
CAPN14|440854,13
CAPN1|823,13
CAPN2|824,17
CAPN3|825,8
CAPN5|726,26
CAPN6|827,20
CAPN7|23473,10
CAPN8|388743,2
CAPN9|10753,2
CAPNS1|826,18
CAPNS2|84290,13
CAPRIN1|4076,21
CAPRIN2|65981,8
CAPS2|84698,2
CAPSL|133690,2
CAPS|828,2
CAPZA1|829,11
CAPZA2|830,22
CAPZA3|93661,15
CAPZB|832,18
CARD10|29775,0
CARD11|84433,9
CARD14|79092,13
CARD16|114769,9
CARD17|440068,5
CARD18|59082,5
CARD6|84674,13
CARD8|22900,22
CARD9|64170,4
CARHSP1|23589,14
CARKD|55739,8
CARM1|10498,11
CARNS1|57571,20
CARS2|79587,19
CARS|833,11
CARTPT|9607,2
CASC1|55259,2
CASC2|255082,2
CASC3|22794,10
CASC4|113201,2
CASC5|57082,11
CASD1|64921,10
CASKIN1|57524,21
CASKIN2|57513,2
CASK|8573,21
CASP10|843,9
CASP12|120329,3
CASP14|23581,5
CASP1|834,9
CASP2|835,21
CASP3|836,11
CASP4|837,9
CASP5|838,4
CASP6|839,2
CASP7|840,9
CASP8AP2|9994,6
CASP8|841,6
CASP9|842,18
CASQ1|844,2
CASQ2|845,3
CASR|846,17
CASS4|57091,4
CAST|831,13
CASZ1|54897,12
CATSPER1|117144,4
CATSPER2P1|440278,21
CATSPER2|117155,8
CATSPER3|347732,15
CATSPER4|378807,18
CATSPERB|79820,15
CATSPERG|57828,2
CAT|847,16
CAV1|857,22
CAV2|858,13
CAV3|859,22
CBARA1|10367,16
CBFA2T2|9139,21
CBFA2T3|863,15
CBFB|865,11
CBLB|868,6
CBLC|23624,13
CBLL1|79872,21
CBLN1|869,16
CBLN2|147381,15
CBLN3|643866,2
CBLN4|140689,3
CBL|867,6
CBR1|873,5
CBR3|874,13
CBR4|84869,15
CBS|875,1
CBWD1|55871,15
CBWD2|150472,8
CBWD3|445571,15
CBWD5|220869,12
CBWD6|644019,18
CBX1|10951,10
CBX2|84733,11
CBX3|11335,25
CBX4|8535,18
CBX5|23468,10
CBX6|23466,6
CBX7|23492,16
CBX8|57332,18
CBY1|25776,2
CC2D1A|54862,18
CC2D1B|200014,18
CC2D2A|57545,2
CC2D2B|387707,3
CCAR1|55749,21
CCBE1|147372,22
CCBL1|883,26
CCBL2|56267,10
CCBP2|1238,26
CCDC101|112869,14
CCDC102A|92922,20
CCDC102B|79839,22
CCDC103|388389,2
CCDC104|112942,2
CCDC105|126402,11
CCDC106|29903,26
CCDC107|203260,26
CCDC108|255101,2
CCDC109A|90550,17
CCDC109B|55013,4
CCDC110|256309,2
CCDC111|201973,10
CCDC112|153733,10
CCDC113|29070,2
CCDC114|93233,2
CCDC115|84317,2
CCDC116|164592,8
CCDC117|150275,21
CCDC11|220136,2
CCDC120|90060,18
CCDC121|79635,2
CCDC122|160857,2
CCDC123|84902,21
CCDC124|115098,14
CCDC125|202243,15
CCDC126|90693,10
CCDC127|133957,2
CCDC129|223075,12
CCDC12|151903,14
CCDC130|81576,18
CCDC132|55610,10
CCDC134|79879,11
CCDC135|84229,26
CCDC136|64753,20
CCDC137|339230,18
CCDC138|165055,11
CCDC13|152206,2
CCDC140|151278,23
CCDC141|285025,22
CCDC142|84865,8
CCDC144A|9720,12
CCDC144B|284047,12
CCDC144C|348254,6
CCDC144NL|339184,20
CCDC146|57639,8
CCDC147|159686,22
CCDC148|130940,2
CCDC149|91050,2
CCDC14|64770,8
CCDC150|284992,11
CCDC151|115948,2
CCDC152|100129792,16
CCDC153|283152,2
CCDC154|645811,8
CCDC155|147872,17
CCDC157|550631,2
CCDC158|339965,15
CCDC159|126075,26
CCDC15|80071,21
CCDC160|347475,2
CCDC163P|126661,21
CCDC17|149483,8
CCDC18|343099,11
CCDC19|25790,2
CCDC21|64793,11
CCDC22|28952,18
CCDC23|374969,19
CCDC24|149473,2
CCDC25|55246,10
CCDC27|148870,20
CCDC28A|25901,16
CCDC28B|79140,18
CCDC30|728621,2
CCDC33|80125,17
CCDC34|91057,11
CCDC36|339834,3
CCDC37|348807,17
CCDC38|120935,1
CCDC39|339829,2
CCDC3|83643,3
CCDC40|55036,2
CCDC41|51134,21
CCDC42B|387885,18
CCDC42|146849,9
CCDC43|124808,10
CCDC45|90799,8
CCDC46|201134,22
CCDC47|57003,12
CCDC48|79825,2
CCDC50|152137,22
CCDC51|79714,11
CCDC52|152185,21
CCDC53|51019,2
CCDC54|84692,2
CCDC55|84081,10
CCDC56|28958,26
CCDC57|284001,8
CCDC58|131076,25
CCDC59|29080,25
CCDC60|160777,17
CCDC61|729440,18
CCDC62|84660,2
CCDC63|160762,5
CCDC64B|146439,18
CCDC64|92558,11
CCDC65|85478,2
CCDC66|285331,2
CCDC67|159989,20
CCDC68|80323,17
CCDC69|26112,9
CCDC6|8030,12
CCDC70|83446,23
CCDC71|64925,2
CCDC72|51372,25
CCDC73|493860,8
CCDC74A|90557,2
CCDC74B|91409,2
CCDC75|253635,6
CCDC76|54482,8
CCDC77|84318,11
CCDC78|124093,2
CCDC79|283847,2
CCDC7|221016,2
CCDC80|151887,3
CCDC81|60494,2
CCDC82|79780,24
CCDC83|220047,15
CCDC84|338657,8
CCDC85A|114800,3
CCDC85B|11007,14
CCDC85C|317762,5
CCDC86|79080,11
CCDC87|55231,2
CCDC88A|55704,22
CCDC88B|283234,9
CCDC88C|440193,21
CCDC89|220388,20
CCDC8|83987,20
CCDC90A|63933,25
CCDC90B|60492,20
CCDC91|55297,10
CCDC92|80212,20
CCDC93|54520,12
CCDC94|55702,14
CCDC96|257236,2
CCDC97|90324,21
CCDC99|54908,11
CCDC9|26093,18
CCHCR1|54535,18
CCIN|881,3
CCKAR|886,7
CCKBR|887,20
CCK|885,23
CCL11|6356,7
CCL13|6357,9
CCL14-CCL15|348249,1
CCL14|6358,16
CCL15|6359,1
CCL16|6360,16
CCL17|6361,9
CCL18|6362,17
CCL19|6363,9
CCL1|6346,9
CCL20|6364,17
CCL21|6366,9
CCL22|6367,9
CCL23|6368,4
CCL24|6369,5
CCL25|6370,1
CCL26|10344,5
CCL27|10850,5
CCL28|56477,2
CCL2|6347,4
CCL3L1|6349,4
CCL3L3|414062,4
CCL3|6348,4
CCL4L2|388372,4
CCL4|6351,4
CCL5|6352,9
CCL7|6354,4
CCL8|6355,4
CCM2|83605,13
CCNA1|8900,24
CCNA2|890,11
CCNB1IP1|57820,19
CCNB1|891,11
CCNB2|9133,11
CCNB3|85417,2
CCNC|892,6
CCND1|595,15
CCND2|894,22
CCND3|896,4
CCNDBP1|23582,10
CCNE1|898,11
CCNE2|9134,11
CCNF|899,11
CCNG1|900,26
CCNG2|901,10
CCNH|902,10
CCNI2|645121,18
CCNI|10983,10
CCNJL|79616,17
CCNJ|54619,21
CCNK|8812,11
CCNL1|57018,8
CCNL2|81669,8
CCNO|10309,18
CCNT1|904,6
CCNT2|905,12
CCNYL1|151195,17
CCNY|219771,12
CCPG1|9236,16
CCR10|2826,20
CCR1|1230,4
CCR2|729230,4
CCR3|1232,4
CCR4|1233,9
CCR5|1234,4
CCR6|1235,9
CCR7|1236,9
CCR8|1237,9
CCR9|10803,4
CCRL1|51554,7
CCRL2|9034,4
CCRN4L|25819,6
CCS|9973,26
CCT2|10576,11
CCT3|7203,25
CCT4|10575,11
CCT5|22948,11
CCT6A|908,11
CCT6B|10693,15
CCT6P1|643253,8
CCT7|10574,25
CCT8L2|150160,15
CCT8|10694,25
CD101|9398,4
CD109|135228,5
CD14|929,4
CD151|977,2
CD160|11126,8
CD163L1|283316,4
CD163|9332,4
CD164L2|388611,13
CD164|8763,10
CD177|57126,13
CD180|4064,4
CD19|930,9
CD1A|909,13
CD1B|910,9
CD1C|911,9
CD1D|912,4
CD1E|913,9
CD200R1L|344807,4
CD200R1|131450,4
CD200|4345,20
CD207|50489,13
CD209|30835,4
CD226|10666,4
CD22|933,4
CD244|51744,9
CD247|919,9
CD248|57124,7
CD24|100133941,21
CD274|29126,4
CD276|80381,7
CD27|939,9
CD28|940,4
CD2AP|23607,12
CD2BP2|10421,18
CD2|914,9
CD300A|11314,4
CD300C|10871,4
CD300E|342510,4
CD300LB|124599,4
CD300LD|100131439,4
CD300LF|146722,4
CD300LG|146894,16
CD302|9936,16
CD320|51293,14
CD33|945,4
CD34|947,3
CD36|948,16
CD37|951,4
CD38|952,4
CD3D|915,9
CD3EAP|10849,11
CD3E|916,9
CD3G|917,9
CD40LG|959,9
CD40|958,9
CD44|960,13
CD46|4179,12
CD47|961,4
CD48|962,4
CD4|920,4
CD52|1043,9
CD53|963,4
CD55|1604,17
CD58|965,13
CD59|966,22
CD5L|922,16
CD5|921,9
CD63|967,3
CD68|968,4
CD69|969,4
CD6|923,9
CD70|970,9
CD72|971,4
CD74|972,4
CD79A|973,9
CD79B|974,9
CD7|924,9
CD80|941,4
CD81|975,3
CD82|3732,13
CD83|9308,4
CD84|8832,4
CD86|942,4
CD8A|925,9
CD8B|926,9
CD93|22918,22
CD96|10225,9
CD97|976,4
CD99L2|83692,16
CD99|4267,3
CD9|928,24
CDADC1|81602,16
CDAN1|146059,8
CDA|978,5
CDC123|8872,25
CDC14A|8556,2
CDC14B|8555,16
CDC14C|168448,23
CDC16|8881,2
CDC20B|166979,2
CDC20|991,11
CDC23|8697,10
CDC25A|993,11
CDC25B|994,11
CDC25C|995,11
CDC26|246184,25
CDC27|996,6
CDC34|997,14
CDC37L1|55664,15
CDC37|11140,14
CDC40|51362,10
CDC42BPA|8476,12
CDC42BPB|9578,12
CDC42BPG|55561,13
CDC42EP1|11135,14
CDC42EP2|10435,13
CDC42EP3|10602,17
CDC42EP4|23580,21
CDC42EP5|148170,18
CDC42SE1|56882,6
CDC42SE2|56990,4
CDC42|998,10
CDC45|8318,11
CDC5L|988,6
CDC6|990,11
CDC73|79577,12
CDC7|8317,11
CDCA2|157313,11
CDCA3|83461,11
CDCA4|55038,11
CDCA5|113130,11
CDCA7L|55536,24
CDCA7|83879,11
CDCA8|55143,11
CDCP1|64866,13
CDCP2|200008,20
CDH10|1008,22
CDH11|1009,7
CDH12|1010,2
CDH13|1012,22
CDH15|1013,17
CDH16|1014,5
CDH17|1015,9
CDH18|1016,20
CDH19|28513,22
CDH1|999,21
CDH20|28316,20
CDH22|64405,20
CDH23|64072,3
CDH24|64403,11
CDH26|60437,13
CDH2|1000,20
CDH3|1001,13
CDH4|1002,22
CDH5|1003,3
CDH6|1004,3
CDH7|1005,10
CDH8|1006,5
CDH9|1007,23
CDHR1|92211,5
CDHR2|54825,1
CDHR3|222256,16
CDHR4|389118,17
CDHR5|53841,1
CDIPT|10423,26
CDK10|8558,18
CDK11A|728642,18
CDK11B|984,18
CDK12|51755,6
CDK13|8621,21
CDK14|5218,3
CDK15|65061,7
CDK16|5127,11
CDK17|5128,10
CDK18|5129,18
CDK19|23097,21
CDK1|983,11
CDK20|23552,2
CDK2AP1|8099,24
CDK2AP2|10263,18
CDK2|1017,11
CDK3|1018,8
CDK4|1019,11
CDK5R1|8851,5
CDK5R2|8941,24
CDK5RAP1|51654,18
CDK5RAP2|55755,6
CDK5RAP3|80279,8
CDK5|1020,14
CDK6|1021,5
CDK7|1022,10
CDK8|1024,11
CDK9|1025,18
CDKAL1|54901,21
CDKL1|8814,22
CDKL2|8999,17
CDKL3|51265,2
CDKL4|344387,8
CDKL5|6792,6
CDKN1A|1026,13
CDKN1B|1027,10
CDKN1C|1028,20
CDKN2AIPNL|91368,25
CDKN2AIP|55602,10
CDKN2A|1029,18
CDKN2BAS|100048912,11
CDKN2B|1030,13
CDKN2C|1031,11
CDKN2D|1032,11
CDKN3|1033,11
CDNF|441549,16
CDO1|1036,16
CDON|50937,2
CDR1|1038,20
CDR2L|30850,18
CDR2|1039,15
CDRT15P|94158,8
CDRT15|146822,0
CDRT1|374286,13
CDRT4|284040,8
CDS1|1040,12
CDS2|8760,10
CDSN|1041,7
CDT1|81620,11
CDV3|55573,6
CDX1|1044,7
CDX2|1045,0
CDX4|1046,5
CDY1B|253175,5
CDY1|9085,1
CDY2B|203611,17
CDYL2|124359,12
CDYL|9425,24
CEACAM16|388551,0
CEACAM18|729767,0
CEACAM19|56971,5
CEACAM1|634,1
CEACAM20|125931,1
CEACAM21|90273,4
CEACAM22P|388550,1
CEACAM3|1084,13
CEACAM4|1089,4
CEACAM5|1048,13
CEACAM6|4680,17
CEACAM7|1087,13
CEACAM8|1088,17
CEBPA|1050,1
CEBPB|1051,14
CEBPD|1052,14
CEBPE|1053,4
CEBPG|1054,11
CEBPZ|10153,6
CECR1|51816,4
CECR2|27443,17
CECR4|100130717,8
CECR5|27440,25
CECR6|27439,20
CECR7|100130418,12
CELA1|1990,4
CELA2A|63036,17
CELA2B|51032,17
CELA3A|10136,1
CELA3B|23436,1
CELF1|10658,12
CELF2|10659,22
CELF3|11189,2
CELF4|56853,20
CELF5|60680,20
CELF6|60677,8
CELP|1057,0
CELSR1|9620,12
CELSR2|1952,21
CELSR3|1951,18
CEL|1056,24
CEMP1|752014,26
CEND1|51286,20
CENPA|1058,11
CENPBD1|92806,21
CENPB|1059,18
CENPC1|1060,12
CENPE|1062,11
CENPF|1063,11
CENPH|64946,11
CENPI|2491,11
CENPJ|55835,11
CENPK|64105,11
CENPL|91687,11
CENPM|79019,11
CENPN|55839,11
CENPO|79172,11
CENPP|401541,5
CENPQ|55166,11
CENPT|80152,18
CENPV|201161,1
CENPW|387103,11
CEP110|11064,6
CEP120|153241,10
CEP135|9662,21
CEP152|22995,11
CEP164|22897,8
CEP170L|645455,6
CEP170|9859,22
CEP192|55125,6
CEP250|11190,21
CEP290|80184,10
CEP350|9857,12
CEP55|55165,11
CEP57|9702,10
CEP63|80254,10
CEP68|23177,12
CEP70|80321,10
CEP72|55722,11
CEP76|79959,11
CEP78|84131,11
CEP97|79598,6
CEPT1|10390,10
CER1|9350,23
CERCAM|51148,7
CERKL|375298,4
CERK|64781,17
CES1|1066,16
CES2|8824,1
CES3|23491,1
CES4|51716,16
CES7|221223,1
CES8|283848,26
CETN1|1068,1
CETN2|1069,2
CETN3|1070,10
CETN4P|729338,20
CETP|1071,16
CFB|629,1
CFC1B|653275,2
CFDP1|10428,25
CFD|1675,3
CFHR1|3078,1
CFHR2|3080,1
CFHR3|10878,1
CFHR4|10877,1
CFHR5|81494,1
CFH|3075,16
CFI|3426,16
CFL1|1072,18
CFL2|1073,16
CFLAR|8837,4
CFLP1|142913,2
CFP|5199,9
CFTR|1080,17
CG030|116828,8
CGA|1081,15
CGB1|114335,5
CGB2|114336,13
CGB5|93659,13
CGB7|94027,13
CGB8|94115,13
CGB|1082,13
CGGBP1|8545,10
CGNL1|84952,16
CGN|57530,26
CGREF1|10669,15
CGRRF1|10668,10
CH25H|9023,22
CHAC1|79094,11
CHAC2|494143,11
CHADL|150356,26
CHAD|1101,15
CHAF1A|10036,11
CHAF1B|8208,11
CHAT|1103,24
CHCHD10|400916,14
CHCHD1|118487,25
CHCHD2|51142,25
CHCHD3|54927,11
CHCHD4|131474,19
CHCHD5|84269,14
CHCHD6|84303,14
CHCHD7|79145,17
CHCHD8|51287,14
CHD1L|9557,12
CHD1|1105,10
CHD2|1106,12
CHD3|1107,21
CHD4|1108,21
CHD5|26038,20
CHD6|84181,21
CHD7|55636,21
CHD8|57680,12
CHD9|80205,12
CHDH|55349,26
CHEK1|1111,11
CHEK2|11200,11
CHERP|10523,18
CHFR|55743,18
CHGA|1113,23
CHGB|1114,20
CHI3L1|1116,4
CHI3L2|1117,4
CHIA|27159,17
CHIC1|53344,2
CHIC2|26511,13
CHID1|66005,26
CHIT1|1118,4
CHKA|1119,26
CHKB-CPT1B|386593,8
CHKB|1120,13
CHL1|10752,20
CHML|1122,6
CHMP1A|5119,13
CHMP1B|57132,24
CHMP2A|27243,14
CHMP2B|25978,10
CHMP4A|29082,25
CHMP4B|128866,18
CHMP4C|92421,21
CHMP5|51510,25
CHMP6|79643,26
CHMP7|91782,10
CHM|1121,12
CHN1|1123,3
CHN2|1124,16
CHODL|140578,24
CHORDC1|26973,11
CHP2|63928,5
CHPF2|54480,7
CHPF|79586,7
CHPT1|56994,16
CHP|11261,1
CHRAC1|54108,11
CHRDL1|91851,22
CHRDL2|25884,3
CHRD|8646,16
CHRFAM7A|89832,22
CHRM1|1128,2
CHRM2|1129,17
CHRM3|1131,24
CHRM4|1132,20
CHRM5|1133,22
CHRNA10|57053,8
CHRNA1|1134,7
CHRNA2|1135,16
CHRNA3|1136,24
CHRNA4|1137,1
CHRNA5|1138,11
CHRNA6|8973,7
CHRNA7|1139,24
CHRNA9|55584,23
CHRNB1|1140,23
CHRNB2|1141,10
CHRNB3|1142,22
CHRNB4|1143,24
CHRND|1144,23
CHRNE|1145,16
CHRNG|1146,24
CHST10|9486,20
CHST11|50515,4
CHST12|55501,18
CHST13|166012,1
CHST14|113189,20
CHST15|51363,7
CHST1|8534,20
CHST2|9435,24
CHST3|9469,24
CHST4|10164,17
CHST5|23563,2
CHST6|4166,24
CHST7|56548,5
CHST8|64377,15
CHST9|83539,16
CHSY1|22856,7
CHSY3|337876,7
CHTF18|63922,18
CHTF8|54921,6
CHUK|1147,6
CHURC1|91612,10
CIAO1|9391,2
CIAPIN1|57019,25
CIB1|10519,25
CIB2|10518,24
CIB3|117286,15
CIB4|130106,2
CIC|23152,24
CIDEA|1149,15
CIDEB|27141,1
CIDECP|152302,8
CIDEC|63924,15
CIITA|4261,4
CILP2|148113,7
CILP|8483,7
CINP|51550,14
CIR1|9541,2
CIRBP|1153,2
CIRH1A|84916,11
CISD1|55847,14
CISD2|493856,25
CISD3|284106,26
CISH|1154,15
CITED1|4435,2
CITED2|10370,2
CITED4|163732,19
CIT|11113,11
CIZ1|25792,24
CKAP2L|150468,11
CKAP2|26586,11
CKAP4|10970,5
CKAP5|9793,21
CKB|1152,23
CKLF|51192,25
CKMT1A|548596,5
CKMT1B|1159,5
CKMT2|1160,20
CKM|1158,13
CKS1B|1163,11
CKS2|1164,11
CLASP1|23332,6
CLASP2|23122,10
CLCA1|1179,0
CLCA2|9635,5
CLCA3P|9629,5
CLCA4|22802,13
CLCC1|23155,2
CLCF1|23529,18
CLCN1|1180,13
CLCN2|1181,24
CLCN3|1182,12
CLCN4|1183,16
CLCN5|1184,1
CLCN6|1185,8
CLCN7|1186,18
CLCNKA|1187,2
CLCNKB|1188,20
CLC|1178,17
CLDN10|9071,17
CLDN11|5010,20
CLDN12|9069,10
CLDN14|23562,1
CLDN15|24146,26
CLDN16|10686,24
CLDN17|26285,5
CLDN18|51208,17
CLDN19|149461,15
CLDN1|9076,5
CLDN20|49861,6
CLDN22|53842,14
CLDN23|137075,26
CLDN25|644672,15
CLDN2|9075,1
CLDN3|1365,2
CLDN4|1364,18
CLDN5|7122,3
CLDN6|9074,17
CLDN7|1366,18
CLDN8|9073,15
CLDN9|9080,26
CLDND1|56650,24
CLDND2|125875,26
CLEC10A|10462,9
CLEC11A|6320,7
CLEC12A|160364,4
CLEC12B|387837,4
CLEC14A|161198,3
CLEC16A|23274,12
CLEC17A|388512,4
CLEC18A|348174,8
CLEC18B|497190,8
CLEC18C|283971,23
CLEC1A|51267,3
CLEC1B|51266,1
CLEC2A|387836,5
CLEC2B|9976,13
CLEC2D|29121,9
CLEC2L|154790,20
CLEC3A|10143,15
CLEC3B|7123,16
CLEC4A|50856,4
CLEC4C|170482,9
CLEC4D|338339,4
CLEC4E|26253,4
CLEC4F|165530,3
CLEC4GP1|440508,3
CLEC4G|339390,22
CLEC4M|10332,16
CLEC5A|23601,4
CLEC6A|93978,4
CLEC7A|64581,4
CLEC9A|283420,4
CLECL1|160365,4
CLGN|1047,2
CLIC1|1192,25
CLIC2|1193,4
CLIC3|9022,13
CLIC4|25932,22
CLIC5|53405,22
CLIC6|54102,17
CLINT1|9685,12
CLIP1|6249,6
CLIP2|7461,20
CLIP3|25999,20
CLIP4|79745,13
CLK1|1195,8
CLK2P|1197,24
CLK2|1196,8
CLK3|1198,8
CLK4|57396,8
CLLU1OS|574016,13
CLLU1|574028,9
CLMN|79789,15
CLN3|1201,26
CLN5|1203,3
CLN6|54982,25
CLN8|2055,22
CLNK|116449,9
CLNS1A|1207,11
CLOCK|9575,6
CLP1|10978,11
CLPB|81570,11
CLPP|8192,14
CLPS|1208,2
CLPTM1L|81037,17
CLPTM1|1209,18
CLPX|10845,6
CLRN1OS|116933,2
CLRN1|7401,15
CLRN2|645104,1
CLRN3|119467,16
CLSPN|63967,11
CLSTN1|22883,24
CLSTN2|64084,15
CLSTN3|9746,2
CLTA|1211,14
CLTB|1212,13
CLTCL1|8218,5
CLTC|1213,6
CLUAP1|23059,2
CLUL1|27098,2
CLU|1191,16
CLVS1|157807,14
CLVS2|134829,23
CLYBL|171425,1
CMA1|1215,3
CMAH|8418,22
CMAS|55907,11
CMBL|134147,16
CMC1|152100,26
CMIP|80790,13
CMKLR1|1240,4
CMPK1|51727,16
CMPK2|129607,4
CMTM1|113540,21
CMTM2|146225,17
CMTM3|123920,3
CMTM4|146223,12
CMTM5|116173,3
CMTM6|54918,21
CMTM7|112616,19
CMTM8|152189,26
CMYA5|202333,15
CN5H6.4|150384,24
CNBD1|168975,24
CNBP|7555,24
CNDP1|84735,23
CNDP2|55748,4
CNFN|84518,5
CNGA1|1259,1
CNGA2|1260,15
CNGA3|1261,3
CNGA4|1262,2
CNGB1|1258,13
CNGB3|54714,5
CNIH2|254263,11
CNIH3|149111,3
CNIH4|29097,25
CNIH|10175,25
CNKSR1|10256,18
CNKSR2|22866,22
CNKSR3|154043,1
CNN1|1264,3
CNN2|1265,13
CNN3|1266,3
CNNM1|26507,24
CNNM2|54805,26
CNNM3|26505,26
CNNM4|26504,21
CNOT10|25904,10
CNOT1|23019,6
CNOT2|4848,21
CNOT3|4849,18
CNOT4|4850,12
CNOT6L|246175,12
CNOT6|57472,10
CNOT7|29883,10
CNOT8|9337,10
CNO|55330,18
CNPY1|285888,23
CNPY2|10330,14
CNPY3|10695,14
CNPY4|245812,20
CNP|1267,23
CNR1|1268,22
CNR2|1269,9
CNRIP1|25927,3
CNST|163882,12
CNTD1|124817,8
CNTD2|79935,15
CNTFR|1271,20
CNTF|1270,6
CNTLN|54875,6
CNTN1|1272,22
CNTN2|6900,20
CNTN3|5067,20
CNTN4|152330,3
CNTN5|53942,24
CNTN6|27255,22
CNTNAP1|8506,20
CNTNAP2|26047,15
CNTNAP3|79937,5
CNTNAP4|85445,23
CNTNAP5|129684,23
CNTROB|116840,8
COASY|80347,18
COBLL1|22837,6
COBL|23242,16
COBRA1|25920,18
COCH|1690,11
COG1|9382,2
COG2|22796,10
COG3|83548,12
COG4|25839,18
COG5|10466,21
COG6|57511,10
COG7|91949,2
COG8|84342,21
COIL|8161,21
COL10A1|1300,7
COL11A1|1301,7
COL11A2|1302,8
COL12A1|1303,7
COL13A1|1305,7
COL14A1|7373,3
COL15A1|1306,7
COL16A1|1307,7
COL17A1|1308,13
COL18A1|80781,1
COL19A1|1310,22
COL1A1|1277,7
COL1A2|1278,7
COL20A1|57642,23
COL21A1|81578,17
COL22A1|169044,7
COL23A1|91522,20
COL24A1|255631,7
COL25A1|84570,20
COL27A1|85301,24
COL28A1|340267,17
COL29A1|256076,17
COL2A1|1280,21
COL3A1|1281,7
COL4A1|1282,7
COL4A2|1284,7
COL4A3BP|10087,10
COL4A3|1285,17
COL4A4|1286,17
COL4A5|1287,24
COL4A6|1288,5
COL5A1|1289,7
COL5A2|1290,7
COL5A3|50509,7
COL6A1|1291,7
COL6A2|1292,7
COL6A3|1293,7
COL6A4P2|646300,8
COL6A6|131873,22
COL7A1|1294,5
COL8A1|1295,7
COL8A2|1296,7
COL9A1|1297,23
COL9A2|1298,2
COL9A3|1299,23
COLEC10|10584,16
COLEC11|78989,1
COLEC12|81035,22
COLQ|8292,8
COMMD10|51397,10
COMMD1|150684,14
COMMD2|51122,24
COMMD3|23412,15
COMMD4|54939,14
COMMD5|28991,14
COMMD6|170622,19
COMMD7|149951,2
COMMD8|54951,13
COMMD9|29099,14
COMP|1311,7
COMTD1|118881,14
COMT|1312,14
COPA|1314,12
COPB1|1315,10
COPB2|9276,21
COPE|11316,14
COPG2|26958,21
COPG|22820,21
COPS2|9318,10
COPS3|8533,11
COPS4|51138,10
COPS5|10987,25
COPS6|10980,14
COPS7A|50813,25
COPS7B|64708,8
COPS8|10920,10
COPZ1|22818,2
COPZ2|51226,5
COQ10A|93058,26
COQ10B|80219,10
COQ2|27235,11
COQ3|51805,25
COQ4|51117,14
COQ5|84274,26
COQ6|51004,26
COQ7|10229,2
COQ9|57017,14
CORIN|10699,7
CORO1A|11151,4
CORO1B|57175,18
CORO1C|23603,24
CORO2A|7464,6
CORO2B|10391,3
CORO6|84940,5
CORO7|79585,4
CORT|1325,18
COTL1|23406,4
COX10|1352,11
COX11|1353,16
COX15|1355,10
COX16|51241,25
COX17|10063,25
COX18|285521,2
COX19|90639,18
COX4I1|1327,14
COX4I2|84701,3
COX4NB|10328,25
COX5A|9377,14
COX5B|1329,14
COX6A1|1337,14
COX6A2|1339,1
COX6B1|1340,14
COX6B2|125965,13
COX6C|1345,15
COX7A1|1346,3
COX7A2L|9167,25
COX7A2|1347,25
COX7B2|170712,1
COX7B|1349,14
COX7C|1350,26
COX8A|1351,14
COX8C|341947,24
CP110|9738,10
CPA1|1357,20
CPA2|1358,24
CPA3|1359,22
CPA4|51200,5
CPA5|93979,18
CPA6|57094,5
CPAMD8|27151,2
CPB1|1360,15
CPB2|1361,1
CPD|1362,6
CPEB1|64506,20
CPEB2|132864,15
CPEB3|22849,12
CPEB4|80315,16
CPE|1363,3
CPLX1|10815,26
CPLX2|10814,23
CPLX3|594855,8
CPLX4|339302,1
CPM|1368,16
CPN1|1369,1
CPN2|1370,1
CPNE1|8904,18
CPNE2|221184,24
CPNE3|8895,21
CPNE4|131034,17
CPNE5|57699,4
CPNE6|9362,23
CPNE7|27132,18
CPNE8|144402,17
CPNE9|151835,4
CPOX|1371,24
CPO|130749,15
CPPED1|55313,1
CPS1|1373,16
CPSF1|29894,18
CPSF2|53981,6
CPSF3L|54973,18
CPSF3|51692,11
CPSF4L|642843,21
CPSF4|10898,25
CPSF6|11052,21
CPSF7|79869,21
CPT1A|1374,1
CPT1B|1375,8
CPT1C|126129,20
CPT2|1376,26
CPVL|54504,4
CPXCR1|53336,17
CPXM1|56265,7
CPXM2|119587,7
CPZ|8532,7
CP|1356,16
CR1L|1379,9
CR1|1378,4
CR2|1380,9
CRABP1|1381,20
CRABP2|1382,7
CRADD|8738,1
CRAMP1L|57585,12
CRAT|1384,26
CRB1|23418,2
CRB2|286204,20
CRB3|92359,18
CRBN|51185,2
CRCP|27297,21
CRCT1|54544,5
CREB1|1385,6
CREB3L1|90993,7
CREB3L2|64764,12
CREB3L3|84699,1
CREB3L4|148327,15
CREB3|10488,2
CREB5|9586,22
CREBBP|1387,12
CREBL2|1389,16
CREBZF|58487,8
CREG1|8804,16
CREG2|200407,5
CRELD1|78987,26
CRELD2|79174,25
CREM|1390,4
CRHBP|1393,16
CRHR1|1394,20
CRHR2|1395,17
CRH|1392,23
CRIM1|51232,12
CRIP1|1396,2
CRIP2|1397,2
CRIP3|401262,26
CRIPAK|285464,8
CRIPT|9419,25
CRISP1|167,15
CRISP2|7180,17
CRISP3|10321,15
CRISPLD1|83690,20
CRISPLD2|83716,7
CRKL|1399,24
CRK|1398,6
CRLF1|9244,17
CRLF2|64109,9
CRLF3|51379,6
CRLS1|54675,16
CRMP1|1400,20
CRNKL1|51340,21
CRNN|49860,5
CROCCL1|84809,8
CROCCL2|114819,8
CROCC|9696,18
CROT|54677,15
CRP|1401,1
CRTAC1|55118,17
CRTAM|56253,9
CRTAP|10491,3
CRTC1|23373,2
CRTC2|200186,18
CRTC3|64784,12
CRX|1406,0
CRY1|1407,10
CRY2|1408,16
CRYAA|1409,1
CRYAB|1410,20
CRYBA1|1411,8
CRYBA2|1412,5
CRYBA4|1413,4
CRYBB1|1414,3
CRYBB2|1415,14
CRYBB3|1417,14
CRYBG3|131544,6
CRYGA|1418,23
CRYGB|1419,20
CRYGC|1420,24
CRYGD|1421,23
CRYGN|155051,20
CRYGS|1427,8
CRYL1|51084,16
CRYM|1428,16
CRYZL1|9946,2
CRYZ|1429,16
CSAD|51380,8
CSAG1|158511,11
CSAG2|728461,11
CSAG3|389903,11
CSDAP1|440359,5
CSDA|8531,13
CSDC2|27254,20
CSDE1|7812,12
CSE1L|1434,11
CSF1R|1436,4
CSF1|1435,22
CSF2RA|1438,4
CSF2RB|1439,4
CSF2|1437,13
CSF3R|1441,4
CSF3|1440,13
CSGALNACT1|55790,22
CSGALNACT2|55454,22
CSH1|1442,11
CSH2|1443,11
CSHL1|1444,11
CSK|1445,18
CSMD1|64478,3
CSMD2|114784,7
CSMD3|114788,23
CSN1S1|1446,15
CSN1S2A|286828,15
CSN2|1447,12
CSN3|1448,15
CSNK1A1L|122011,5
CSNK1A1P|161635,5
CSNK1A1|1452,10
CSNK1D|1453,8
CSNK1E|1454,24
CSNK1G1|53944,6
CSNK1G2|1455,18
CSNK1G3|1456,10
CSNK2A1P|283106,6
CSNK2A1|1457,21
CSNK2A2|1459,24
CSNK2B|1460,14
CSPG4PY2|84664,24
CSPG4|1464,3
CSPG5|10675,20
CSPP1|79848,21
CSRNP1|64651,3
CSRNP2|81566,21
CSRNP3|80034,20
CSRP1|1465,20
CSRP2BP|57325,21
CSRP2|1466,5
CSRP3|8048,5
CST11|140880,5
CST1|1469,7
CST2|1470,7
CST3|1471,26
CST4|1472,7
CST5|1473,2
CST6|1474,13
CST7|8530,9
CST8|10047,5
CST9L|128821,15
CST9|128822,15
CSTA|1475,5
CSTB|1476,13
CSTF1|1477,21
CSTF2T|23283,10
CSTF2|1478,11
CSTF3|1479,11
CSTL1|128817,5
CSTT|164380,15
CS|1431,21
CT45A1|541466,17
CT45A2|728911,24
CT45A3|441519,24
CT45A4|441520,24
CT45A5|441521,24
CT45A6|541465,5
CT47A10|728036,1
CT47A11|255313,1
CT47A1|728096,1
CT47A2|728090,1
CT47A6|728062,1
CT47A7|653282,1
CT47A9|728042,1
CT47B1|643311,1
CT62|196993,15
CTAG1B|1485,25
CTAG2|30848,11
CTAGE1|64693,5
CTAGE4|100128553,8
CTAGE5|4253,1
CTAGE6|340307,6
CTAGE9|643854,8
CTBP1|1487,18
CTBP2|1488,21
CTBS|1486,16
CTCFL|140690,11
CTCF|10664,21
CTDP1|9150,18
CTDSP1|58190,26
CTDSP2|10106,12
CTDSPL2|51496,6
CTDSPL|10217,2
CTF1|1489,2
CTGF|1490,3
CTHRC1|115908,7
CTH|1491,16
CTLA4|1493,9
CTNNA1|1495,10
CTNNA2|1496,20
CTNNA3|29119,16
CTNNAL1|8727,17
CTNNB1|1499,10
CTNNBIP1|56998,13
CTNNBL1|56259,25
CTNND1|1500,6
CTNND2|1501,2
CTNS|1497,22
CTPS2|56474,2
CTPS|1503,11
CTR9|9646,12
CTRB1|1504,24
CTRB2|440387,4
CTRC|11330,18
CTRL|1506,18
CTSA|5476,1
CTSB|1508,4
CTSC|1075,13
CTSD|1509,4
CTSE|1510,17
CTSF|8722,26
CTSG|1511,3
CTSH|1512,17
CTSK|1513,7
CTSL1|1514,4
CTSL2|1515,5
CTSL3|392360,5
CTSO|1519,16
CTSS|1520,4
CTSW|1521,9
CTSZ|1522,4
CTTNBP2NL|55917,24
CTTNBP2|83992,20
CTTN|2017,13
CTU1|90353,14
CTU2|348180,14
CTXN1|404217,2
CTXN2|399697,2
CTXN3|613212,5
CUBN|8029,3
CUEDC1|404093,2
CUEDC2|79004,19
CUL1|8454,8
CUL2|8453,21
CUL3|8452,10
CUL4A|8451,21
CUL4B|8450,10
CUL5|8065,12
CUL7|9820,2
CUL9|23113,8
CUTA|51596,14
CUTC|51076,25
CUX1|1523,17
CUX2|23316,16
CUZD1|50624,8
CWC15|51503,25
CWC22|57703,6
CWC25|54883,8
CWC27|10283,10
CWF19L1|55280,11
CWF19L2|143884,12
CWH43|80157,5
CX3CL1|6376,4
CX3CR1|1524,3
CXADRP2|646243,5
CXADRP3|440224,15
CXADR|1525,24
CXCL10|3627,9
CXCL11|6373,9
CXCL12|6387,3
CXCL13|10563,9
CXCL14|9547,7
CXCL16|58191,4
CXCL17|284340,17
CXCL1|2919,13
CXCL2|2920,17
CXCL3|2921,17
CXCL5|6374,17
CXCL6|6372,13
CXCL9|4283,9
CXCR1|3577,13
CXCR2P1|3580,9
CXCR2|3579,13
CXCR3|2833,9
CXCR4|7852,4
CXCR5|643,9
CXCR6|10663,9
CXCR7|57007,5
CXXC1|30827,18
CXXC4|80319,2
CXXC5|51523,2
CXorf1|9142,23
CXorf21|80231,4
CXorf22|170063,2
CXorf23|256643,10
CXorf26|51260,25
CXorf27|25763,15
CXorf30|645090,2
CXorf36|79742,3
CXorf38|159013,6
CXorf40A|91966,15
CXorf40B|541578,21
CXorf41|139212,17
CXorf42|158801,8
CXorf48|54967,8
CXorf49B|100132994,13
CXorf50B|653687,2
CXorf51|100129239,5
CXorf56|63932,6
CXorf57|55086,13
CXorf58|254158,24
CXorf59|286464,2
CXorf61|203413,17
CXorf64|100130613,23
CXorf65|158830,9
CXorf66|347487,1
CYB561D1|284613,12
CYB561D2|11068,26
CYB561|1534,2
CYB5A|1528,16
CYB5B|80777,25
CYB5D1|124637,2
CYB5D2|124936,26
CYB5R1|51706,15
CYB5R2|51700,5
CYB5R3|1727,3
CYB5R4|51167,13
CYB5RL|606495,12
CYBASC3|220002,9
CYBA|1535,18
CYBB|1536,4
CYBRD1|79901,3
CYC1|1537,14
CYCSP52|360155,12
CYCS|54205,25
CYFIP1|23191,6
CYFIP2|26999,2
CYGB|114757,3
CYHR1|50626,18
CYLC1|1538,24
CYLC2|1539,5
CYLD|1540,22
CYMP|643160,13
CYP11A1|1583,16
CYP11B1|1584,9
CYP11B2|1585,1
CYP17A1|1586,1
CYP19A1|1588,22
CYP1A1|1543,1
CYP1A2|1544,1
CYP1B1|1545,22
CYP20A1|57404,2
CYP21A2|1589,16
CYP24A1|1591,13
CYP26A1|1592,15
CYP26B1|56603,5
CYP26C1|340665,20
CYP27A1|1593,16
CYP27B1|1594,13
CYP27C1|339761,13
CYP2A13|1553,1
CYP2A6|1548,16
CYP2A7|1549,16
CYP2B6|1555,1
CYP2B7P1|1556,16
CYP2C18|1562,1
CYP2C19|1557,1
CYP2C8|1558,26
CYP2C9|1559,1
CYP2D6|1565,1
CYP2D7P1|1564,1
CYP2E1|1571,1
CYP2F1|1572,17
CYP2J2|1573,1
CYP2R1|120227,8
CYP2S1|29785,13
CYP2U1|113612,3
CYP2W1|54905,5
CYP39A1|51302,16
CYP3A43|64816,1
CYP3A4|1576,1
CYP3A5|1577,1
CYP3A7|1551,1
CYP46A1|10858,20
CYP4A11|1579,1
CYP4A22|284541,1
CYP4B1|1580,2
CYP4F11|57834,1
CYP4F12|66002,1
CYP4F22|126410,15
CYP4F2|8529,1
CYP4F3|4051,1
CYP4F8|11283,15
CYP4V2|285440,16
CYP4X1|260293,2
CYP4Z1|199974,15
CYP4Z2P|163720,15
CYP51A1|1595,1
CYP7A1|1581,16
CYP7B1|9420,16
CYP8B1|1582,1
CYR61|3491,3
CYS1|192668,7
CYSLTR1|10800,22
CYSLTR2|57105,22
CYTH1|9267,9
CYTH2|9266,8
CYTH3|9265,22
CYTH4|27128,4
CYTIP|9595,4
CYTL1|54360,3
CYTSA|23384,12
CYTSB|92521,20
CYYR1|116159,3
CYorf15A|246126,17
CYorf15B|84663,17
D2HGDH|728294,26
D4S234E|27065,5
DAAM1|23002,6
DAAM2|23500,3
DAB1|1600,20
DAB2IP|153090,24
DAB2|1601,22
DACH1|1602,2
DACH2|117154,20
DACT1|51339,7
DACT2|168002,17
DACT3|147906,3
DAD1L|56286,17
DAD1|1603,14
DAG1|1605,21
DAGLA|747,2
DAGLB|221955,18
DAK|26007,26
DALRD3|55152,2
DAND5|199699,8
DAOA|267012,5
DAO|1610,1
DAP3|7818,15
DAPK1|1612,17
DAPK2|23604,16
DAPK3|1613,13
DAPL1|92196,5
DAPP1|27071,13
DAP|1611,2
DARC|2532,3
DARS2|55157,21
DARS|1615,24
DAXX|1616,21
DAZ1|1617,23
DAZ2|57055,0
DAZ3|57054,0
DAZ4|57135,0
DAZAP1|26528,18
DAZAP2|9802,10
DAZL|1618,9
DBC1|1620,3
DBF4B|80174,11
DBF4|10926,11
DBH|1621,16
DBI|1622,25
DBN1|1627,20
DBNDD1|79007,2
DBNDD2|55861,2
DBNL|28988,13
DBP|1628,26
DBR1|51163,24
DBT|1629,12
DBX1|120237,23
DBX2|440097,20
DCAF10|79269,12
DCAF11|80344,26
DCAF12L1|139170,20
DCAF12L2|340578,20
DCAF12|25853,21
DCAF13|25879,11
DCAF15|90379,18
DCAF16|54876,21
DCAF17|80067,21
DCAF4L1|285429,8
DCAF4L2|138009,23
DCAF4|26094,21
DCAF5|8816,12
DCAF6|55827,12
DCAF7|10238,21
DCAF8L1|139425,1
DCAF8L2|347442,1
DCAF8|50717,2
DCAKD|79877,8
DCBLD1|285761,13
DCBLD2|131566,24
DCC|1630,17
DCDC1|341019,2
DCDC2B|149069,17
DCDC2|51473,26
DCD|117159,15
DCHS1|8642,3
DCHS2|54798,20
DCI|1632,26
DCK|1633,10
DCLK1|9201,22
DCLK2|166614,20
DCLK3|85443,7
DCLRE1A|9937,21
DCLRE1B|64858,11
DCLRE1C|64421,21
DCN|1634,3
DCP1A|55802,12
DCP1B|196513,2
DCP2|167227,10
DCPS|28960,25
DCST1|149095,8
DCST2|127579,8
DCTD|1635,10
DCTN1|1639,24
DCTN2|10540,11
DCTN3|11258,14
DCTN4|51164,10
DCTN5|84516,21
DCTN6|10671,10
DCTPP1|79077,11
DCT|1638,20
DCUN1D1|54165,24
DCUN1D2|55208,8
DCUN1D3|123879,22
DCUN1D4|23142,10
DCUN1D5|84259,11
DCXR|51181,26
DCX|1641,15
DDA1|79016,18
DDAH1|23576,16
DDAH2|23564,2
DDB1|1642,21
DDB2|1643,13
DDC|1644,1
DDHD1|80821,10
DDHD2|23259,10
DDI1|414301,20
DDI2|84301,6
DDIT3|1649,14
DDIT4L|115265,20
DDIT4|54541,13
DDN|23109,11
DDOST|1650,18
DDO|8528,16
DDR1|780,24
DDR2|4921,22
DDRGK1|65992,26
DDTL|100037417,1
DDT|1652,1
DDX10|1662,21
DDX11L2|84771,8
DDX11|1663,11
DDX12|440081,11
DDX17|10521,8
DDX18|8886,6
DDX19A|55308,24
DDX19B|11269,17
DDX1|1653,10
DDX20|11218,21
DDX21|9188,6
DDX23|9416,21
DDX24|57062,10
DDX25|29118,20
DDX26B|203522,8
DDX27|55661,11
DDX28|55794,14
DDX31|64794,6
DDX39|10212,11
DDX3X|1654,6
DDX3Y|8653,17
DDX41|51428,18
DDX42|11325,12
DDX43|55510,22
DDX46|9879,10
DDX47|51202,11
DDX49|54555,14
DDX4|54514,8
DDX50|79009,10
DDX51|317781,8
DDX52|11056,6
DDX53|168400,1
DDX54|79039,18
DDX55|57696,8
DDX56|54606,18
DDX58|23586,6
DDX59|83479,10
DDX5|1655,10
DDX60L|91351,4
DDX60|55601,6
DDX6|1656,12
DEAF1|10522,2
DEC1|50514,5
DECR1|1666,1
DECR2|26063,26
DEDD2|162989,18
DEDD|9191,21
DEF6|50619,13
DEF8|54849,8
DEFA1B|728358,17
DEFA4|1669,17
DEFA5|1670,0
DEFA6|1671,0
DEFB103B|414325,5
DEFB104A|140596,5
DEFB105A|245908,14
DEFB106A|245909,5
DEFB107A|245910,5
DEFB108B|245911,15
DEFB109P1B|641517,8
DEFB109P1|245912,23
DEFB110|245913,23
DEFB112|245915,18
DEFB113|245927,23
DEFB114|245928,23
DEFB115|245929,25
DEFB116|245930,0
DEFB118|117285,20
DEFB119|245932,3
DEFB121|245934,7
DEFB122|245935,0
DEFB123|245936,20
DEFB124|245937,20
DEFB125|245938,20
DEFB126|81623,5
DEFB127|140850,18
DEFB128|245939,15
DEFB129|140881,14
DEFB130|245940,0
DEFB131|644414,15
DEFB132|400830,15
DEFB134|613211,12
DEFB135|613209,23
DEFB136|613210,18
DEFB1|1672,5
DEFB4A|1673,5
DEGS1|8560,22
DEGS2|123099,15
DEK|7913,11
DEM1|64789,21
DENND1A|57706,20
DENND1B|163486,6
DENND1C|79958,9
DENND2A|27147,3
DENND2C|163259,5
DENND2D|79961,2
DENND3|22898,4
DENND4A|10260,6
DENND4B|9909,8
DENND4C|55667,12
DENND5A|23258,22
DENND5B|160518,16
DENR|8562,11
DEPDC1B|55789,11
DEPDC1|55635,11
DEPDC4|120863,11
DEPDC5|9681,21
DEPDC6|64798,15
DEPDC7|91614,1
DERA|51071,25
DERL1|79139,21
DERL2|51009,25
DERL3|91319,9
DES|1674,3
DET1|55070,2
DEXI|28955,26
DFFA|1676,24
DFFB|1677,8
DFNA5|1687,13
DFNB31|25861,2
DFNB59|494513,8
DGAT1|8694,18
DGAT2L6|347516,15
DGAT2|84649,1
DGCR10|26222,17
DGCR11|25786,13
DGCR14|8220,18
DGCR2|9993,24
DGCR5|26220,17
DGCR6L|85359,14
DGCR6|8214,14
DGCR8|54487,8
DGCR9|25787,17
DGKA|1606,13
DGKB|1607,20
DGKD|8527,2
DGKE|8526,21
DGKG|1608,17
DGKH|160851,6
DGKI|9162,7
DGKK|139189,20
DGKQ|1609,18
DGKZ|8525,18
DGUOK|1716,25
DHCR24|1718,1
DHCR7|1717,1
DHDDS|79947,2
DHDH|27294,13
DHDPSL|112817,1
DHFRL1|200895,12
DHFR|1719,11
DHH|50846,3
DHODH|1723,1
DHPS|1725,14
DHRS11|79154,26
DHRS12|79758,26
DHRS13|147015,18
DHRS1|115817,1
DHRS2|10202,15
DHRS3|9249,1
DHRS4L1|728635,1
DHRS4L2|317749,1
DHRS4|10901,1
DHRS7B|25979,26
DHRS7C|201140,5
DHRS7|51635,16
DHRS9|10170,13
DHRSX|207063,26
DHTKD1|55526,21
DHX15|1665,21
DHX16|8449,11
DHX29|54505,10
DHX30|22907,8
DHX32|55760,6
DHX33|56919,6
DHX34|9704,18
DHX35|60625,21
DHX36|170506,6
DHX37|57647,11
DHX38|9785,24
DHX40P1|653645,0
DHX40|79665,10
DHX57|90957,21
DHX58|79132,26
DHX8|1659,6
DHX9|1660,21
DIABLO|56616,25
DIAPH1|1729,6
DIAPH2|1730,6
DIAPH3|81624,11
DICER1|23405,6
DIDO1|11083,21
DIMT1L|27292,10
DIO1|1733,16
DIO2|1734,7
DIO3OS|64150,0
DIO3|1735,3
DIP2A|23181,12
DIP2B|57609,6
DIP2C|22982,12
DIRAS1|148252,20
DIRAS2|54769,20
DIRAS3|9077,3
DIRC1|116093,7
DIRC2|84925,24
DIRC3|729582,20
DIS3L2|129563,8
DIS3L|115752,10
DIS3|22894,6
DISC1|27185,22
DISC2|27184,24
DISP1|84976,16
DISP2|85455,23
DIXDC1|85458,3
DKC1|1736,11
DKFZP434H168|26077,23
DKFZP434K028|26070,1
DKFZP434L187|26082,20
DKFZP586I1420|222161,15
DKFZP686I15217|401232,2
DKFZp434J0226|93429,5
DKFZp434L192|222029,1
DKFZp566F0947|94023,3
DKFZp686A1627|266695,11
DKFZp686O24166|374383,6
DKFZp761E198|91056,13
DKFZp779M0652|374387,16
DKK1|22943,13
DKK2|27123,3
DKK3|27122,3
DKK4|27121,5
DKKL1|27120,20
DLAT|1737,6
DLC1|10395,16
DLD|1738,6
DLEC1|9940,2
DLEU1|10301,25
DLEU2L|79469,6
DLEU2|8847,11
DLEU7|220107,22
DLG1|1739,24
DLG2|1740,3
DLG3|1741,21
DLG4|1742,20
DLG5|9231,21
DLGAP1|9229,20
DLGAP2|9228,3
DLGAP3|58512,18
DLGAP4|22839,21
DLGAP5|9787,11
DLK1|8788,20
DLK2|65989,5
DLL1|28514,5
DLL3|10683,11
DLL4|54567,3
DLST|1743,6
DLX1|1745,5
DLX2|1746,5
DLX3|1747,5
DLX4|1748,24
DLX5|1749,5
DLX6AS|285987,24
DLX6|1750,24
DMAP1|55929,18
DMBT1|1755,17
DMBX1|127343,18
DMC1|11144,11
DMD|1756,16
DMGDH|29958,16
DMKN|93099,5
DMP1|1758,24
DMPK|1760,8
DMRT1|1761,24
DMRT2|10655,24
DMRT3|58524,7
DMRTA1|63951,1
DMRTA2|63950,24
DMRTB1|63948,11
DMRTC1B|728656,3
DMRTC1|63947,23
DMRTC2|63946,15
DMTF1|9988,8
DMWD|1762,18
DMXL1|1657,12
DMXL2|23312,22
DNA2|1763,11
DNAH10|196385,2
DNAH11|8701,17
DNAH12|201625,2
DNAH14|127602,21
DNAH17|8632,13
DNAH1|25981,8
DNAH2|146754,17
DNAH3|55567,17
DNAH5|1767,2
DNAH6|1768,2
DNAH7|56171,2
DNAH8|1769,9
DNAH9|1770,3
DNAI1|27019,2
DNAI2|64446,17
DNAJA1|3301,10
DNAJA2|10294,10
DNAJA3|9093,11
DNAJA4|55466,21
DNAJB11|51726,11
DNAJB12|54788,15
DNAJB13|374407,17
DNAJB14|79982,6
DNAJB1|3337,5
DNAJB2|3300,18
DNAJB3|414061,5
DNAJB4|11080,22
DNAJB5|25822,20
DNAJB6|10049,21
DNAJB7|150353,8
DNAJB8|165721,8
DNAJB9|4189,16
DNAJC10|54431,21
DNAJC11|55735,18
DNAJC12|56521,15
DNAJC13|23317,6
DNAJC14|85406,21
DNAJC15|29103,15
DNAJC16|23341,12
DNAJC17|55192,14
DNAJC18|202052,20
DNAJC19|131118,25
DNAJC1|64215,15
DNAJC21|134218,6
DNAJC22|79962,1
DNAJC24|120526,10
DNAJC25-GNG10|552891,0
DNAJC25|548645,16
DNAJC27|51277,10
DNAJC28|54943,2
DNAJC2|27000,11
DNAJC30|84277,26
DNAJC3|5611,12
DNAJC4|3338,26
DNAJC5B|85479,4
DNAJC5G|285126,8
DNAJC5|80331,24
DNAJC6|9829,22
DNAJC7|7266,25
DNAJC8|22826,25
DNAJC9|23234,11
DNAL1|83544,2
DNAL4|10126,2
DNALI1|7802,2
DNASE1L1|1774,13
DNASE1L2|1775,8
DNASE1L3|1776,9
DNASE1|1773,8
DNASE2B|58511,4
DNASE2|1777,4
DND1|373863,8
DNER|92737,17
DNHD1|144132,8
DNLZ|728489,14
DNM1L|10059,11
DNM1P35|100128285,8
DNM1|1759,20
DNM2|1785,18
DNM3|26052,3
DNMBP|23268,6
DNMT1|1786,11
DNMT3A|1788,21
DNMT3B|1789,11
DNMT3L|29947,1
DNPEP|23549,18
DNTTIP1|116092,18
DNTTIP2|30836,6
DNTT|1791,9
DOC2A|8448,2
DOC2B|8447,6
DOCK10|55619,22
DOCK11|139818,22
DOCK1|1793,12
DOCK2|1794,4
DOCK3|1795,8
DOCK4|9732,22
DOCK5|80005,6
DOCK6|57572,13
DOCK7|85440,6
DOCK8|81704,4
DOCK9|23348,6
DOHH|83475,14
DOK1|1796,3
DOK2|9046,9
DOK3|79930,4
DOK4|55715,17
DOK5|55816,20
DOK6|220164,22
DOK7|285489,2
DOLK|22845,23
DOLPP1|57171,11
DOM3Z|1797,8
DONSON|29980,11
DOPEY1|23033,12
DOPEY2|9980,12
DOT1L|84444,18
DPAGT1|1798,2
DPCD|25911,19
DPCR1|135656,17
DPEP1|1800,3
DPEP2|64174,4
DPEP3|64180,4
DPF1|8193,24
DPF2|5977,21
DPF3|8110,22
DPH1|1801,8
DPH2|1802,11
DPH3B|100132911,24
DPH3|285381,3
DPH5|51611,19
DPM1|8813,11
DPM2|8818,14
DPM3|54344,14
DPP10|57628,17
DPP3|10072,11
DPP4|1803,16
DPP6|1804,3
DPP7|29952,26
DPP8|54878,6
DPP9|91039,18
DPPA2|151871,24
DPPA3|359787,17
DPPA4|55211,4
DPPA5|340168,24
DPRXP4|503645,8
DPRX|503834,3
DPT|1805,3
DPY19L1|23333,17
DPY19L2P1|554236,10
DPY19L2P2|349152,20
DPY19L2P4|442523,2
DPY19L2|283417,2
DPY19L3|147991,12
DPY19L4|286148,21
DPY30|84661,25
DPYD|1806,4
DPYSL2|1808,22
DPYSL3|1809,20
DPYSL4|10570,20
DPYSL5|56896,24
DPYS|1807,16
DQX1|165545,5
DR1|1810,6
DRAM1|55332,4
DRAM2|128338,2
DRAP1|10589,14
DRD1|1812,16
DRD2|1813,20
DRD3|1814,23
DRD4|1815,18
DRD5|1816,17
DRG1|4733,25
DRG2|1819,14
DRGX|644168,17
DRP2|1821,20
DSC1|1823,5
DSC2|1824,5
DSC3|1825,5
DSCAML1|57453,20
DSCAM|1826,23
DSCC1|79075,11
DSCR10|259234,18
DSCR3|10311,22
DSCR4|10281,11
DSCR6|53820,25
DSCR8|84677,11
DSCR9|257203,18
DSEL|92126,3
DSE|29940,13
DSG1|1828,5
DSG2|1829,6
DSG3|1830,5
DSG4|147409,5
DSN1|79980,11
DSPP|1834,24
DSP|1832,5
DSTN|11034,10
DSTYK|25778,12
DST|667,5
DTD1|92675,11
DTHD1|401124,9
DTL|51514,11
DTNA|1837,20
DTNBP1|84062,8
DTNB|1838,21
DTWD1|56986,10
DTWD2|285605,10
DTX1|1840,3
DTX2|113878,13
DTX3L|151636,6
DTX3|196403,2
DTX4|23220,17
DTYMK|1841,25
DULLARD|23399,18
DUOX1|53905,13
DUOX2|50506,13
DUOXA1|90527,13
DUOXA2|405753,13
DUPD1|338599,5
DUS1L|64118,14
DUS2L|54920,13
DUS3L|56931,14
DUS4L|11062,21
DUSP10|11221,1
DUSP11|8446,24
DUSP12|11266,25
DUSP13|51207,5
DUSP14|11072,5
DUSP15|128853,20
DUSP16|80824,15
DUSP18|150290,21
DUSP19|142679,2
DUSP1|1843,22
DUSP21|63904,14
DUSP22|56940,4
DUSP23|54935,14
DUSP26|78986,3
DUSP27|92235,3
DUSP28|285193,2
DUSP2|1844,9
DUSP3|1845,16
DUSP4|1846,15
DUSP5P|574029,24
DUSP5|1847,13
DUSP6|1848,17
DUSP7|1849,13
DUSP8|1850,2
DUSP9|1852,5
DUT|1854,25
DUX4|22947,0
DUXA|503835,5
DVL1|1855,18
DVL2|1856,24
DVL3|1857,24
DVWA|344875,11
DYDC1|143241,2
DYDC2|84332,2
DYM|54808,21
DYNC1H1|1778,6
DYNC1I1|1780,20
DYNC1I2|1781,10
DYNC1LI1|51143,10
DYNC1LI2|1783,12
DYNC2H1|79659,10
DYNC2LI1|51626,2
DYNLL1|8655,14
DYNLL2|140735,10
DYNLRB1|83658,14
DYNLRB2|83657,2
DYNLT1|6993,25
DYNLT3|6990,5
DYRK1A|1859,10
DYRK1B|9149,2
DYRK2|8445,21
DYRK3|8444,12
DYRK4|8798,19
DYSFIP1|116729,5
DYSF|8291,22
DYTN|391475,24
DYX1C1|161582,2
DZIP1L|199221,24
DZIP1|22873,20
DZIP3|9666,2
E2F1|1869,11
E2F2|1870,11
E2F3|1871,11
E2F4|1874,13
E2F5|1875,2
E2F6|1876,11
E2F7|144455,11
E2F8|79733,11
E4F1|1877,18
EAF1|85403,10
EAF2|55840,25
EAPP|55837,10
EARS2|124454,21
EBAG9|9166,2
EBF1|1879,3
EBF2|64641,22
EBF3|253738,15
EBF4|57593,20
EBI3|10148,4
EBNA1BP2|10969,18
EBPL|84650,19
EBP|10682,1
ECD|11319,21
ECE1|1889,7
ECE2|9718,11
ECEL1|9427,9
ECH1|1891,26
ECHDC1|55862,17
ECHDC2|55268,26
ECHDC3|79746,16
ECHS1|1892,1
ECM1|1893,7
ECM2|1842,3
ECSCR|641700,3
ECSIT|51295,14
ECT2L|345930,2
ECT2|1894,11
EDA2R|60401,3
EDARADD|128178,13
EDAR|10913,5
EDA|1896,20
EDC3|80153,21
EDC4|23644,18
EDDM3A|10876,2
EDDM3B|64184,15
EDEM1|9695,17
EDEM2|55741,17
EDEM3|80267,12
EDF1|8721,14
EDIL3|10085,22
EDN1|1906,22
EDN2|1907,13
EDN3|1908,3
EDNRA|1909,7
EDNRB|1910,16
EEA1|8411,6
EED|8726,25
EEF1A1P9|441032,19
EEF1A1|1915,19
EEF1A2|1917,15
EEF1B2|1933,19
EEF1DP3|196549,12
EEF1D|1936,14
EEF1E1|9521,25
EEF1G|1937,19
EEF2K|29904,12
EEF2|1938,19
EEFSEC|60678,14
EEPD1|80820,16
EFCAB10|100130771,17
EFCAB1|79645,17
EFCAB2|84288,2
EFCAB3|146779,8
EFCAB4A|283229,2
EFCAB4B|84766,6
EFCAB5|374786,2
EFCAB6|64800,2
EFCAB7|84455,10
EFEMP1|2202,22
EFEMP2|30008,20
EFHA1|221154,10
EFHA2|286097,16
EFHB|151651,2
EFHC1|114327,2
EFHC2|80258,2
EFHD1|80303,15
EFHD2|79180,13
EFNA1|1942,1
EFNA2|1943,1
EFNA3|1944,5
EFNA4|1945,18
EFNA5|1946,13
EFNB1|1947,5
EFNB2|1948,24
EFNB3|1949,20
EFR3A|23167,6
EFR3B|22979,2
EFS|10278,24
EFTUD1|79631,10
EFTUD2|9343,11
EGFL6|25975,24
EGFL7|51162,16
EGFL8|80864,8
EGFLAM|133584,7
EGFR|1956,5
EGF|1950,12
EGLN1|54583,12
EGLN2|112398,18
EGLN3|112399,13
EGOT|100126791,15
EGR1|1958,22
EGR2|1959,22
EGR3|1960,22
EGR4|1961,13
EHBP1L1|254102,13
EHBP1|23301,6
EHD1|10938,13
EHD2|30846,13
EHD3|30845,20
EHD4|30844,13
EHF|26298,6
EHHADH|1962,1
EHMT1|79813,21
EHMT2|10919,18
EI24|9538,25
EID1|23741,3
EID2B|126272,20
EID2|163126,25
EID3|493861,20
EIF1AD|84285,11
EIF1AX|1964,10
EIF1AY|9086,17
EIF1B|10289,10
EIF1|10209,25
EIF2AK1|27102,21
EIF2AK2|5610,6
EIF2AK3|9451,21
EIF2AK4|440275,6
EIF2A|83939,21
EIF2B1|1967,11
EIF2B2|8892,11
EIF2B3|8891,19
EIF2B4|8890,25
EIF2B5|8893,24
EIF2C1|26523,21
EIF2C2|27161,24
EIF2C3|192669,6
EIF2C4|192670,12
EIF2S1|1965,11
EIF2S2|8894,25
EIF2S3|1968,10
EIF3A|8661,6
EIF3B|8662,11
EIF3CL|728689,19
EIF3C|8663,11
EIF3D|8664,19
EIF3E|3646,19
EIF3F|8665,19
EIF3G|8666,14
EIF3H|8667,19
EIF3IP1|442720,13
EIF3I|8668,19
EIF3J|8669,6
EIF3K|27335,14
EIF3L|51386,19
EIF3M|10480,19
EIF4A1|1973,11
EIF4A2|1974,24
EIF4A3|9775,11
EIF4B|1975,10
EIF4E1B|253314,2
EIF4E2|9470,25
EIF4E3|317649,2
EIF4EBP1|1978,11
EIF4EBP2|1979,12
EIF4EBP3|8637,26
EIF4ENIF1|56478,21
EIF4E|1977,10
EIF4G1|1981,24
EIF4G2|1982,6
EIF4G3|8672,12
EIF4H|7458,24
EIF5A2|56648,24
EIF5AL1|143244,5
EIF5A|1984,25
EIF5B|9669,6
EIF5|1983,10
EIF6|3692,14
ELAC1|55520,23
ELAC2|60528,11
ELANE|1991,3
ELAVL1|1994,11
ELAVL2|1993,10
ELAVL3|1995,23
ELAVL4|1996,22
ELF1|1997,12
ELF2|1998,10
ELF3|1999,18
ELF4|2000,24
ELF5|2001,12
ELFN1|392617,3
ELFN2|114794,17
ELK1|2002,11
ELK3|2004,6
ELK4|2005,6
ELL2|22936,5
ELL3|80237,15
ELL|8178,18
ELMO1|9844,22
ELMO2|63916,21
ELMO3|79767,13
ELMOD1|55531,22
ELMOD2|255520,10
ELMOD3|84173,8
ELN|2006,3
ELOF1|84337,14
ELOVL1|64834,13
ELOVL2|54898,16
ELOVL3|83401,24
ELOVL4|6785,5
ELOVL5|60481,15
ELOVL6|79071,1
ELOVL7|79993,6
ELP2P|100131454,8
ELP2|55250,15
ELP3|55140,10
ELP4|26610,10
ELSPBP1|64100,23
ELTD1|64123,3
EMB|133418,4
EMCN|51705,3
EMD|2010,18
EME1|146956,11
EME2|197342,8
EMG1|10436,25
EMID1|129080,20
EMID2|136227,20
EMILIN1|11117,7
EMILIN2|84034,4
EMILIN3|90187,24
EML1|2009,22
EML2|24139,13
EML3|256364,18
EML4|27436,17
EML5|161436,2
EML6|400954,24
EMP1|2012,22
EMP2|2013,12
EMP3|2014,4
EMR1|2015,4
EMR2|30817,4
EMR3|84658,17
EMR4P|326342,4
EMX1|2016,5
EMX2OS|196047,20
EMX2|2018,20
EN1|2019,5
EN2|2020,5
ENAH|55740,12
ENAM|10117,16
ENC1|8507,3
ENDOD1|23052,22
ENDOG|2021,14
ENDOU|8909,5
ENGASE|64772,8
ENG|2022,3
ENHO|375704,26
ENKUR|219670,17
ENO1|2023,13
ENO2|2026,24
ENO3|2027,26
ENOPH1|58478,25
ENOSF1|55556,26
ENOX1|55068,3
ENOX2|10495,6
ENPEP|2028,16
ENPP1|5167,15
ENPP2|5168,22
ENPP3|5169,16
ENPP4|22875,2
ENPP5|59084,2
ENPP6|133121,3
ENPP7|339221,1
ENSA|2029,25
ENTHD1|150350,4
ENTPD1|953,22
ENTPD2|954,15
ENTPD3|956,13
ENTPD4|9583,12
ENTPD5|957,1
ENTPD6|955,18
ENTPD7|57089,6
ENTPD8|377841,26
ENY2|56943,25
EOMES|8320,9
EP300|2033,6
EP400NL|347918,8
EP400|57634,12
EPAS1|2034,22
EPB41L1|2036,21
EPB41L2|2037,22
EPB41L3|23136,22
EPB41L4A|64097,2
EPB41L4B|54566,1
EPB41L5|57669,16
EPB41|2035,12
EPB42|2038,15
EPB49|2039,17
EPC1|80314,12
EPC2|26122,12
EPCAM|4072,21
EPDR1|54749,16
EPGN|255324,5
EPHA10|284656,2
EPHA1|2041,5
EPHA2|1969,13
EPHA3|2042,3
EPHA4|2043,24
EPHA5|2044,3
EPHA6|285220,20
EPHA7|2045,20
EPHA8|2046,21
EPHB1|2047,20
EPHB2|2048,24
EPHB3|2049,24
EPHB4|2050,6
EPHB6|2051,24
EPHX1|2052,16
EPHX2|2053,26
EPHX3|79852,13
EPHX4|253152,20
EPM2AIP1|9852,2
EPM2A|7957,10
EPN1|29924,14
EPN2|22905,24
EPN3|55040,18
EPOR|2057,26
EPO|2056,1
EPPK1|83481,6
EPR1|8475,11
EPRS|2058,12
EPS15L1|58513,21
EPS15|2060,22
EPS8L1|54869,18
EPS8L2|64787,18
EPS8L3|79574,1
EPS8|2059,16
EPSTI1|94240,9
EPT1|85465,6
EPX|8288,2
EPYC|1833,7
ERAL1|26284,25
ERAP1|51752,4
ERAP2|64167,9
ERAS|3266,8
ERBB2IP|55914,10
ERBB2|2064,2
ERBB3|2065,15
ERBB4|2066,2
ERC1|23085,6
ERC2|26059,24
ERCC1|2067,19
ERCC2|2068,18
ERCC3|2071,24
ERCC4|2072,12
ERCC5|2073,12
ERCC6L|54821,11
ERCC6|2074,6
ERCC8|1161,10
EREG|2069,13
ERF|2077,18
ERGIC1|57222,2
ERGIC2|51290,11
ERGIC3|51614,19
ERG|2078,22
ERH|2079,25
ERI1|90459,10
ERI2|112479,21
ERI3|79033,18
ERICH1|157697,8
ERLEC1|27248,10
ERLIN1|10613,6
ERLIN2|11160,21
ERMAP|114625,2
ERMN|57471,22
ERMP1|79956,21
ERN1|2081,12
ERN2|10595,17
ERO1LB|56605,16
ERO1L|30001,13
ERP27|121506,2
ERP29|10961,25
ERP44|23071,25
ERRFI1|54206,16
ERVFRDE1|405754,22
ESAM|90952,3
ESCO1|114799,6
ESCO2|157570,11
ESD|2098,16
ESF1|51575,6
ESM1|11082,17
ESPL1|9700,11
ESPNL|339768,20
ESPNP|284729,8
ESPN|83715,1
ESR1|2099,15
ESR2|2100,24
ESRP1|54845,21
ESRP2|80004,13
ESRRA|2101,14
ESRRB|2103,20
ESRRG|2104,2
ESX1|80712,11
ESYT1|23344,6
ESYT2|57488,12
ESYT3|83850,17
ETAA1|54465,10
ETF1|2107,10
ETFA|2108,1
ETFB|2109,1
ETFDH|2110,16
ETHE1|23474,13
ETNK1|55500,10
ETNK2|55224,15
ETS1|2113,22
ETS2|2114,13
ETV1|2115,22
ETV2|2116,14
ETV3L|440695,6
ETV3|2117,6
ETV4|2118,18
ETV5|2119,22
ETV6|2120,21
ETV7|51513,9
EVC2|132884,20
EVC|2121,7
EVI2A|2123,4
EVI2B|2124,4
EVI5L|115704,18
EVI5|7813,22
EVL|51466,15
EVPLL|645027,13
EVPL|2125,13
EVX1|2128,0
EVX2|344191,23
EWSR1|2130,18
EXD1|161829,17
EXD2|55218,10
EXD3|54932,18
EXO1|9156,11
EXOC1|55763,10
EXOC2|55770,10
EXOC3L2|90332,3
EXOC3L|283849,3
EXOC3|11336,13
EXOC4|60412,21
EXOC5|10640,6
EXOC6B|23233,6
EXOC6|54536,10
EXOC7|23265,8
EXOC8|149371,12
EXOG|9941,8
EXOSC10|5394,18
EXOSC1|51013,25
EXOSC2|23404,11
EXOSC3|51010,11
EXOSC4|54512,14
EXOSC5|56915,14
EXOSC6|118460,11
EXOSC7|23016,25
EXOSC8|11340,25
EXOSC9|5393,25
EXPH5|23086,17
EXT1|2131,5
EXT2|2132,24
EXTL1|2134,20
EXTL2|2135,20
EXTL3|2137,24
EYA1|2138,22
EYA2|2139,24
EYA3|2140,6
EYA4|2070,20
EYS|346007,16
EZH1|2145,2
EZH2|2146,11
EZR|7430,13
F10|2159,16
F11R|50848,13
F11|2160,1
F12|2161,1
F13A1|2162,22
F13B|2165,1
F2RL1|2150,5
F2RL2|2151,15
F2RL3|9002,7
F2R|2149,22
F2|2147,1
F3|2152,13
F5|2153,1
F7|2155,1
F8A1|8263,18
F8|2157,16
F9|2158,1
FA2H|79152,18
FAAH2|158584,2
FAAH|2166,26
FABP12|646486,5
FABP1|2168,1
FABP2|2169,0
FABP3|2170,3
FABP4|2167,15
FABP5L3|220832,13
FABP5|2171,13
FABP6|2172,13
FABP7|2173,22
FABP9|646480,5
FADD|8772,11
FADS1|3992,17
FADS2|9415,23
FADS3|3995,20
FADS6|283985,5
FAF1|11124,11
FAF2|23197,10
FAHD1|81889,1
FAHD2A|51011,1
FAHD2B|151313,2
FAH|2184,15
FAIM2|23017,20
FAIM3|9214,9
FAIM|55179,24
FAM100A|124402,18
FAM100B|283991,18
FAM101A|144347,7
FAM101B|359845,3
FAM102A|399665,15
FAM102B|284611,10
FAM103A1|83640,25
FAM104A|84923,21
FAM104B|90736,2
FAM105A|54491,4
FAM105B|90268,11
FAM106A|80039,12
FAM106C|100129396,12
FAM107A|11170,3
FAM107B|83641,16
FAM108A1|81926,14
FAM108B1|51104,24
FAM108C1|58489,13
FAM109A|144717,18
FAM109B|150368,7
FAM10A4|145165,6
FAM110A|83541,18
FAM110B|90362,15
FAM110C|642273,5
FAM111A|63901,8
FAM111B|374393,11
FAM113A|64773,8
FAM113B|91523,9
FAM114A1|92689,12
FAM114A2|10827,10
FAM115A|9747,12
FAM115C|285966,13
FAM116A|201627,10
FAM116B|414918,2
FAM117A|81558,20
FAM117B|150864,21
FAM118A|55007,8
FAM118B|79607,4
FAM119A|151194,25
FAM119B|25895,2
FAM120AOS|158293,10
FAM120A|23196,6
FAM120B|84498,12
FAM120C|54954,10
FAM122A|116224,12
FAM122B|159090,8
FAM122C|159091,8
FAM123A|219287,23
FAM123B|139285,24
FAM123C|205147,23
FAM124A|220108,20
FAM124B|79843,3
FAM125A|93343,14
FAM125B|89853,22
FAM126A|84668,22
FAM126B|285172,6
FAM127A|8933,14
FAM127B|26071,18
FAM127C|441518,24
FAM128A|653784,14
FAM128B|80097,14
FAM129A|116496,12
FAM129B|64855,13
FAM129C|199786,9
FAM131A|131408,24
FAM131B|9715,20
FAM131C|348487,24
FAM132A|388581,5
FAM133A|286499,20
FAM133B|257415,10
FAM134A|79137,2
FAM134B|54463,15
FAM134C|162427,15
FAM135A|57579,5
FAM135B|51059,2
FAM136A|84908,25
FAM136B|387071,0
FAM138B|654412,3
FAM138D|677784,2
FAM138E|100124412,0
FAM138F|641702,3
FAM13AOS|285512,8
FAM13A|10144,17
FAM13B|51306,10
FAM13C|220965,3
FAM149A|25854,16
FAM149B1|317662,2
FAM150A|389658,17
FAM150B|285016,17
FAM151A|338094,1
FAM151B|167555,2
FAM153A|285596,17
FAM153B|202134,17
FAM153C|653316,8
FAM154A|158297,15
FAM154B|283726,2
FAM155A|728215,3
FAM155B|27112,21
FAM156A|29057,8
FAM157A|728262,6
FAM157B|100132403,6
FAM158A|51016,14
FAM159A|348378,4
FAM160A1|729830,6
FAM160A2|84067,8
FAM160B1|57700,12
FAM160B2|64760,8
FAM161A|84140,24
FAM161B|145483,10
FAM162A|26355,25
FAM162B|221303,3
FAM163A|148753,20
FAM163B|642968,23
FAM164A|51101,10
FAM164C|79696,26
FAM165B|54065,2
FAM166A|401565,26
FAM166B|730112,2
FAM167A|83648,22
FAM167B|84734,26
FAM168A|23201,12
FAM168B|130074,6
FAM169A|26049,23
FAM169B|283777,1
FAM170A|340069,15
FAM170B|170370,22
FAM171A1|221061,20
FAM171A2|284069,24
FAM171B|165215,20
FAM172A|83989,10
FAM173A|65990,26
FAM173B|134145,10
FAM174A|345757,15
FAM174B|400451,2
FAM175A|84142,10
FAM175B|23172,21
FAM176A|84141,16
FAM176B|55194,20
FAM177A1|283635,10
FAM177B|400823,4
FAM178A|55719,10
FAM178B|51252,20
FAM179A|165186,4
FAM179B|23116,12
FAM180A|389558,3
FAM180B|399888,3
FAM181A|90050,17
FAM181B|220382,24
FAM182A|284800,23
FAM182B|728882,2
FAM183A|440585,2
FAM183B|340286,8
FAM184A|79632,16
FAM184B|27146,10
FAM185A|222234,2
FAM186A|121006,8
FAM186B|84070,8
FAM187B|148109,26
FAM188A|80013,10
FAM188B|84182,2
FAM189A1|23359,20
FAM189A2|9413,2
FAM189B|10712,11
FAM18A|780776,4
FAM18B2|201158,13
FAM18B|51030,6
FAM190A|401145,21
FAM190B|54462,12
FAM192A|80011,8
FAM193A|8603,2
FAM193B|54540,8
FAM194A|131831,2
FAM194B|220081,23
FAM195A|84331,26
FAM195B|348262,14
FAM196A|642938,2
FAM196B|100131897,22
FAM197Y2|252946,17
FAM198A|729085,2
FAM198B|51313,3
FAM199X|139231,6
FAM19A1|407738,3
FAM19A2|338811,2
FAM19A3|284467,20
FAM19A4|151647,20
FAM19A5|25817,3
FAM200A|221786,10
FAM200B|285550,2
FAM20A|54757,16
FAM20B|9917,12
FAM20C|56975,3
FAM21A|387680,12
FAM21B|55747,2
FAM21C|253725,12
FAM22A|728118,2
FAM22D|728130,2
FAM22F|54754,18
FAM22G|441457,18
FAM23A|653567,17
FAM24A|118670,24
FAM24B|196792,18
FAM25A|643161,5
FAM25B|100132929,5
FAM26D|221301,20
FAM26E|254228,7
FAM26F|441168,9
FAM27A|548321,14
FAM27B|100133121,0
FAM27C|100132948,25
FAM27L|284123,11
FAM32A|26017,14
FAM35A|54537,15
FAM35B2|439965,15
FAM35B|414241,15
FAM36A|116228,2
FAM38A|9780,13
FAM38B|63895,16
FAM3A|60343,14
FAM3B|54097,17
FAM3C|10447,24
FAM3D|131177,13
FAM40A|85369,21
FAM40B|57464,13
FAM41AY1|340618,24
FAM41C|284593,8
FAM43A|131583,5
FAM43B|163933,3
FAM45A|404636,12
FAM45B|55855,6
FAM46A|55603,22
FAM46B|115572,13
FAM46C|54855,4
FAM46D|169966,21
FAM47A|158724,15
FAM47B|170062,15
FAM47C|442444,2
FAM47E|100129583,2
FAM48A|55578,21
FAM48B1|100130302,7
FAM48B2|170067,7
FAM49A|81553,22
FAM49B|51571,11
FAM50A|9130,14
FAM50B|26240,26
FAM53A|152877,26
FAM53B|9679,24
FAM53C|51307,10
FAM54A|113115,11
FAM54B|56181,2
FAM55A|120400,0
FAM55B|120406,20
FAM55C|91775,22
FAM55D|54827,9
FAM57A|79850,13
FAM57B|83723,2
FAM58A|92002,25
FAM58B|339521,0
FAM59A|64762,24
FAM5B|57795,2
FAM5C|339479,22
FAM60A|58516,24
FAM63A|55793,15
FAM63B|54629,6
FAM64A|54478,11
FAM65A|79567,22
FAM65B|9750,4
FAM65C|140876,7
FAM66A|100133172,2
FAM66C|440078,20
FAM66D|100132923,8
FAM66E|100132103,20
FAM69A|388650,22
FAM69B|138311,20
FAM69C|125704,20
FAM70A|55026,22
FAM70B|348013,3
FAM71A|149647,8
FAM71B|153745,9
FAM71C|196472,15
FAM71D|161142,25
FAM71E1|112703,18
FAM71E2|284418,24
FAM71F1|84691,24
FAM71F2|346653,8
FAM72A|729533,11
FAM72B|653820,11
FAM72D|728833,11
FAM73A|374986,12
FAM73B|84895,18
FAM74A1|401507,17
FAM74A3|728495,23
FAM74A4|401508,0
FAM75A2|642265,24
FAM75A3|727830,5
FAM75A5|727905,21
FAM75A6|389730,5
FAM75C1|441452,20
FAM76A|199870,2
FAM76B|143684,8
FAM78A|286336,4
FAM78B|149297,3
FAM7A2|100288380,22
FAM7A3|89837,3
FAM81A|145773,2
FAM81B|153643,2
FAM82A1|151393,16
FAM82A2|55177,16
FAM82B|51115,10
FAM83A|84985,13
FAM83B|222584,5
FAM83C|128876,5
FAM83D|81610,11
FAM83E|54854,17
FAM83F|113828,5
FAM83G|644815,5
FAM83H|286077,5
FAM84A|151354,5
FAM84B|157638,2
FAM86A|196483,25
FAM86B1|85002,2
FAM86B2|653333,2
FAM86C|55199,21
FAM86D|692099,2
FAM89A|375061,5
FAM89B|23625,18
FAM8A1|51439,16
FAM90A1|55138,20
FAM90A7|441317,23
FAM91A1|157769,6
FAM92A1|137392,24
FAM92A3|403315,24
FAM92B|339145,17
FAM95B1|100133036,8
FAM96A|84191,1
FAM96B|51647,14
FAM98A|25940,6
FAM98B|283742,6
FAM98C|147965,14
FAM99A|387742,1
FAM99B|100132464,1
FAM9A|171482,1
FAM9B|171483,1
FAM9C|171484,22
FANCA|2175,11
FANCB|2187,11
FANCC|2176,11
FANCD2|2177,11
FANCE|2178,11
FANCF|2188,21
FANCG|2189,11
FANCI|55215,11
FANCL|55120,25
FANCM|57697,6
FANK1|92565,2
FAP|2191,7
FAR1|84188,6
FAR2|55711,22
FARP1|10160,2
FARP2|9855,2
FARS2|10667,2
FARSA|2193,14
FARSB|10056,11
FASLG|356,9
FASN|2194,15
FASTKD1|79675,11
FASTKD2|22868,10
FASTKD3|79072,21
FASTKD5|60493,21
FASTK|10922,14
FAS|355,4
FAT1|2195,6
FAT2|2196,5
FAT3|120114,3
FAT4|79633,22
FATE1|89885,17
FAU|2197,14
FBF1|85302,8
FBLIM1|54751,13
FBLL1|345630,2
FBLN1|2192,7
FBLN2|2199,7
FBLN5|10516,3
FBLN7|129804,16
FBL|2091,19
FBN1|2200,7
FBN2|2201,24
FBN3|84467,20
FBP1|2203,26
FBP2|8789,17
FBRSL1|57666,18
FBRS|64319,18
FBXL12|54850,18
FBXL13|222235,2
FBXL14|144699,21
FBXL15|79176,14
FBXL16|146330,2
FBXL17|64839,10
FBXL18|80028,24
FBXL19|54620,18
FBXL20|84961,21
FBXL21|26223,1
FBXL22|283807,20
FBXL2|25827,2
FBXL3|26224,10
FBXL4|26235,6
FBXL5|26234,10
FBXL6|26233,18
FBXL7|23194,3
FBXL8|55336,18
FBXO10|26267,20
FBXO11|80204,21
FBXO15|201456,2
FBXO16|157574,2
FBXO17|115290,1
FBXO18|84893,21
FBXO21|23014,21
FBXO22OS|692224,25
FBXO22|26263,25
FBXO24|26261,26
FBXO25|26260,15
FBXO27|126433,5
FBXO28|23219,12
FBXO2|26232,26
FBXO30|84085,6
FBXO31|79791,23
FBXO32|114907,7
FBXO33|254170,10
FBXO34|55030,6
FBXO36|130888,2
FBXO38|81545,10
FBXO39|162517,5
FBXO3|26273,10
FBXO40|51725,22
FBXO41|150726,8
FBXO42|54455,24
FBXO43|286151,11
FBXO44|93611,8
FBXO45|200933,11
FBXO46|23403,18
FBXO47|494188,24
FBXO48|554251,6
FBXO4|26272,10
FBXO5|26271,11
FBXO6|26270,9
FBXO7|25793,16
FBXO8|26269,16
FBXO9|26268,10
FBXW10|10517,5
FBXW11|23291,10
FBXW12|285231,2
FBXW2|26190,12
FBXW4|6468,2
FBXW5|54461,14
FBXW7|55294,6
FBXW8|26259,21
FBXW9|84261,18
FCAMR|83953,1
FCAR|2204,4
FCER1A|2205,3
FCER1G|2207,4
FCER2|2208,9
FCF1|51077,6
FCGBP|8857,4
FCGR1A|2209,4
FCGR1B|2210,4
FCGR1C|100132417,4
FCGR2A|2212,4
FCGR2B|2213,4
FCGR2C|9103,4
FCGR3A|2214,4
FCGR3B|2215,4
FCGRT|2217,16
FCHO1|23149,18
FCHO2|115548,22
FCHSD1|89848,18
FCHSD2|9873,22
FCN1|2219,4
FCN2|2220,15
FCN3|8547,17
FCRL1|115350,9
FCRL2|79368,9
FCRL3|115352,9
FCRL4|83417,9
FCRL5|83416,9
FCRL6|343413,9
FCRLA|84824,9
FCRLB|127943,18
FDFT1|2222,25
FDPSL2A|619190,8
FDPS|2224,25
FDX1L|112812,14
FDX1|2230,1
FDXACB1|91893,2
FDXR|2232,5
FECH|2235,10
FEM1A|55527,21
FEM1B|10116,6
FEM1C|56929,10
FEN1|2237,11
FER1L4|80307,18
FER1L5|90342,2
FER1L6|654463,5
FERD3L|222894,3
FERMT1|55612,13
FERMT2|10979,3
FERMT3|83706,4
FER|2241,6
FES|2242,26
FETUB|26998,1
FEV|54738,23
FEZ1|9638,13
FEZ2|9637,22
FEZF1|389549,17
FEZF2|55079,23
FFAR1|2864,20
FFAR2|2867,13
FFAR3|2865,22
FGA|2243,1
FGB|2244,1
FGD1|2245,24
FGD2|221472,4
FGD3|89846,15
FGD4|121512,16
FGD5|152273,3
FGD6|55785,6
FGF10|2255,15
FGF11|2256,13
FGF12|2257,20
FGF13|2258,15
FGF14|2259,3
FGF16|8823,7
FGF17|8822,8
FGF18|8817,20
FGF19|9965,1
FGF1|2246,3
FGF20|26281,20
FGF21|26291,1
FGF22|27006,18
FGF23|8074,17
FGF2|2247,22
FGF3|2248,20
FGF4|2249,0
FGF5|2250,7
FGF6|2251,5
FGF7|2252,22
FGF8|2253,17
FGF9|2254,20
FGFBP1|9982,13
FGFBP2|83888,22
FGFBP3|143282,8
FGFR1OP2|26127,6
FGFR1OP|11116,21
FGFR1|2260,20
FGFR2|2263,24
FGFR3|2261,5
FGFR4|2264,1
FGFRL1|53834,26
FGGY|55277,26
FGG|2266,17
FGL1|2267,1
FGL2|10875,4
FGR|2268,4
FHAD1|114827,2
FHDC1|85462,21
FHIT|2272,26
FHL1|2273,3
FHL2|2274,7
FHL3|2275,20
FHL5|9457,3
FHOD1|29109,7
FHOD3|80206,7
FH|2271,1
FIBCD1|84929,7
FIBIN|387758,3
FIBP|9158,14
FICD|11153,12
FIG4|9896,2
FIGF|2277,16
FIGLA|344018,2
FIGNL1|63979,11
FIGNL2|401720,16
FIGN|55137,20
FILIP1L|11259,22
FILIP1|27145,22
FIP1L1|81608,21
FIS1|51024,26
FITM1|161247,26
FITM2|128486,12
FIZ1|84922,18
FJX1|24147,24
FKBP10|60681,7
FKBP11|51303,9
FKBP14|55033,7
FKBP15|23307,22
FKBP1AP1|2282,13
FKBP1A|2280,25
FKBP1B|2281,23
FKBP2|2286,14
FKBP3|2287,25
FKBP4|2288,21
FKBP5|2289,4
FKBP6|8468,5
FKBP7|51661,3
FKBP8|23770,14
FKBP9L|360132,24
FKBP9|11328,7
FKBPL|63943,18
FKRP|79147,24
FKSG29|100131561,12
FKSG73|440888,5
FKSG83|83954,8
FKTN|2218,12
FLAD1|80308,25
FLCN|201163,22
FLG2|388698,5
FLG|2312,5
FLI1|2313,22
FLII|2314,13
FLJ10038|55056,8
FLJ10213|55096,12
FLJ10357|55701,20
FLJ10661|286042,8
FLJ11235|54508,2
FLJ12825|440101,8
FLJ13197|79667,8
FLJ13224|79857,24
FLJ14107|80094,8
FLJ16779|100192386,20
FLJ22536|401237,20
FLJ23867|200058,13
FLJ25328|148231,5
FLJ25363|401082,11
FLJ25758|497049,11
FLJ26850|400710,2
FLJ30679|146512,24
FLJ32063|150538,23
FLJ33360|401172,8
FLJ33630|644873,2
FLJ34503|285759,2
FLJ35024|401491,24
FLJ35220|284131,2
FLJ35390|255031,2
FLJ35776|649446,8
FLJ36000|284124,24
FLJ36031|168455,9
FLJ36777|730971,2
FLJ37201|283011,8
FLJ37307|283521,2
FLJ37453|729614,18
FLJ37543|285668,22
FLJ39582|439931,14
FLJ39609|100130417,2
FLJ39653|202020,8
FLJ39739|388685,2
FLJ40292|643210,8
FLJ40330|645784,9
FLJ40434|163742,18
FLJ40504|284085,21
FLJ40852|285962,2
FLJ41941|100192420,5
FLJ42289|388182,1
FLJ42393|401105,2
FLJ42627|645644,2
FLJ42709|441094,3
FLJ42875|440556,3
FLJ43390|646113,22
FLJ43663|378805,8
FLJ43859|389761,24
FLJ43860|389690,8
FLJ43950|347127,20
FLJ44054|643365,20
FLJ44082|389762,5
FLJ44606|401207,2
FLJ44635|392490,13
FLJ45079|400624,4
FLJ45244|400242,8
FLJ45340|402483,8
FLJ45445|399844,24
FLJ45983|399717,15
FLJ46111|283102,15
FLJ46321|389763,1
FLJ46361|375940,0
FLJ90757|440465,2
FLNA|2316,7
FLNB|2317,15
FLNC|2318,3
FLOT1|10211,2
FLOT2|2319,13
FLRT1|23769,8
FLRT2|23768,22
FLRT3|23767,17
FLT1|2321,22
FLT3LG|2323,9
FLT3|2322,9
FLT4|2324,3
FLVCR1|28982,21
FLVCR2|55640,4
FLYWCH1|84256,13
FLYWCH2|114984,18
FMN1|342184,12
FMN2|56776,3
FMNL1|752,4
FMNL2|114793,24
FMNL3|91010,22
FMO1|2326,7
FMO2|2327,22
FMO3|2328,16
FMO4|2329,16
FMO5|2330,16
FMO6P|388714,24
FMO9P|116123,5
FMOD|2331,3
FMR1NB|158521,26
FMR1|2332,21
FN1|2335,7
FN3KRP|79672,25
FN3K|64122,26
FNBP1L|54874,2
FNBP1|23048,22
FNBP4|23360,8
FNDC1|84624,7
FNDC3A|22862,16
FNDC3B|64778,6
FNDC4|64838,16
FNDC5|252995,16
FNDC7|163479,23
FNDC8|54752,24
FNIP1|96459,10
FNIP2|57600,22
FNTA|2339,24
FNTB|2342,21
FOLH1B|219595,1
FOLH1|2346,16
FOLR1|2348,17
FOLR2|2350,4
FOLR3|2352,13
FOLR4|390243,9
FOSB|2354,13
FOSL1|8061,13
FOSL2|2355,13
FOS|2353,13
FOXA1|3169,15
FOXA2|3170,17
FOXA3|3171,1
FOXB1|27023,4
FOXB2|442425,24
FOXC1|2296,13
FOXC2|2303,7
FOXD1|2297,5
FOXD2|2306,0
FOXD3|27022,24
FOXD4L1|200350,8
FOXD4L2|100036519,8
FOXD4L3|286380,0
FOXD4L5|653427,0
FOXD4L6|653404,8
FOXD4|2298,8
FOXE1|2304,5
FOXE3|2301,18
FOXF1|2294,17
FOXF2|2295,13
FOXG1|2290,23
FOXH1|8928,18
FOXI1|2299,15
FOXI2|399823,15
FOXI3|344167,24
FOXJ1|2302,2
FOXJ2|55810,12
FOXJ3|22887,21
FOXK1|221937,24
FOXK2|3607,11
FOXL1|2300,13
FOXL2|668,24
FOXM1|2305,11
FOXN1|8456,5
FOXN2|3344,6
FOXN3|1112,22
FOXN4|121643,26
FOXO1|2308,22
FOXO3B|2310,12
FOXO3|2309,12
FOXO4|4303,2
FOXP1|27086,15
FOXP2|93986,17
FOXP3|50943,9
FOXP4|116113,2
FOXQ1|94234,13
FOXR1|283150,18
FOXR2|139628,24
FOXRED1|55572,1
FOXRED2|80020,21
FOXS1|2307,3
FPGS|2356,18
FPGT|8790,10
FPR1|2357,4
FPR2|2358,4
FPR3|2359,4
FRAS1|80144,24
FRAT1|10023,26
FRAT2|23401,18
FREM1|158326,3
FREM2|341640,17
FRG1B|284802,12
FRG1|2483,10
FRG2B|441581,5
FRG2C|100288801,20
FRG2|448831,11
FRK|2444,6
FRMD1|79981,15
FRMD3|257019,22
FRMD4A|55691,22
FRMD4B|23150,6
FRMD5|84978,20
FRMD6|122786,5
FRMD7|90167,15
FRMD8|83786,13
FRMPD1|22844,20
FRMPD2L1|728798,2
FRMPD2|143162,2
FRMPD4|9758,22
FRRS1|391059,5
FRS2|10818,12
FRS3|10817,8
FRYL|285527,6
FRY|10129,16
FRZB|2487,3
FSCB|84075,2
FSCN1|6624,13
FSCN2|25794,2
FSCN3|29999,20
FSD1L|83856,10
FSD1|79187,11
FSD2|123722,20
FSHB|2488,2
FSHR|2492,20
FSIP1|161835,15
FSTL1|11167,7
FSTL3|10272,7
FSTL4|23105,13
FSTL5|56884,23
FST|10468,5
FTCD|10841,1
FTH1|2495,4
FTHL17|53940,11
FTHL3|2498,13
FTLP10|100130017,5
FTL|2512,1
FTMT|94033,15
FTO|79068,10
FTSJ1|24140,11
FTSJ2|29960,11
FTSJ3|117246,11
FTSJD1|55783,6
FTSJD2|23070,21
FUBP1|8880,6
FUBP3|8939,6
FUCA1|2517,16
FUCA2|2519,25
FUK|197258,26
FUNDC1|139341,25
FUNDC2P2|388965,0
FUNDC2|65991,19
FURIN|5045,1
FUS|2521,18
FUT10|84750,10
FUT11|170384,6
FUT1|2523,5
FUT2|2524,13
FUT3|2525,13
FUT4|2526,22
FUT5|2527,1
FUT6|2528,13
FUT7|2529,9
FUT8|2530,2
FUT9|10690,10
FUZ|80199,2
FXC1|26515,2
FXN|2395,19
FXR1|8087,24
FXR2|9513,10
FXYD1|5348,16
FXYD2|486,9
FXYD3|5349,13
FXYD4|53828,17
FXYD5|53827,13
FXYD6|53826,20
FXYD7|53822,20
FYB|2533,4
FYCO1|79443,12
FYN|2534,22
FYTTD1|84248,24
FZD10|11211,5
FZD1|8321,7
FZD2|2535,20
FZD3|7976,2
FZD4|8322,3
FZD5|7855,1
FZD6|8323,24
FZD7|8324,20
FZD8|8325,20
FZD9|8326,24
FZR1|51343,18
G0S2|50486,16
G2E3|55632,6
G3BP1|10146,6
G3BP2|9908,10
G6PC2|57818,16
G6PC3|92579,2
G6PC|2538,1
G6PD|2539,11
GAA|2548,26
GAB1|2549,12
GAB2|9846,20
GAB3|139716,4
GAB4|128954,20
GABARAPL1|23710,16
GABARAPL2|11345,3
GABARAPL3|23766,17
GABARAP|11337,2
GABBR1|2550,8
GABBR2|9568,17
GABPA|2551,10
GABPB1|2553,21
GABPB2|126626,12
GABRA1|2554,23
GABRA2|2555,3
GABRA3|2556,24
GABRA4|2557,23
GABRA5|2558,20
GABRA6|2559,23
GABRB1|2560,23
GABRB2|2561,3
GABRB3|2562,3
GABRD|2563,15
GABRE|2564,13
GABRG1|2565,20
GABRG2|2566,23
GABRG3|2567,20
GABRP|2568,6
GABRQ|55879,5
GABRR1|2569,5
GABRR2|2570,8
GABRR3|200959,1
GAD1|2571,13
GAD2|2572,23
GADD45A|1647,13
GADD45B|4616,16
GADD45GIP1|90480,14
GADD45G|10912,26
GADL1|339896,17
GAGE10|643832,8
GAGE12D|100132399,11
GAGE12F|100008586,0
GAGE12J|729396,11
GAGE13|645051,11
GAGE1|2543,11
GAGE2A|729447,11
GAGE2B|645037,11
GAGE2C|2574,11
GAGE2D|729408,11
GAGE2E|26749,11
GAGE4|2576,11
GAGE8|100101629,11
GAK|2580,18
GAL3ST1|9514,26
GAL3ST2|64090,21
GAL3ST3|89792,20
GAL3ST4|79690,22
GALC|2581,22
GALE|2582,18
GALK1|2584,1
GALK2|2585,1
GALM|130589,26
GALNS|2588,24
GALNT10|55568,22
GALNT11|63917,8
GALNT12|79695,17
GALNT13|114805,20
GALNT14|79623,13
GALNT1|2589,6
GALNT2|2590,24
GALNT3|2591,24
GALNT4|8693,12
GALNT5|11227,7
GALNT6|11226,15
GALNT7|51809,21
GALNT8|26290,20
GALNT9|50614,23
GALNTL1|57452,2
GALNTL2|117248,3
GALNTL4|374378,17
GALNTL5|168391,23
GALNTL6|442117,2
GALP|85569,1
GALR1|2587,3
GALR2|8811,5
GALR3|8484,14
GALT|2592,1
GAL|51083,11
GAMT|2593,26
GANAB|23193,21
GANC|2595,13
GAN|8139,6
GAP43|2596,20
GAPDHS|26330,8
GAPDH|2597,11
GAPT|202309,4
GAPVD1|26130,6
GAR1|54433,18
GARNL3|84253,2
GARS|2617,11
GART|2618,11
GAS1|2619,7
GAS2L1|10634,5
GAS2L2|246176,2
GAS2L3|283431,6
GAS2|2620,16
GAS5|60674,19
GAS6|2621,3
GAS7|8522,22
GAS8|2622,2
GAST|2520,5
GATA1|2623,3
GATA2|2624,3
GATA3|2625,15
GATA4|2626,1
GATA5|140628,17
GATA6|2627,16
GATAD1|57798,8
GATAD2A|54815,24
GATAD2B|57459,12
GATC|283459,11
GATM|2628,1
GATSL1|389523,6
GATSL2|729438,24
GATSL3|652968,2
GATS|352954,20
GBA2|57704,8
GBA3|57733,1
GBAP1|2630,25
GBAS|2631,10
GBA|2629,15
GBE1|2632,16
GBF1|8729,12
GBGT1|26301,4
GBP1|2633,9
GBP2|2634,9
GBP3|2635,4
GBP4|115361,9
GBP5|115362,9
GBP6|163351,5
GBP7|388646,1
GBX1|2636,18
GBX2|2637,11
GCAT|23464,14
GCA|25801,4
GCC1|79571,12
GCC2|9648,12
GCDH|2639,14
GCET2|257144,13
GCFC1|94104,8
GCGR|2642,1
GCG|2641,0
GCH1|2643,9
GCHFR|2644,1
GCKR|2646,1
GCK|2645,20
GCLC|2729,5
GCLM|2730,6
GCM1|8521,2
GCM2|9247,20
GCN1L1|10985,6
GCNT1|2650,7
GCNT2|2651,17
GCNT3|9245,17
GCNT4|51301,22
GCNT7|140687,21
GCOM1|145781,3
GCSH|2653,1
GC|2638,1
GDAP1L1|78997,20
GDAP1|54332,10
GDAP2|54834,21
GDA|9615,1
GDE1|51573,2
GDEP|118425,8
GDF10|2662,22
GDF11|10220,20
GDF15|9518,26
GDF1|2657,20
GDF2|2658,1
GDF3|9573,7
GDF5|8200,20
GDF6|392255,7
GDF7|151449,1
GDF9|2661,2
GDI1|2664,8
GDI2|2665,21
GDNF|2668,24
GDPD1|284161,2
GDPD2|54857,5
GDPD3|79153,18
GDPD4|220032,1
GDPD5|81544,20
GEFT|115557,20
GEMIN4|50628,24
GEMIN5|25929,10
GEMIN6|79833,25
GEMIN7|79760,25
GEMIN8P4|492303,11
GEMIN8|54960,2
GEM|2669,22
GEN1|348654,11
GET4|51608,18
GFAP|2670,20
GFER|2671,14
GFI1B|8328,3
GFI1|2672,9
GFM1|85476,6
GFM2|84340,10
GFOD1|54438,5
GFOD2|81577,15
GFPT1|2673,12
GFPT2|9945,22
GFRA1|2674,15
GFRA2|2675,3
GFRA3|2676,17
GFRA4|64096,20
GFRAL|389400,15
GGA1|26088,18
GGA2|23062,12
GGA3|23163,8
GGCT|79017,25
GGCX|2677,16
GGH|8836,11
GGNBP1|449520,8
GGNBP2|79893,10
GGN|199720,20
GGPS1|9453,10
GGT1|2678,16
GGT3P|2679,17
GGT5|2687,3
GGT6|124975,18
GGT7|2686,8
GGT8P|645367,17
GGTA1|2681,22
GGTLC1|92086,17
GGTLC2|91227,1
GH1|2688,9
GH2|2689,25
GHDC|84514,26
GHITM|27069,10
GHRHR|2692,1
GHRH|2691,15
GHRLOS|100126793,8
GHRL|51738,4
GHR|2690,15
GHSR|2693,24
GIF|2694,0
GIGYF1|64599,8
GIGYF2|26058,12
GIMAP1|170575,4
GIMAP2|26157,4
GIMAP4|55303,4
GIMAP5|55340,4
GIMAP6|474344,22
GIMAP7|168537,4
GIMAP8|155038,22
GIN1|54826,10
GINS1|9837,11
GINS2|51659,11
GINS3|64785,11
GINS4|84296,11
GIPC1|10755,13
GIPC2|54810,1
GIPC3|126326,3
GIPR|2696,8
GIP|2695,7
GIT1|28964,11
GIT2|9815,22
GIYD2|79008,14
GJA10|84694,1
GJA1|2697,5
GJA3|2700,5
GJA4|2701,3
GJA5|2702,3
GJA8|2703,20
GJA9|81025,18
GJB1|2705,1
GJB2|2706,5
GJB3|2707,13
GJB4|127534,13
GJB5|2709,13
GJB6|10804,5
GJB7|375519,24
GJC1|10052,22
GJC2|57165,3
GJC3|349149,15
GJD2|57369,23
GJD3|125111,9
GJD4|219770,24
GK2|2712,23
GK3P|2713,17
GK5|256356,21
GKAP1|80318,2
GKN1|56287,13
GKN2|200504,17
GK|2710,16
GLA|2717,25
GLB1L2|89944,2
GLB1L3|112937,17
GLB1L|79411,2
GLB1|2720,2
GLCCI1|113263,2
GLCE|26035,10
GLDC|2731,1
GLDN|342035,22
GLE1|2733,21
GLG1|2734,24
GLI1|2735,3
GLI2|2736,20
GLI3|2737,7
GLI4|2738,18
GLIPR1L1|256710,2
GLIPR1L2|144321,2
GLIPR1|11010,22
GLIPR2|152007,4
GLIS1|148979,7
GLIS2|84662,20
GLIS3|169792,22
GLMN|11146,11
GLO1|2739,10
GLOD4|51031,10
GLOD5|392465,26
GLP1R|2740,12
GLP2R|9340,22
GLRA1|2741,10
GLRA2|2742,23
GLRA3|8001,10
GLRA4|441509,15
GLRB|2743,2
GLRX2|51022,25
GLRX3|10539,11
GLRX5|51218,14
GLRX|2745,16
GLS2|27165,26
GLS|2744,22
GLT1D1|144423,1
GLT25D1|79709,24
GLT25D2|23127,22
GLT6D1|360203,23
GLT8D1|55830,2
GLT8D2|83468,7
GLTPD1|80772,18
GLTPD2|388323,1
GLTP|51228,13
GLTSCR1|29998,18
GLTSCR2|29997,19
GLUD1|2746,16
GLUD2|2747,6
GLUL|2752,16
GLYATL1|92292,15
GLYATL2|219970,15
GLYATL3|389396,1
GLYAT|10249,1
GLYCAM1|644076,15
GLYCTK|132158,1
GLYR1|84656,12
GM2A|2760,13
GMCL1L|64396,6
GMCL1|64395,6
GMDS|2762,19
GMEB1|10691,6
GMEB2|26205,18
GMFB|2764,10
GMFG|9535,4
GMIP|51291,4
GML|2765,9
GMNN|51053,25
GMPPA|29926,14
GMPPB|29925,18
GMPR2|51292,10
GMPR|2766,20
GMPS|8833,11
GNA11|2767,12
GNA12|2768,22
GNA13|10672,6
GNA14|9630,16
GNA15|2769,13
GNAI1|2770,5
GNAI2|2771,3
GNAI3|2773,11
GNAL|2774,6
GNAO1|2775,23
GNAQ|2776,12
GNASAS|149775,20
GNAS|2778,21
GNAT1|2779,1
GNAT2|2780,0
GNAT3|346562,12
GNAZ|2781,20
GNB1L|54584,14
GNB1|2782,10
GNB2L1|10399,19
GNB2|2783,18
GNB3|2784,8
GNB4|59345,22
GNB5|10681,13
GNE|10020,16
GNG10|2790,4
GNG11|2791,3
GNG12|55970,6
GNG13|51764,2
GNG2|54331,22
GNG3|2785,2
GNG4|2786,11
GNG5|2787,18
GNG7|2788,3
GNG8|94235,23
GNGT1|2792,11
GNGT2|2793,4
GNL1|2794,18
GNL2|29889,11
GNL3L|54552,21
GNL3|26354,19
GNLY|10578,9
GNMT|27232,26
GNPAT|8443,10
GNPDA1|10007,10
GNPDA2|132789,10
GNPNAT1|64841,15
GNPTAB|79158,6
GNPTG|84572,26
GNRH1|2796,8
GNRH2|2797,26
GNRHR2|114814,2
GNRHR|2798,6
GNS|2799,22
GOLGA1|2800,12
GOLGA2B|55592,8
GOLGA2P3|401634,0
GOLGA2|2801,12
GOLGA3|2802,12
GOLGA4|2803,12
GOLGA5|9950,12
GOLGA6A|342096,1
GOLGA6B|55889,16
GOLGA6C|653641,1
GOLGA6D|653643,1
GOLGA6L10|647042,8
GOLGA6L1|283767,5
GOLGA6L5|374650,8
GOLGA6L6|727832,5
GOLGA6L9|440295,8
GOLGA7B|401647,13
GOLGA7|51125,10
GOLGA8A|23015,8
GOLGA8B|440270,8
GOLGA8C|729786,13
GOLGA8DP|100132979,13
GOLGA8E|390535,0
GOLGA8F|100132565,5
GOLGA8G|283768,13
GOLGA9P|283796,16
GOLGB1|2804,12
GOLIM4|27333,6
GOLM1|51280,2
GOLPH3L|55204,12
GOLPH3|64083,12
GOLT1A|127845,26
GOLT1B|51026,11
GON4L|54856,12
GOPC|57120,6
GORAB|92344,12
GORASP1|64689,2
GORASP2|26003,21
GOSR1|9527,12
GOSR2|9570,10
GOT1L1|137362,11
GOT1|2805,1
GOT2|2806,1
GP1BA|2811,9
GP2|2813,15
GP5|2814,22
GP6|51206,2
GP9|2815,17
GPA33|10223,4
GPAA1|8733,18
GPAM|57678,16
GPAT2|150763,3
GPATCH1|55094,21
GPATCH2|55105,21
GPATCH3|63906,18
GPATCH4|54865,11
GPATCH8|23131,12
GPBAR1|151306,4
GPBP1L1|60313,21
GPBP1|65056,10
GPC1|2817,5
GPC2|221914,18
GPC3|2719,16
GPC4|2239,17
GPC5|2262,16
GPC6|10082,3
GPCPD1|56261,17
GPD1L|23171,2
GPD1|2819,16
GPD2|2820,6
GPER|2852,16
GPHA2|170589,18
GPHB5|122876,5
GPHN|10243,23
GPIHBP1|338328,16
GPI|2821,11
GPKOW|27238,18
GPLD1|2822,16
GPM6A|2823,16
GPM6B|2824,20
GPN1|11321,11
GPN2|54707,18
GPN3|51184,25
GPNMB|10457,13
GPR101|83550,23
GPR107|57720,12
GPR108|56927,26
GPR109A|338442,13
GPR109B|8843,13
GPR110|266977,13
GPR111|222611,5
GPR112|139378,22
GPR113|165082,8
GPR114|221188,9
GPR115|221393,13
GPR116|221395,22
GPR119|139760,1
GPR120|338557,4
GPR123|84435,23
GPR124|25960,3
GPR125|166647,21
GPR126|57211,1
GPR128|84873,1
GPR12|2835,20
GPR132|29933,4
GPR133|283383,16
GPR135|64582,20
GPR137B|7107,22
GPR137C|283554,2
GPR137|56834,18
GPR139|124274,15
GPR141|353345,4
GPR142|350383,22
GPR143|4935,21
GPR144|347088,5
GPR146|115330,16
GPR148|344561,21
GPR149|344758,5
GPR150|285601,18
GPR151|134391,23
GPR152|390212,2
GPR153|387509,13
GPR155|151556,22
GPR156|165829,24
GPR157|80045,6
GPR158|57512,23
GPR15|2838,9
GPR160|26996,2
GPR161|23432,24
GPR162|27239,3
GPR171|29909,9
GPR172A|79581,18
GPR172B|55065,13
GPR173|54328,20
GPR174|84636,9
GPR176|11245,22
GPR179|440435,2
GPR17|2840,3
GPR180|160897,6
GPR182|11318,16
GPR183|1880,4
GPR18|2841,9
GPR19|2842,11
GPR1|2825,7
GPR20|2843,17
GPR21|2844,3
GPR22|2845,23
GPR25|2848,9
GPR26|2849,15
GPR27|2850,2
GPR31|2853,4
GPR32|2854,24
GPR34|2857,22
GPR35|2859,18
GPR37L1|9283,23
GPR37|2861,23
GPR39|2863,17
GPR3|2827,24
GPR44|11251,16
GPR45|11250,20
GPR4|2828,3
GPR50|9248,5
GPR52|9293,24
GPR55|9290,9
GPR56|9289,24
GPR61|83873,8
GPR62|118442,23
GPR63|81491,24
GPR64|10149,20
GPR65|8477,4
GPR68|8111,13
GPR6|2830,15
GPR75|10936,12
GPR77|27202,15
GPR78|27201,13
GPR81|27198,2
GPR82|27197,4
GPR83|10888,8
GPR84|53831,4
GPR85|54329,22
GPR87|53836,13
GPR88|54112,16
GPR89A|653519,21
GPR89B|51463,21
GPR89C|728932,8
GPR97|222487,13
GPR98|84059,10
GPRASP1|9737,3
GPRASP2|114928,10
GPRC5A|9052,17
GPRC5B|51704,20
GPRC5C|55890,26
GPRC5D|55507,13
GPRC6A|222545,17
GPRIN1|114787,11
GPRIN2|9721,17
GPRIN3|285513,22
GPS1|2873,14
GPS2|2874,14
GPSM1|26086,20
GPSM2|29899,11
GPSM3|63940,4
GPT2|84706,1
GPT|2875,1
GPX1|2876,14
GPX2|2877,5
GPX3|2878,16
GPX4|2879,26
GPX5|2880,1
GPX6|257202,24
GPX7|2882,20
GPX8|493869,7
GRAMD1A|57655,20
GRAMD1B|57476,4
GRAMD1C|54762,2
GRAMD2|196996,2
GRAMD3|65983,2
GRAMD4|23151,17
GRAP2|9402,9
GRAPL|400581,22
GRAP|10750,3
GRASP|160622,3
GRB10|2887,16
GRB14|2888,1
GRB2|2885,4
GRB7|2886,18
GREB1L|80000,15
GREB1|9687,15
GREM1|26585,7
GREM2|64388,16
GRHL1|29841,5
GRHL2|79977,21
GRHL3|57822,5
GRHPR|9380,1
GRIA1|2890,22
GRIA2|2891,2
GRIA3|2892,3
GRIA4|2893,20
GRID1|2894,3
GRID2IP|392862,2
GRID2|2895,20
GRIK1|2897,23
GRIK2|2898,20
GRIK3|2899,2
GRIK4|2900,2
GRIK5|2901,20
GRIN1|2902,2
GRIN2A|2903,20
GRIN2B|2904,20
GRIN2C|2905,8
GRIN2D|2906,18
GRIN3A|116443,4
GRIN3B|116444,13
GRINA|2907,26
GRINL1A|81488,10
GRIP1|23426,21
GRIP2|80852,7
GRIPAP1|56850,8
GRK1|6011,2
GRK4|2868,20
GRK5|2869,22
GRK6|2870,18
GRK7|131890,24
GRLF1|2909,12
GRM1|2911,20
GRM2|2912,8
GRM3|2913,2
GRM4|2914,21
GRM5|2915,17
GRM6|2916,20
GRM7|2917,20
GRM8|2918,23
GRN|2896,13
GRPEL1|80273,25
GRPEL2|134266,10
GRPR|2925,15
GRP|2922,7
GRRP1|79927,3
GRSF1|2926,21
GRTP1|79774,1
GRWD1|83743,11
GRXCR1|389207,17
GRXCR2|643226,5
GSC2|2928,5
GSC|145258,15
GSDMA|284110,13
GSDMB|55876,18
GSDMC|56169,13
GSDMD|79792,26
GSG1L|146395,20
GSG1|83445,23
GSG2|83903,11
GSK3A|2931,18
GSK3B|2932,21
GSN|2934,3
GSPT1|2935,10
GSPT2|23708,20
GSR|2936,6
GSS|2937,25
GSTA1|2938,1
GSTA2|2939,1
GSTA3|2940,17
GSTA4|2941,17
GSTA5|221357,17
GSTCD|79807,10
GSTK1|373156,26
GSTM1|2944,26
GSTM2P1|442245,0
GSTM2|2946,8
GSTM3|2947,15
GSTM4|2948,26
GSTM5|2949,3
GSTO1|9446,1
GSTO2|119391,19
GSTP1|2950,13
GSTT1|2952,26
GSTT2|2953,20
GSTTP1|25774,5
GSTTP2|653399,8
GSTZ1|2954,26
GSX1|219409,23
GSX2|170825,23
GTDC1|79712,20
GTF2A1L|11036,20
GTF2A1|2957,6
GTF2A2|2958,25
GTF2B|2959,19
GTF2E1|2960,21
GTF2E2|2961,25
GTF2F1|2962,14
GTF2F2|2963,25
GTF2H1|2965,6
GTF2H2B|653238,10
GTF2H2C|728340,10
GTF2H2|2966,10
GTF2H3|2967,6
GTF2H4|2968,18
GTF2H5|404672,25
GTF2IP1|2970,2
GTF2IRD1|9569,18
GTF2IRD2B|389524,2
GTF2IRD2P1|401375,2
GTF2IRD2|84163,2
GTF2I|2969,21
GTF3A|2971,19
GTF3C1|2975,21
GTF3C2|2976,21
GTF3C3|9330,6
GTF3C4|9329,6
GTF3C5|9328,18
GTF3C6|112495,25
GTPBP10|85865,21
GTPBP1|9567,24
GTPBP2|54676,18
GTPBP3|84705,18
GTPBP4|23560,11
GTPBP5|26164,18
GTPBP8|29083,24
GTSE1|51512,11
GTSF1L|149699,9
GTSF1|121355,4
GUCA1A|2978,7
GUCA1B|2979,8
GUCA1C|9626,5
GUCA2A|2980,0
GUCA2B|2981,1
GUCY1A2|2977,22
GUCY1A3|2982,22
GUCY1B2|2974,17
GUCY1B3|2983,22
GUCY2C|2984,0
GUCY2D|3000,17
GUCY2E|390226,1
GUCY2F|2986,17
GUCY2GP|390003,0
GUF1|60558,21
GUK1|2987,14
GULP1|51454,17
GUSBL1|387036,12
GUSBL2|375513,8
GUSBP1|728411,8
GUSBP3|653188,2
GUSB|2990,26
GVIN1|387751,9
GXYLT1|283464,12
GXYLT2|727936,7
GYG1|2992,10
GYG2|8908,16
GYLTL1B|120071,24
GYPA|2993,23
GYPB|2994,16
GYPC|2995,3
GYPE|2996,22
GYS1|2997,24
GYS2|2998,1
GZF1|64412,21
GZMA|3001,9
GZMB|3002,9
GZMH|2999,9
GZMK|3003,9
GZMM|3004,9
H19|283120,7
H1F0|3005,21
H1FNT|341567,8
H1FOO|132243,18
H1FX|8971,18
H2AFB1|474382,18
H2AFJ|55766,15
H2AFV|94239,10
H2AFX|3014,11
H2AFY2|55506,24
H2AFY|9555,11
H2AFZ|3015,11
H2BFM|286436,24
H2BFWT|158983,5
H2BFXP|767811,20
H3F3A|3020,19
H3F3B|3021,13
H3F3C|440093,13
H6PD|9563,16
HAAO|23498,1
HABP2|3026,16
HABP4|22927,3
HACE1|57531,10
HACL1|26061,26
HADHA|3030,15
HADHB|3032,16
HADH|3033,26
HAGHL|84264,18
HAGH|3029,26
HAL|3034,1
HAMP|57817,4
HAND1|9421,17
HAND2|9464,20
HAO1|54363,1
HAO2|51179,1
HAP1|9001,5
HAPLN1|1404,24
HAPLN2|60484,23
HAPLN3|145864,9
HAPLN4|404037,20
HAR1A|768096,3
HAR1B|768097,9
HARBI1|283254,21
HARS2|23438,10
HARS|3035,14
HAS1|3036,7
HAS2AS|594842,22
HAS2|3037,22
HAS3|3038,13
HAT1|8520,11
HAUS1|115106,25
HAUS2|55142,6
HAUS3|79441,10
HAUS4|54930,19
HAUS5|23354,18
HAUS6|54801,21
HAUS7|55559,14
HAUS8|93323,11
HAVCR1|26762,17
HAVCR2|84868,4
HAX1|10456,25
HBA1|3039,23
HBA2|3040,3
HBBP1|3044,9
HBB|3043,3
HBD|3045,4
HBE1|3046,23
HBEGF|1839,13
HBG1|3047,22
HBG2|3048,23
HBM|3042,23
HBP1|26959,12
HBQ1|3049,24
HBS1L|10767,6
HBXIP|10542,19
HBZ|3050,3
HCCS|3052,11
HCFC1R1|54985,2
HCFC1|3054,24
HCFC2|29915,22
HCG11|493812,12
HCG18|414777,21
HCG22|285834,22
HCG26|352961,9
HCG27|253018,8
HCG2P7|80867,2
HCG4P6|80868,8
HCG4|54435,13
HCG9|10255,16
HCK|3055,4
HCLS1|3059,4
HCN1|348980,3
HCN2|610,23
HCN3|57657,8
HCN4|10021,20
HCP5|10866,9
HCRTR1|3061,20
HCRTR2|3062,17
HCRT|3060,23
HCST|10870,4
HDAC10|83933,18
HDAC11|79885,2
HDAC1|3065,11
HDAC2|3066,11
HDAC3|8841,10
HDAC4|9759,24
HDAC5|10014,26
HDAC6|10013,26
HDAC7|51564,8
HDAC8|55869,25
HDAC9|9734,22
HDC|3067,22
HDDC2|51020,25
HDDC3|374659,26
HDGFL1|154150,5
HDGFRP2|84717,14
HDGFRP3|50810,10
HDGF|3068,11
HDHD1A|8226,25
HDHD2|84064,10
HDHD3|81932,1
HDLBP|3069,7
HDX|139324,2
HEATR1|55127,6
HEATR2|54919,11
HEATR3|55027,6
HEATR4|399671,12
HEATR5A|25938,12
HEATR5B|54497,12
HEATR6|63897,21
HEATR7A|727957,18
HEATR7B2|133558,1
HEBP1|50865,15
HEBP2|23593,25
HECA|51696,6
HECTD1|25831,6
HECTD2|143279,10
HECTD3|79654,18
HECW1|23072,24
HECW2|57520,22
HEG1|57493,22
HELB|92797,6
HELLS|3070,11
HELQ|113510,10
HELT|391723,17
HELZ|9931,12
HEMGN|55363,4
HEMK1|51409,26
HEPACAM2|253012,15
HEPACAM|220296,16
HEPHL1|341208,5
HEPH|9843,7
HEPN1|641654,16
HERC1|8925,12
HERC2P2|400322,8
HERC2P4|440362,2
HERC2|8924,6
HERC3|8916,6
HERC4|26091,12
HERC5|51191,4
HERC6|55008,9
HERPUD1|9709,16
HERPUD2|64224,22
HES1|3280,18
HES2|54626,5
HES3|390992,23
HES4|57801,18
HES5|388585,5
HES6|55502,14
HES7|84667,18
HESRG|790952,5
HESX1|8820,2
HEXA|3073,16
HEXB|3074,16
HEXDC|284004,26
HEXIM1|10614,2
HEXIM2|124790,26
HEY1|23462,3
HEY2|23493,20
HEYL|26508,3
HFE2|148738,1
HFE|3077,16
HFM1|164045,20
HGC6.3|100128124,20
HGD|3081,16
HGFAC|3083,26
HGF|3082,22
HGSNAT|138050,12
HGS|9146,18
HHATL|57467,23
HHAT|55733,12
HHEX|3087,16
HHIPL1|84439,7
HHIPL2|79802,15
HHIP|64399,17
HHLA1|10086,0
HHLA2|11148,17
HHLA3|11147,2
HIAT1|64645,6
HIATL1|84641,24
HIATL2|84278,18
HIBADH|11112,16
HIBCH|26275,1
HIC1|3090,3
HIC2|23119,24
HIF1AN|55662,12
HIF1A|3091,24
HIF3A|64344,20
HIGD1A|25994,23
HIGD1B|51751,3
HIGD1C|613227,1
HIGD2A|192286,14
HIGD2B|123346,2
HILS1|373861,3
HINFP|25988,8
HINT1|3094,14
HINT2|84681,26
HINT3|135114,10
HIP1R|9026,18
HIP1|3092,12
HIPK1|204851,12
HIPK2|28996,12
HIPK3|10114,6
HIPK4|147746,20
HIRA|7290,24
HIRIP3|8479,8
HIST1H1A|3024,14
HIST1H1B|3009,11
HIST1H1C|3006,14
HIST1H1D|3007,11
HIST1H1E|3008,11
HIST1H1T|3010,21
HIST1H2AA|221613,1
HIST1H2AB|8335,11
HIST1H2AC|8334,15
HIST1H2AD|3013,11
HIST1H2AE|3012,14
HIST1H2AG|8969,11
HIST1H2AH|85235,11
HIST1H2AJ|8331,11
HIST1H2AK|8330,8
HIST1H2AL|8332,11
HIST1H2AM|8336,18
HIST1H2BA|255626,1
HIST1H2BB|3018,11
HIST1H2BC|8347,15
HIST1H2BD|3017,15
HIST1H2BE|8344,25
HIST1H2BF|8343,11
HIST1H2BG|8339,21
HIST1H2BH|8345,11
HIST1H2BI|8346,11
HIST1H2BJ|8970,11
HIST1H2BK|85236,25
HIST1H2BL|8340,11
HIST1H2BM|8342,11
HIST1H2BN|8341,21
HIST1H2BO|8348,11
HIST1H3A|8350,18
HIST1H3B|8358,11
HIST1H3C|8352,11
HIST1H3D|8351,18
HIST1H3E|8353,21
HIST1H3F|8968,11
HIST1H3G|8355,11
HIST1H3H|8357,11
HIST1H3I|8354,18
HIST1H3J|8356,11
HIST1H4A|8359,11
HIST1H4B|8366,14
HIST1H4C|8364,14
HIST1H4D|8360,18
HIST1H4E|8367,18
HIST1H4F|8361,14
HIST1H4G|8369,21
HIST1H4H|8365,21
HIST1H4I|8294,18
HIST1H4J|8363,14
HIST1H4K|8362,0
HIST1H4L|8368,11
HIST2H2AA3|8337,14
HIST2H2AB|317772,18
HIST2H2AC|8338,14
HIST2H2BA|337875,12
HIST2H2BE|8349,21
HIST2H2BF|440689,2
HIST2H3C|126961,18
HIST2H3D|653604,18
HIST2H4A|8370,21
HIST3H2A|92815,18
HIST3H2BB|128312,21
HIST3H3|8290,8
HIST4H4|121504,21
HIVEP1|3096,6
HIVEP2|3097,6
HIVEP3|59269,12
HJURP|55355,11
HK1|3098,13
HK2|3099,5
HK3|3101,4
HKDC1|80201,1
HKR1|284459,2
HLA-A|3105,9
HLA-B|3106,9
HLA-C|3107,9
HLA-DMA|3108,4
HLA-DMB|3109,4
HLA-DOA|3111,4
HLA-DOB|3112,9
HLA-DPA1|3113,4
HLA-DPB1|3115,4
HLA-DPB2|3116,4
HLA-DQA1|3117,4
HLA-DQA2|3118,4
HLA-DQB1|3119,4
HLA-DQB2|3120,9
HLA-DRA|3122,4
HLA-DRB1|3123,4
HLA-DRB5|3127,4
HLA-DRB6|3128,9
HLA-E|3133,9
HLA-F|3134,9
HLA-G|3135,9
HLA-H|3136,9
HLA-J|3137,9
HLA-L|3139,9
HLCS|3141,12
HLF|3131,16
HLTF|6596,21
HLX|3142,3
HM13|81502,14
HMBOX1|79618,12
HMBS|3145,14
HMCN1|83872,7
HMG20A|10363,10
HMG20B|10362,18
HMGA1|3159,11
HMGA2|8091,24
HMGB1|3146,25
HMGB2|3148,11
HMGB3L1|128872,5
HMGB3|3149,25
HMGB4|127540,20
HMGCLL1|54511,3
HMGCL|3155,26
HMGCR|3156,6
HMGCS1|3157,5
HMGCS2|3158,1
HMGN1|3150,25
HMGN2|3151,18
HMGN3|9324,8
HMGN4|10473,10
HMGN5|79366,2
HMGXB3|22993,10
HMGXB4|10042,21
HMHA1|23526,9
HMHB1|57824,3
HMMR|3161,11
HMOX1|3162,4
HMOX2|3163,5
HMP19|51617,3
HMSD|284293,13
HMX1|3166,5
HMX2|3167,11
HMX3|340784,21
HN1L|90861,21
HN1|51155,25
HNF1A|6927,1
HNF1B|6928,17
HNF4A|3172,1
HNF4G|3174,1
HNMT|3176,16
HNRNPA0|10949,18
HNRNPA1L2|144983,19
HNRNPA1|3178,19
HNRNPA2B1|3181,11
HNRNPA3P1|10151,11
HNRNPA3|220988,25
HNRNPAB|3182,11
HNRNPCL1|343069,1
HNRNPC|3183,25
HNRNPD|3184,11
HNRNPF|3185,21
HNRNPH1|3187,8
HNRNPH2|3188,10
HNRNPH3|3189,24
HNRNPK|3190,10
HNRNPL|3191,11
HNRNPM|4670,11
HNRNPR|10236,21
HNRNPUL1|11100,21
HNRNPUL2|221092,21
HNRNPU|3192,10
HNRPDL|9987,10
HNRPLL|92906,10
HOMER1|9456,6
HOMER2|9455,15
HOMER3|9454,13
HOMEZ|57594,21
HOOK1|51361,21
HOOK2|29911,8
HOOK3|84376,12
HOPX|84525,17
HORMAD1|84072,13
HORMAD2|150280,16
HOTAIR|100124700,15
HOXA10|3206,25
HOXA11AS|221883,25
HOXA11|3207,25
HOXA13|3209,25
HOXA1|3198,13
HOXA2|3199,3
HOXA3|3200,24
HOXA4|3201,24
HOXA5|3202,3
HOXA6|3203,24
HOXA7|3204,13
HOXA9|3205,8
HOXB13|10481,25
HOXB1|3211,5
HOXB2|3212,2
HOXB3|3213,8
HOXB4|3214,2
HOXB5|3215,2
HOXB6|3216,18
HOXB7|3217,18
HOXB8|3218,8
HOXB9|3219,11
HOXC10|3226,15
HOXC11|3227,15
HOXC12|3228,15
HOXC13|3229,5
HOXC4|3221,2
HOXC5|3222,2
HOXC6|3223,15
HOXC8|3224,15
HOXC9|3225,15
HOXD10|3236,5
HOXD11|3237,5
HOXD12|3238,11
HOXD13|3239,5
HOXD1|3231,17
HOXD3|3232,8
HOXD4|3233,8
HOXD8|3234,21
HOXD9|3235,18
HP1BP3|50809,8
HPCAL1|3241,17
HPCAL4|51440,17
HPCA|3208,20
HPDL|84842,11
HPD|3242,1
HPGDS|27306,3
HPGD|3248,17
HPN|3249,16
HPRT1|3251,11
HPR|3250,16
HPS1|3257,19
HPS3|84343,21
HPS4|89781,24
HPS5|11234,22
HPS6|79803,13
HPSE2|60495,3
HPSE|10855,13
HPVC1|3262,8
HPX|3263,15
HPYR1|93668,2
HP|3240,16
HRASLS2|54979,15
HRASLS5|117245,2
HRASLS|57110,24
HRAS|3265,13
HRCT1|646962,16
HRC|3270,16
HRG|3273,1
HRH1|3269,13
HRH2|3274,22
HRH3|11255,23
HRH4|59340,22
HRK|8739,24
HRNBP3|146713,8
HRNR|388697,5
HRSP12|10247,1
HR|55806,5
HS1BP3|64342,26
HS2ST1|9653,10
HS3ST1|9957,13
HS3ST2|9956,22
HS3ST3A1|9955,5
HS3ST3B1|9953,22
HS3ST4|9951,3
HS3ST5|222537,17
HS3ST6|64711,13
HS6ST1|9394,24
HS6ST2|90161,17
HS6ST3|266722,2
HSBP1L1|440498,19
HSBP1|3281,25
HSCB|150274,14
HSD11B1L|374875,2
HSD11B1|3290,16
HSD11B2|3291,18
HSD17B10|3028,14
HSD17B11|51170,16
HSD17B12|51144,16
HSD17B13|345275,16
HSD17B14|51171,26
HSD17B1|3292,5
HSD17B2|3294,1
HSD17B3|3293,1
HSD17B4|3295,16
HSD17B6|8630,16
HSD17B7P2|158160,8
HSD17B7|51478,26
HSD17B8|7923,26
HSD3B1|3283,1
HSD3B2|3284,26
HSD3B7|80270,26
HSDL1|83693,10
HSDL2|84263,16
HSF1|3297,18
HSF2BP|11077,21
HSF2|3298,10
HSF4|3299,8
HSF5|124535,4
HSFX1|51402,0
HSFX2|100130086,2
HSFY2|159119,23
HSFYL1|27437,15
HSH2D|84941,9
HSN2|378465,6
HSP90AA1|3320,6
HSP90AB1|3326,21
HSP90AB2P|391634,6
HSP90AB4P|664618,18
HSP90B1|7184,25
HSP90B3P|343477,5
HSPA12A|259217,20
HSPA12B|116835,3
HSPA13|6782,10
HSPA14|51182,11
HSPA1A|3303,13
HSPA1B|3304,11
HSPA1L|3305,2
HSPA2|3306,5
HSPA4L|22824,5
HSPA4|3308,10
HSPA5|3309,25
HSPA6|3310,13
HSPA7|3311,4
HSPA8|3312,6
HSPA9|3313,10
HSPB11|51668,25
HSPB1|3315,5
HSPB2|3316,3
HSPB3|8988,5
HSPB6|126393,3
HSPB7|27129,3
HSPB8|26353,3
HSPB9|94086,26
HSPBAP1|79663,24
HSPBP1|23640,14
HSPC072|29075,20
HSPC157|29092,2
HSPC159|29094,5
HSPD1|3329,25
HSPE1|3336,25
HSPG2|3339,7
HSPH1|10808,11
HTATIP2|10553,5
HTATSF1|27336,10
HTA|283902,3
HTN1|3346,5
HTN3|3347,5
HTR1A|3350,23
HTR1B|3351,22
HTR1D|3352,0
HTR1E|3354,2
HTR1F|3355,2
HTR2A|3356,22
HTR2B|3357,3
HTR2C|3358,24
HTR3A|3359,17
HTR3B|9177,5
HTR3C|170572,17
HTR3D|200909,24
HTR3E|285242,24
HTR4|3360,16
HTR5A|3361,23
HTR6|3362,24
HTR7P1|93164,21
HTR7|3363,13
HTRA1|5654,3
HTRA2|27429,25
HTRA3|94031,7
HTRA4|203100,4
HTT|3064,12
HULC|728655,1
HUNK|30811,20
HUS1B|135458,13
HUS1|3364,24
HUWE1|10075,6
HVCN1|84329,4
HYAL1|3373,1
HYAL2|8692,3
HYAL3|8372,14
HYAL4|23553,13
HYALP1|26062,17
HYDIN|54768,2
HYI|81888,26
HYLS1|219844,21
HYMAI|57061,24
HYOU1|10525,24
IAH1|285148,25
IAPP|3375,1
IARS2|55699,12
IARS|3376,6
IBSP|3381,7
IBTK|25998,12
ICA1L|130026,2
ICA1|3382,2
ICAM1|3383,4
ICAM2|3384,3
ICAM3|3385,9
ICAM4|3386,17
ICAM5|7087,17
ICK|22858,12
ICMT|23463,13
ICOSLG|23308,20
ICOS|29851,9
ICT1|3396,25
ID1|3397,13
ID2B|84099,1
ID2|3398,16
ID3|3399,3
ID4|3400,20
IDE|3416,6
IDH1|3417,1
IDH2|3418,25
IDH3A|3419,5
IDH3B|3420,14
IDH3G|3421,18
IDI1|3422,1
IDI2|91734,19
IDO1|3620,9
IDO2|169355,9
IDS|3423,22
IDUA|3425,26
IER2|9592,18
IER3IP1|51124,25
IER3|8870,13
IER5L|389792,18
IER5|51278,13
IFFO1|25900,22
IFFO2|126917,13
IFI16|3428,13
IFI27L1|122509,14
IFI27L2|83982,13
IFI27|3429,13
IFI30|10437,4
IFI35|3430,9
IFI44L|10964,4
IFI44|10561,4
IFI6|2537,18
IFIH1|64135,9
IFIT1B|439996,4
IFIT1|3434,4
IFIT2|3433,4
IFIT3|3437,4
IFIT5|24138,4
IFITM1|8519,9
IFITM2|10581,26
IFITM3|10410,1
IFITM4P|340198,9
IFITM5|387733,8
IFLTD1|160492,17
IFNA10|3446,11
IFNA13|3447,13
IFNA14|3448,2
IFNA16|3449,7
IFNA17|3451,15
IFNA1|3439,13
IFNA21|3452,10
IFNA2|3440,23
IFNA4|3441,4
IFNA5|3442,15
IFNA6|3443,23
IFNA7|3444,6
IFNA8|3445,24
IFNAR1|3454,16
IFNAR2|3455,4
IFNB1|3456,11
IFNE|338376,13
IFNGR1|3459,13
IFNGR2|3460,13
IFNG|3458,9
IFNK|56832,5
IFNW1|3467,2
IFRD1|3475,24
IFRD2|7866,14
IFT122|55764,2
IFT140|9742,2
IFT172|26160,2
IFT20|90410,25
IFT27|11020,8
IFT46|56912,2
IFT52|51098,21
IFT57|55081,2
IFT74|80173,2
IFT80|57560,24
IFT81|28981,2
IFT88|8100,2
IGBP1|3476,19
IGDCC3|9543,2
IGDCC4|57722,20
IGF1R|3480,21
IGF1|3479,3
IGF2AS|51214,7
IGF2BP1|10642,11
IGF2BP2|10644,24
IGF2BP3|10643,11
IGF2R|3482,6
IGF2|3481,7
IGFALS|3483,26
IGFBP1|3484,1
IGFBP2|3485,23
IGFBP3|3486,13
IGFBP4|3487,16
IGFBP5|3488,20
IGFBP6|3489,13
IGFBP7|3490,3
IGFBPL1|347252,17
IGFL1|374918,5
IGFL2|147920,7
IGFL3|388555,7
IGFL4|444882,24
IGFN1|91156,3
IGHMBP2|3508,18
IGJ|3512,9
IGLL1|3543,9
IGLL3|91353,0
IGLON5|402665,23
IGSF10|285313,22
IGSF11|152404,24
IGSF1|3547,20
IGSF21|84966,3
IGSF22|283284,2
IGSF3|3321,5
IGSF5|150084,2
IGSF6|10261,4
IGSF8|93185,18
IGSF9B|22997,20
IGSF9|57549,24
IHH|3549,1
IKBIP|121457,22
IKBKAP|8518,6
IKBKB|3551,2
IKBKE|9641,13
IKBKG|8517,13
IKZF1|10320,4
IKZF2|22807,13
IKZF3|22806,9
IKZF4|64375,2
IKZF5|64376,10
IK|3550,10
IL10RA|3587,4
IL10RB|3588,4
IL10|3586,4
IL11RA|3590,26
IL11|3589,13
IL12A|3592,4
IL12B|3593,9
IL12RB1|3594,9
IL12RB2|3595,5
IL13RA1|3597,15
IL13RA2|3598,3
IL13|3596,4
IL15RA|3601,9
IL15|3600,9
IL16|3603,4
IL17A|3605,13
IL17B|27190,3
IL17C|27189,18
IL17D|53342,20
IL17F|112744,13
IL17RA|23765,24
IL17RB|55540,26
IL17RC|84818,26
IL17RD|54756,21
IL17REL|400935,12
IL17RE|132014,0
IL18BP|10068,4
IL18R1|8809,9
IL18RAP|8807,9
IL18|3606,13
IL19|29949,5
IL1A|3552,13
IL1B|3553,13
IL1F10|84639,5
IL1F5|26525,5
IL1F6|27179,5
IL1F7|27178,17
IL1F8|27177,5
IL1F9|56300,5
IL1R1|3554,22
IL1R2|7850,5
IL1RAPL1|11141,22
IL1RAPL2|26280,15
IL1RAP|3556,5
IL1RL1|9173,22
IL1RL2|8808,5
IL1RN|3557,5
IL20RA|53832,21
IL20RB|53833,5
IL20|50604,15
IL21R|50615,9
IL21|59067,9
IL22RA1|58985,5
IL22RA2|116379,9
IL22|50616,5
IL23A|51561,13
IL23R|149233,9
IL24|11009,13
IL25|64806,8
IL26|55801,9
IL27RA|9466,9
IL27|246778,1
IL28A|282616,11
IL28B|282617,11
IL28RA|163702,5
IL29|282618,9
IL2RA|3559,4
IL2RB|3560,9
IL2RG|3561,9
IL2|3558,9
IL31RA|133396,13
IL31|386653,5
IL32|9235,9
IL33|90865,22
IL34|146433,3
IL3RA|3563,3
IL3|3562,1
IL4I1|259307,4
IL4R|3566,13
IL4|3565,4
IL5RA|3568,4
IL5|3567,8
IL6R|3570,16
IL6ST|3572,12
IL6|3569,13
IL7R|3575,9
IL7|3574,9
IL8|3576,13
IL9R|3581,9
IL9|3578,12
ILDR1|286676,2
ILDR2|387597,20
ILF2|3608,11
ILF3|3609,11
ILKAP|80895,25
ILK|3611,3
ILVBL|10994,14
IMMP1L|196294,25
IMMP2L|83943,26
IMMT|10989,11
IMP3|55272,14
IMP4|92856,14
IMP5|162540,15
IMPA1|3612,23
IMPA2|3613,5
IMPACT|55364,10
IMPAD1|54928,6
IMPDH1|3614,13
IMPDH2|3615,19
IMPG1|3617,12
IMPG2|50939,20
INADL|10207,12
INA|9118,24
INCA1|388324,26
INCENP|3619,11
INE1|8552,8
INE2|8551,15
INF2|64423,18
ING1|3621,2
ING2|3622,10
ING3|54556,10
ING4|51147,2
ING5|84289,8
INGX|27160,24
INHA|3623,8
INHBA|3624,7
INHBB|3625,16
INHBC|3626,1
INHBE|83729,1
INMT|11185,16
INO80B|83444,18
INO80C|125476,13
INO80D|54891,12
INO80E|283899,18
INO80|54617,6
INPP1|3628,13
INPP4A|3631,22
INPP4B|8821,15
INPP5A|3632,3
INPP5B|3633,8
INPP5D|3635,4
INPP5E|56623,8
INPP5F|22876,6
INPP5J|27124,2
INPP5K|51763,3
INPPL1|3636,2
INS-IGF2|723961,1
INSC|387755,0
INSIG1|3638,1
INSIG2|51141,16
INSL3|3640,9
INSL4|3641,17
INSL5|10022,2
INSL6|11172,8
INSM1|3642,10
INSM2|84684,23
INSRR|3645,20
INSR|3643,16
INS|3630,18
INTS10|55174,25
INTS12|57117,10
INTS1|26173,18
INTS2|57508,6
INTS3|65123,2
INTS4L1|285905,21
INTS4L2|644619,21
INTS4|92105,21
INTS5|80789,21
INTS6|26512,6
INTS7|25896,21
INTS8|55656,21
INTS9|55756,10
INTU|27152,2
INVS|27130,6
IP6K1|9807,2
IP6K2|51447,8
IP6K3|117283,17
IPCEF1|26034,4
IPMK|253430,6
IPO11|51194,10
IPO13|9670,24
IPO4|79711,21
IPO5|3843,6
IPO7|10527,6
IPO8|10526,6
IPO9|55705,21
IPPK|64768,5
IPP|3652,12
IPW|3653,2
IQCA1|79781,20
IQCB1|9657,24
IQCC|55721,2
IQCD|115811,2
IQCE|23288,2
IQCF1|132141,2
IQCF2|389123,5
IQCF3|401067,2
IQCF5|389124,18
IQCF6|440956,2
IQCG|84223,2
IQCH|64799,2
IQCJ|654502,15
IQCK|124152,2
IQGAP1|8826,6
IQGAP2|10788,16
IQGAP3|128239,11
IQSEC1|9922,16
IQSEC2|23096,2
IQSEC3|440073,20
IQUB|154865,2
IRAK1BP1|134728,2
IRAK1|3654,11
IRAK2|3656,13
IRAK3|11213,22
IRAK4|51135,10
IREB2|3658,6
IRF1|3659,9
IRF2BP1|26145,18
IRF2BP2|359948,12
IRF2|3660,9
IRF3|3661,18
IRF4|3662,9
IRF5|3663,13
IRF6|3664,5
IRF7|3665,18
IRF8|3394,4
IRF9|10379,9
IRGC|56269,8
IRGM|345611,9
IRGQ|126298,21
IRS1|3667,15
IRS2|8660,16
IRS4|8471,24
IRX1|79192,22
IRX2|153572,15
IRX3|79191,15
IRX4|50805,5
IRX5|10265,15
IRX6|79190,17
ISCA1P1|389293,10
ISCA1|81689,10
ISCA2|122961,25
ISCU|23479,3
ISG15|9636,14
ISG20L2|81875,21
ISG20|3669,9
ISL1|3670,13
ISL2|64843,13
ISLR2|57611,3
ISLR|3671,7
ISM1|140862,7
ISM2|145501,24
ISOC1|51015,10
ISOC2|79763,14
ISPD|729920,16
ISX|91464,1
ISY1|57461,24
ISYNA1|51477,18
ITCH|83737,6
ITFG1|81533,12
ITFG2|55846,8
ITFG3|83986,18
ITGA10|8515,3
ITGA11|22801,7
ITGA1|3672,22
ITGA2B|3674,24
ITGA2|3673,13
ITGA3|3675,13
ITGA4|3676,4
ITGA5|3678,7
ITGA6|3655,5
ITGA7|3679,3
ITGA8|8516,22
ITGA9|3680,22
ITGAD|3681,9
ITGAE|3682,4
ITGAL|3683,9
ITGAM|3684,4
ITGAV|3685,6
ITGAX|3687,4
ITGB1BP1|9270,25
ITGB1BP2|26548,18
ITGB1BP3|27231,5
ITGB1|3688,7
ITGB2|3689,4
ITGB3BP|23421,25
ITGB3|3690,22
ITGB4|3691,13
ITGB5|3693,7
ITGB6|3694,13
ITGB7|3695,9
ITGB8|3696,24
ITGBL1|9358,7
ITIH1|3697,1
ITIH2|3698,16
ITIH3|3699,16
ITIH4|3700,26
ITIH5L|347365,15
ITIH5|80760,3
ITK|3702,9
ITLN1|55600,17
ITLN2|142683,17
ITM2A|9452,22
ITM2B|9445,13
ITM2C|81618,20
ITPA|3704,14
ITPK1|3705,26
ITPKA|3706,14
ITPKB|3707,20
ITPKC|80271,13
ITPR1|3708,22
ITPR2|3709,16
ITPR3|3710,24
ITPRIPL1|150771,4
ITPRIPL2|162073,7
ITPRIP|85450,13
ITSN1|6453,12
ITSN2|50618,6
IVD|3712,26
IVL|3713,13
IVNS1ABP|10625,24
IWS1|55677,6
IYD|389434,1
IZUMO1|284359,5
JAG1|182,5
JAG2|3714,5
JAGN1|84522,14
JAK1|3716,22
JAK2|3717,22
JAK3|3718,9
JAKMIP1|152789,9
JAKMIP2|9832,22
JAKMIP3|282973,12
JAM2|58494,3
JAM3|83700,3
JARID2|3720,24
JAZF1|221895,22
JDP2|122953,3
JHDM1D|80853,6
JKAMP|51528,10
JMJD1C|221037,12
JMJD4|65094,25
JMJD5|79831,26
JMJD6|23210,25
JMJD7-PLA2G4B|8681,13
JMJD8|339123,2
JMY|133746,12
JOSD1|9929,24
JOSD2|126119,14
JPH1|56704,24
JPH2|57158,3
JPH3|57338,20
JPH4|84502,3
JRKL|8690,24
JRK|8629,8
JSRP1|126306,9
JTB|10899,19
JUB|84962,5
JUNB|3726,13
JUND|3727,26
JUN|3725,3
JUP|3728,5
KAAG1|353219,26
KAL1|3730,22
KALRN|8997,20
KANK1|23189,1
KANK2|25959,3
KANK3|256949,3
KANK4|163782,7
KARS|3735,11
KAT2A|2648,18
KAT2B|8850,16
KAT5|10524,2
KATNA1|11104,24
KATNAL1|84056,22
KATNAL2|83473,2
KATNB1|10300,18
KAZALD1|81621,2
KAZ|23254,2
KBTBD10|10324,2
KBTBD11|9920,22
KBTBD12|166348,17
KBTBD13|390594,20
KBTBD2|25948,10
KBTBD3|143879,2
KBTBD4|55709,10
KBTBD5|131377,5
KBTBD6|89890,21
KBTBD7|84078,12
KBTBD8|84541,4
KC6|641516,5
KCMF1|56888,11
KCNA10|3744,17
KCNA1|3736,3
KCNA2|3737,22
KCNA3|3738,4
KCNA4|3739,22
KCNA5|3741,3
KCNA6|3742,20
KCNA7|3743,5
KCNAB1|7881,3
KCNAB2|8514,4
KCNAB3|9196,8
KCNB1|3745,16
KCNB2|9312,20
KCNC1|3746,20
KCNC2|3747,15
KCNC3|3748,8
KCNC4|3749,20
KCND1|3750,20
KCND2|3751,20
KCND3|3752,22
KCNE1L|23630,23
KCNE1|3753,22
KCNE2|9992,2
KCNE3|10008,17
KCNE4|23704,3
KCNF1|3754,20
KCNG1|3755,24
KCNG2|26251,3
KCNG3|170850,24
KCNG4|93107,23
KCNH1|3756,15
KCNH2|3757,20
KCNH3|23416,20
KCNH4|23415,8
KCNH5|27133,24
KCNH6|81033,17
KCNH7|90134,16
KCNH8|131096,8
KCNIP1|30820,3
KCNIP2|30819,8
KCNIP3|30818,20
KCNIP4|80333,10
KCNJ10|3766,4
KCNJ11|3767,2
KCNJ12|3768,7
KCNJ13|3769,2
KCNJ14|3770,24
KCNJ15|3772,13
KCNJ16|3773,20
KCNJ1|3758,17
KCNJ2|3759,22
KCNJ3|3760,15
KCNJ4|3761,1
KCNJ5|3762,22
KCNJ6|3763,22
KCNJ8|3764,16
KCNJ9|3765,23
KCNK10|54207,5
KCNK12|56660,20
KCNK13|56659,4
KCNK15|60598,2
KCNK16|83795,17
KCNK17|89822,17
KCNK18|338567,24
KCNK1|3775,13
KCNK2|3776,20
KCNK3|3777,3
KCNK4|50801,20
KCNK5|8645,17
KCNK6|9424,13
KCNK7|10089,5
KCNK9|51305,11
KCNMA1|3778,3
KCNMB1|3779,3
KCNMB2|10242,24
KCNMB3|27094,8
KCNMB4|27345,20
KCNN1|3780,20
KCNN2|3781,3
KCNN3|3782,22
KCNN4|3783,18
KCNQ1DN|55539,23
KCNQ1OT1|10984,8
KCNQ1|3784,17
KCNQ2|3785,23
KCNQ3|3786,22
KCNQ4|9132,20
KCNQ5|56479,6
KCNRG|283518,2
KCNS1|3787,24
KCNS2|3788,3
KCNS3|3790,17
KCNT1|57582,20
KCNT2|343450,16
KCNU1|157855,16
KCNV1|27012,17
KCNV2|169522,8
KCP|375616,13
KCTD10|83892,7
KCTD11|147040,13
KCTD12|115207,22
KCTD13|253980,8
KCTD14|65987,0
KCTD15|79047,24
KCTD16|57528,22
KCTD17|79734,20
KCTD18|130535,12
KCTD19|146212,8
KCTD1|284252,24
KCTD20|222658,12
KCTD21|283219,15
KCTD2|23510,2
KCTD3|51133,15
KCTD4|386618,23
KCTD5|54442,11
KCTD6|200845,2
KCTD7|154881,2
KCTD8|386617,3
KCTD9|54793,6
KDELC1|79070,7
KDELC2|143888,6
KDELR1|10945,18
KDELR2|11014,7
KDELR3|11015,7
KDM1A|23028,11
KDM1B|221656,6
KDM2A|22992,6
KDM2B|84678,24
KDM3A|55818,24
KDM3B|51780,10
KDM4A|9682,21
KDM4B|23030,15
KDM4C|23081,12
KDM4DL|390245,12
KDM4D|55693,24
KDM5A|5927,6
KDM5B|10765,21
KDM5C|8242,21
KDM5D|8284,17
KDM6A|7403,12
KDM6B|23135,24
KDR|3791,22
KDSR|2531,6
KEAP1|9817,14
KEL|3792,8
KERA|11081,7
KGFLP1|387628,0
KGFLP2|654466,2
KHDC1L|100129128,5
KHDC1|80759,24
KHDRBS1|10657,21
KHDRBS2|202559,17
KHDRBS3|10656,20
KHK|3795,1
KHNYN|23351,12
KHSRP|8570,11
KIAA0020|9933,11
KIAA0040|9674,15
KIAA0087|9808,2
KIAA0090|23065,24
KIAA0100|9703,12
KIAA0101|9768,11
KIAA0114|57291,19
KIAA0125|9834,9
KIAA0141|9812,26
KIAA0146|23514,21
KIAA0174|9798,10
KIAA0182|23199,12
KIAA0195|9772,8
KIAA0196|9897,21
KIAA0226|9711,24
KIAA0232|9778,12
KIAA0240|23506,12
KIAA0247|9766,6
KIAA0284|283638,13
KIAA0317|9870,6
KIAA0319L|79932,2
KIAA0319|9856,17
KIAA0355|9710,12
KIAA0368|23392,12
KIAA0391|9692,10
KIAA0406|9675,21
KIAA0408|9729,22
KIAA0415|9907,18
KIAA0427|9811,3
KIAA0430|9665,12
KIAA0467|23334,8
KIAA0494|9813,12
KIAA0495|57212,2
KIAA0513|9764,22
KIAA0528|9847,10
KIAA0556|23247,2
KIAA0562|9731,12
KIAA0564|23078,12
KIAA0586|9786,10
KIAA0649|9858,2
KIAA0652|9776,21
KIAA0664P3|100132341,8
KIAA0664|23277,1
KIAA0748|9840,9
KIAA0753|9851,2
KIAA0754|643314,12
KIAA0776|23376,12
KIAA0802|23255,13
KIAA0831|22863,12
KIAA0892|23383,21
KIAA0895L|653319,8
KIAA0895|23366,2
KIAA0907|22889,8
KIAA0913|23053,12
KIAA0922|23240,6
KIAA0947|23379,6
KIAA1009|22832,10
KIAA1012|22878,12
KIAA1024|23251,21
KIAA1033|23325,6
KIAA1045|23349,24
KIAA1107|23285,2
KIAA1109|84162,12
KIAA1143|57456,10
KIAA1147|57189,12
KIAA1161|57462,1
KIAA1191|57179,10
KIAA1199|57214,7
KIAA1210|57481,2
KIAA1211|57482,20
KIAA1217|56243,21
KIAA1239|57495,5
KIAA1244|57221,12
KIAA1257|57501,2
KIAA1267|284058,12
KIAA1274|27143,22
KIAA1279|26128,10
KIAA1310|55683,2
KIAA1324L|222223,10
KIAA1324|57535,15
KIAA1328|57536,2
KIAA1370|56204,12
KIAA1377|57562,2
KIAA1383|54627,16
KIAA1407|57577,2
KIAA1409|57578,20
KIAA1429|25962,21
KIAA1430|57587,10
KIAA1432|57589,6
KIAA1462|57608,3
KIAA1467|57613,10
KIAA1468|57614,6
KIAA1486|57624,17
KIAA1522|57648,18
KIAA1524|57650,11
KIAA1529|57653,2
KIAA1530|57654,8
KIAA1539|80256,13
KIAA1543|57662,18
KIAA1549|57670,21
KIAA1586|57691,10
KIAA1598|57698,15
KIAA1609|57707,13
KIAA1614|57710,20
KIAA1632|57724,12
KIAA1644|85352,7
KIAA1671|85379,6
KIAA1683|80726,2
KIAA1704|55425,10
KIAA1712|80817,10
KIAA1715|80856,6
KIAA1731|85459,21
KIAA1737|85457,2
KIAA1751|85452,17
KIAA1755|85449,3
KIAA1797|54914,12
KIAA1804|84451,24
KIAA1826|84437,20
KIAA1841|84542,25
KIAA1875|340390,8
KIAA1908|114796,2
KIAA1919|91749,6
KIAA1949|170954,13
KIAA1958|158405,12
KIAA1967|57805,8
KIAA1984|84960,26
KIAA2013|90231,18
KIAA2018|205717,12
KIAA2022|340533,10
KIAA2026|158358,12
KIDINS220|57498,12
KIF11|3832,11
KIF12|113220,15
KIF13A|63971,6
KIF13B|23303,2
KIF14|9928,11
KIF15|56992,11
KIF16B|55614,12
KIF17|57576,3
KIF18A|81930,11
KIF18B|146909,11
KIF19|124602,4
KIF1A|547,20
KIF1B|23095,6
KIF1C|10749,13
KIF20A|10112,11
KIF20B|9585,11
KIF21A|55605,6
KIF21B|23046,4
KIF22|3835,11
KIF23|9493,11
KIF24|347240,11
KIF25|3834,16
KIF26A|26153,3
KIF26B|55083,7
KIF27|55582,12
KIF2A|3796,6
KIF2B|84643,5
KIF2C|11004,11
KIF3A|11127,10
KIF3B|9371,21
KIF3C|3797,24
KIF4A|24137,11
KIF4B|285643,11
KIF5A|3798,20
KIF5B|3799,6
KIF5C|3800,2
KIF6|221458,2
KIF7|374654,20
KIF9|64147,2
KIFAP3|22920,10
KIFC1|3833,11
KIFC2|90990,18
KIFC3|3801,13
KILLIN|100144748,21
KIN|22944,21
KIR2DL1|3802,9
KIR2DL3|3804,9
KIR2DL4|3805,9
KIR2DS4|3809,9
KIR3DL1|3811,9
KIR3DL2|3812,9
KIR3DL3|115653,9
KIR3DP1|768329,9
KIR3DX1|90011,4
KIRREL2|84063,20
KIRREL3|84623,20
KIRREL|55243,6
KISS1R|84634,2
KISS1|3814,1
KITLG|4254,22
KIT|3815,22
KLB|152831,16
KLC1|3831,24
KLC2|64837,11
KLC3|147700,5
KLC4|89953,26
KLF10|7071,6
KLF11|8462,6
KLF12|11278,22
KLF13|51621,6
KLF14|136259,24
KLF15|28999,16
KLF16|83855,14
KLF17|128209,22
KLF1|10661,14
KLF2|10365,3
KLF3|51274,6
KLF4|9314,5
KLF5|688,13
KLF6|1316,22
KLF7|8609,6
KLF8|11279,12
KLF9|687,16
KLHDC10|23008,12
KLHDC1|122773,2
KLHDC2|23588,26
KLHDC3|116138,14
KLHDC4|54758,18
KLHDC5|57542,10
KLHDC7A|127707,26
KLHDC7B|113730,13
KLHDC8A|55220,20
KLHDC8B|200942,8
KLHDC9|126823,2
KLHL10|317719,2
KLHL11|55175,6
KLHL12|59349,12
KLHL13|90293,5
KLHL14|57565,20
KLHL15|80311,12
KLHL17|339451,18
KLHL18|23276,6
KLHL1|57626,2
KLHL20|27252,12
KLHL21|9903,5
KLHL22|84861,8
KLHL23|151230,10
KLHL24|54800,24
KLHL25|64410,23
KLHL26|55295,2
KLHL28|54813,6
KLHL29|114818,20
KLHL2|11275,22
KLHL30|377007,7
KLHL31|401265,8
KLHL32|114792,2
KLHL33|123103,22
KLHL34|257240,22
KLHL35|283212,2
KLHL36|79786,13
KLHL38|340359,15
KLHL3|26249,20
KLHL4|56062,22
KLHL5|51088,22
KLHL6|89857,4
KLHL7|55975,24
KLHL8|57563,6
KLHL9|55958,10
KLK10|5655,5
KLK11|11012,5
KLK12|43849,5
KLK13|26085,5
KLK14|43847,5
KLK15|55554,0
KLK1|3816,5
KLK2|3817,7
KLK3|354,15
KLK4|9622,7
KLK5|25818,5
KLK6|5653,5
KLK7|5650,5
KLK8|11202,5
KLK9|284366,5
KLKB1|3818,26
KLKP1|606293,15
KLRA1|10748,8
KLRAQ1|129285,12
KLRB1|3820,9
KLRC1|3821,9
KLRC2|3822,9
KLRC3|3823,9
KLRC4|8302,9
KLRD1|3824,9
KLRF1|51348,9
KLRG1|10219,4
KLRG2|346689,24
KLRK1|22914,9
KL|9365,22
KMO|8564,16
KNCN|148930,2
KNDC1|85442,17
KNG1|3827,1
KNTC1|9735,11
KPNA1|3836,6
KPNA2|3838,11
KPNA3|3839,6
KPNA4|3840,24
KPNA5|3841,10
KPNA6|23633,6
KPNA7|402569,17
KPNB1|3837,6
KPRP|448834,5
KPTN|11133,14
KRAS|3845,6
KRBA1|84626,8
KRBA2|124751,10
KRCC1|51315,2
KREMEN1|83999,13
KREMEN2|79412,11
KRI1|65095,18
KRIT1|889,21
KRR1|11103,6
KRT10|3858,5
KRT12|3859,18
KRT13|3860,13
KRT14|3861,5
KRT15|3866,13
KRT16|3868,5
KRT17|3872,13
KRT18|3875,26
KRT19|3880,18
KRT1|3848,5
KRT20|54474,0
KRT222|125113,15
KRT23|25984,15
KRT24|192666,5
KRT25|147183,5
KRT26|353288,19
KRT27|342574,17
KRT28|162605,17
KRT2|3849,5
KRT31|3881,5
KRT32|3882,15
KRT33A|3883,5
KRT33B|3884,5
KRT34|3885,5
KRT35|3886,15
KRT36|8689,9
KRT37|8688,15
KRT38|8687,24
KRT39|390792,9
KRT3|3850,5
KRT40|125115,2
KRT4|3851,13
KRT5|3852,5
KRT6A|3853,5
KRT6B|3854,5
KRT6C|286887,5
KRT71|112802,5
KRT72|140807,5
KRT73|319101,5
KRT74|121391,5
KRT75|9119,5
KRT76|51350,5
KRT77|374454,5
KRT78|196374,5
KRT79|338785,5
KRT7|3855,19
KRT80|144501,13
KRT81|3887,7
KRT82|3888,5
KRT83|3889,18
KRT84|3890,5
KRT85|3891,5
KRT86|3892,9
KRT8|3856,18
KRT9|3857,5
KRTAP1-1|81851,1
KRTAP1-3|81850,25
KRTAP1-5|83895,13
KRTAP10-10|353333,0
KRTAP10-11|386678,0
KRTAP10-12|386685,5
KRTAP10-1|386677,24
KRTAP10-2|386679,24
KRTAP10-3|386682,5
KRTAP10-4|386672,1
KRTAP10-5|386680,26
KRTAP10-6|386674,1
KRTAP10-7|386675,0
KRTAP10-8|386681,18
KRTAP10-9|386676,18
KRTAP11-1|337880,5
KRTAP12-1|353332,18
KRTAP12-2|353323,11
KRTAP12-3|386683,1
KRTAP12-4|386684,5
KRTAP13-1|140258,5
KRTAP13-2|337959,5
KRTAP13-3|337960,5
KRTAP13-4|284827,3
KRTAP15-1|254950,14
KRTAP17-1|83902,21
KRTAP19-1|337882,5
KRTAP19-2|337969,1
KRTAP19-3|337970,5
KRTAP19-4|337971,1
KRTAP19-5|337972,5
KRTAP19-6|337973,20
KRTAP19-7|337974,5
KRTAP19-8|728299,23
KRTAP2-1|81872,18
KRTAP2-2|728279,7
KRTAP2-4|85294,0
KRTAP20-1|337975,5
KRTAP20-2|337976,1
KRTAP20-3|337985,5
KRTAP20-4|100151643,1
KRTAP21-1|337977,7
KRTAP21-2|337978,15
KRTAP23-1|337963,5
KRTAP24-1|643803,15
KRTAP25-1|100131902,1
KRTAP26-1|388818,5
KRTAP27-1|643812,5
KRTAP3-1|83896,17
KRTAP3-2|83897,5
KRTAP3-3|85293,15
KRTAP4-11|653240,5
KRTAP4-12|83755,5
KRTAP4-1|85285,13
KRTAP4-2|85291,5
KRTAP4-3|85290,9
KRTAP4-4|84616,5
KRTAP4-5|85289,5
KRTAP4-7|100132476,5
KRTAP4-8|728224,5
KRTAP4-9|100132386,13
KRTAP5-10|387273,8
KRTAP5-11|440051,8
KRTAP5-1|387264,2
KRTAP5-2|440021,2
KRTAP5-3|387266,18
KRTAP5-4|387267,0
KRTAP5-5|439915,0
KRTAP5-6|440023,1
KRTAP5-7|440050,8
KRTAP5-8|57830,8
KRTAP5-9|3846,8
KRTAP6-1|337966,5
KRTAP6-2|337967,20
KRTAP6-3|337968,1
KRTAP7-1|337878,5
KRTAP8-1|337879,23
KRTAP9-2|83899,5
KRTAP9-4|85280,5
KRTAP9-8|83901,5
KRTAP9-9|81870,5
KRTCAP2|200185,19
KRTCAP3|200634,19
KRTDAP|388533,5
KSR1|8844,24
KSR2|283455,2
KTELC1|56983,24
KTI12|112970,11
KTN1|3895,6
KYNU|8942,13
KY|339855,20
L1CAM|3897,24
L1TD1|54596,22
L2HGDH|79944,21
L3MBTL2|83746,8
L3MBTL3|84456,6
L3MBTL4|91133,16
L3MBTL|26013,8
LACE1|246269,10
LACRT|90070,15
LACTB2|51110,1
LACTB|114294,4
LAD1|3898,13
LAG3|3902,9
LAGE3|8270,14
LAIR1|3903,4
LAIR2|3904,9
LALBA|3906,15
LAMA1|284217,7
LAMA2|3908,22
LAMA3|3909,5
LAMA4|3910,7
LAMA5|3911,18
LAMB1|3912,7
LAMB2L|22973,8
LAMB2|3913,3
LAMB3|3914,13
LAMB4|22798,22
LAMC1|3915,6
LAMC2|3918,13
LAMC3|10319,17
LAMP1|3916,7
LAMP2|3920,6
LAMP3|27074,17
LANCL1|10314,10
LANCL2|55915,21
LANCL3|347404,13
LAP3|51056,4
LAPTM4A|9741,2
LAPTM4B|55353,11
LAPTM5|7805,4
LARGE|9215,2
LARP1B|55132,21
LARP1|23367,6
LARP4B|23185,21
LARP4|113251,6
LARP6|55323,20
LARP7|51574,10
LARS2|23395,21
LARS|51520,10
LAS1L|81887,11
LASP1|3927,15
LASS1|10715,20
LASS2|29956,16
LASS3|204219,5
LASS4|79603,15
LASS5|91012,8
LASS6|253782,6
LAT2|7462,4
LATS1|9113,6
LATS2|26524,22
LAT|27040,9
LAX1|54900,9
LAYN|143903,3
LBH|81606,22
LBP|3929,1
LBR|3930,11
LBX1|10660,17
LBX2|85474,1
LBXCOR1|390598,8
LCA5L|150082,2
LCA5|167691,2
LCAT|3931,1
LCE1A|353131,5
LCE1B|353132,5
LCE1C|353133,5
LCE1D|353134,5
LCE1E|353135,5
LCE1F|353137,5
LCE2A|353139,5
LCE2B|26239,5
LCE2C|353140,5
LCE2D|353141,5
LCE3A|353142,5
LCE3B|353143,5
LCE3C|353144,5
LCE3D|84648,5
LCE3E|353145,5
LCE4A|199834,5
LCE5A|254910,5
LCE6A|448835,5
LCK|3932,9
LCLAT1|253558,11
LCMT1|51451,2
LCMT2|9836,21
LCN10|414332,9
LCN12|286256,26
LCN15|389812,0
LCN1|3933,7
LCN2|3934,13
LCN6|158062,3
LCN8|138307,20
LCN9|392399,23
LCNL1|401562,8
LCORL|254251,10
LCOR|84458,6
LCP1|3936,4
LCP2|3937,4
LCTL|197021,24
LCT|3938,6
LDB1|8861,21
LDB2|9079,3
LDB3|11155,3
LDHAL6A|160287,12
LDHAL6B|92483,6
LDHA|3939,11
LDHB|3945,24
LDHC|3948,21
LDHD|197257,26
LDLRAD1|388633,17
LDLRAD2|401944,18
LDLRAD3|143458,21
LDLRAP1|26119,18
LDLR|3949,5
LDOC1L|84247,10
LDOC1|23641,20
LEAP2|116842,26
LECT1|11061,23
LECT2|3950,1
LEF1|51176,20
LEFTY1|10637,23
LEFTY2|7044,3
LEKR1|389170,2
LELP1|149018,5
LEMD1|93273,24
LEMD2|221496,18
LEMD3|23592,6
LENEP|55891,8
LENG1|79165,14
LENG8|114823,8
LENG9|94059,18
LEO1|123169,15
LEPRE1|64175,7
LEPREL1|55214,13
LEPREL2|10536,7
LEPROTL1|23484,10
LEPROT|54741,22
LEPR|3953,16
LEP|3952,15
LETM1|3954,11
LETM2|137994,2
LETMD1|25875,26
LEUTX|342900,5
LFNG|3955,2
LGALS12|85329,3
LGALS13|29124,17
LGALS14|56891,15
LGALS1|3956,7
LGALS2|3957,9
LGALS3BP|3959,18
LGALS3|3958,13
LGALS4|3960,1
LGALS7B|653499,5
LGALS7|3963,5
LGALS8|3964,12
LGALS9B|284194,5
LGALS9C|654346,13
LGALS9|3965,4
LGI1|9211,3
LGI2|55203,22
LGI3|203190,17
LGI4|163175,3
LGMN|5641,4
LGR4|55366,1
LGR5|8549,24
LGR6|59352,20
LGSN|51557,17
LGTN|1939,19
LHB|3972,13
LHCGR|3973,20
LHFPL1|340596,20
LHFPL2|10184,22
LHFPL3|375612,17
LHFPL4|375323,23
LHFPL5|222662,12
LHFP|10186,3
LHPP|64077,26
LHX1|3975,11
LHX2|9355,11
LHX3|8022,5
LHX4|89884,8
LHX5|64211,5
LHX6|26468,3
LHX8|431707,5
LHX9|56956,17
LIAS|11019,26
LIFR|3977,22
LIF|3976,17
LIG1|3978,11
LIG3|3980,21
LIG4|3981,22
LILRA1|11024,4
LILRA2|11027,4
LILRA3|11026,9
LILRA4|23547,4
LILRA5|353514,4
LILRA6|79168,4
LILRB1|10859,4
LILRB2|10288,4
LILRB3|11025,4
LILRB4|11006,4
LILRB5|10990,4
LILRP2|79166,9
LIM2|3982,5
LIMA1|51474,13
LIMCH1|22998,22
LIMD1|8994,12
LIMD2|80774,9
LIME1|54923,1
LIMK1|3984,24
LIMK2|3985,24
LIMS1|3987,6
LIMS2|55679,3
LIMS3-LOC440895|100271835,26
LIMS3|96626,20
LIN28A|79727,2
LIN28B|389421,11
LIN37|55957,14
LIN52|91750,10
LIN54|132660,6
LIN7A|8825,16
LIN7B|64130,14
LIN7C|55327,6
LIN9|286826,11
LINGO1|84894,20
LINGO2|158038,20
LINGO3|645191,20
LINGO4|339398,16
LINS1|55180,6
LIPA|3988,4
LIPC|3990,1
LIPE|3991,8
LIPF|8513,2
LIPG|9388,1
LIPH|200879,17
LIPI|149998,21
LIPJ|142910,2
LIPK|643414,5
LIPM|340654,5
LIPN|643418,5
LIPT1|51601,2
LIPT2|387787,18
LITAF|9516,4
LIX1L|128077,3
LIX1|167410,20
LLGL1|3996,24
LLGL2|3993,18
LLPH|84298,25
LMAN1L|79748,8
LMAN1|3998,6
LMAN2L|81562,2
LMAN2|10960,26
LMBR1L|55716,8
LMBR1|64327,21
LMBRD1|55788,16
LMBRD2|92255,12
LMCD1|29995,3
LMF1|64788,26
LMF2|91289,13
LMLN|89782,12
LMNA|4000,13
LMNB1|4001,11
LMNB2|84823,11
LMO1|4004,24
LMO2|4005,3
LMO3|55885,17
LMO4|8543,24
LMO7|4008,17
LMOD1|25802,3
LMOD2|442721,15
LMOD3|56203,22
LMTK2|22853,6
LMTK3|114783,18
LMX1A|4009,15
LMX1B|4010,15
LNP1|348801,20
LNPEP|4012,6
LNX1|84708,21
LNX2|222484,12
LOC100009676|100009676,24
LOC100101266|100101266,2
LOC100101938|100101938,5
LOC100124692|100124692,12
LOC100125556|100125556,11
LOC100126784|100126784,20
LOC100127888|100127888,13
LOC100128023|100128023,17
LOC100128076|100128076,8
LOC100128164|100128164,20
LOC100128191|100128191,11
LOC100128239|100128239,20
LOC100128288|100128288,8
LOC100128292|100128292,2
LOC100128542|100128542,16
LOC100128554|100128554,20
LOC100128573|100128573,8
LOC100128640|100128640,2
LOC100128675|100128675,26
LOC100128788|100128788,2
LOC100128811|100128811,23
LOC100128822|100128822,8
LOC100128842|100128842,8
LOC100128977|100128977,15
LOC100129034|100129034,22
LOC100129055|100129055,2
LOC100129066|100129066,9
LOC100129387|100129387,8
LOC100129534|100129534,2
LOC100129550|100129550,24
LOC100129637|100129637,8
LOC100129716|100129716,2
LOC100129726|100129726,8
LOC100129935|100129935,17
LOC100130015|100130015,26
LOC100130093|100130093,2
LOC100130148|100130148,15
LOC100130238|100130238,18
LOC100130264|100130264,12
LOC100130274|100130274,18
LOC100130331|100130331,13
LOC100130386|100130386,20
LOC100130522|100130522,2
LOC100130557|100130557,8
LOC100130581|100130581,26
LOC100130691|100130691,24
LOC100130776|100130776,13
LOC100130872|100130872,26
LOC100130932|100130932,25
LOC100130933|100130933,26
LOC100130987|100130987,2
LOC100131193|100131193,2
LOC100131434|100131434,8
LOC100131496|100131496,18
LOC100131551|100131551,5
LOC100131691|100131691,8
LOC100131726|100131726,13
LOC100132111|100132111,12
LOC100132215|100132215,24
LOC100132247|100132247,8
LOC100132287|100132287,8
LOC100132288|100132288,8
LOC100132354|100132354,1
LOC100132707|100132707,2
LOC100132724|100132724,11
LOC100132831|100132831,5
LOC100132832|100132832,8
LOC100133050|100133050,0
LOC100133161|100133161,18
LOC100133308|100133308,23
LOC100133331|100133331,8
LOC100133469|100133469,1
LOC100133545|100133545,8
LOC100133612|100133612,26
LOC100133669|100133669,20
LOC100133893|100133893,20
LOC100133920|100133920,0
LOC100133957|100133957,8
LOC100133985|100133985,1
LOC100133991|100133991,21
LOC100134229|100134229,5
LOC100134259|100134259,20
LOC100134368|100134368,2
LOC100134713|100134713,8
LOC100134868|100134868,17
LOC100144603|100144603,14
LOC100144604|100144604,2
LOC100169752|100169752,15
LOC100170939|100170939,21
LOC100188947|100188947,15
LOC100188949|100188949,9
LOC100189589|100189589,2
LOC100190938|100190938,2
LOC100190939|100190939,8
LOC100190940|100190940,0
LOC100190986|100190986,12
LOC100192378|100192378,15
LOC100192379|100192379,4
LOC100192426|100192426,2
LOC100216001|100216001,5
LOC100216545|100216545,8
LOC100233209|100233209,4
LOC100240726|100240726,20
LOC100240734|100240734,2
LOC100240735|100240735,2
LOC100268168|100268168,2
LOC100270710|100270710,7
LOC100270746|100270746,18
LOC100270804|100270804,8
LOC100271722|100271722,8
LOC100271831|100271831,14
LOC100271832|100271832,8
LOC100271836|100271836,6
LOC100272146|100272146,8
LOC100272216|100272216,22
LOC100272217|100272217,8
LOC100272228|100272228,8
LOC100286793|100286793,2
LOC100286844|100286844,2
LOC100287227|100287227,8
LOC100287704|100287704,18
LOC100287718|100287718,17
LOC100288778|100288778,18
LOC100289341|100289341,2
LOC100302401|100302401,20
LOC100302640|100302640,20
LOC100302650|100302650,18
LOC100303728|100303728,2
LOC113230|113230,26
LOC115110|115110,26
LOC116437|116437,20
LOC121838|121838,2
LOC121952|121952,2
LOC126536|126536,1
LOC127841|127841,26
LOC134466|134466,3
LOC143188|143188,8
LOC143666|143666,18
LOC144438|144438,21
LOC144486|144486,2
LOC144571|144571,16
LOC144742|144742,23
LOC144776|144776,17
LOC145474|145474,19
LOC145783|145783,20
LOC145820|145820,16
LOC145837|145837,16
LOC145845|145845,20
LOC146336|146336,5
LOC146481|146481,23
LOC146880|146880,8
LOC147727|147727,8
LOC147804|147804,25
LOC148145|148145,3
LOC148189|148189,20
LOC148413|148413,18
LOC148696|148696,12
LOC148709|148709,25
LOC148824|148824,22
LOC149134|149134,8
LOC149620|149620,17
LOC149837|149837,22
LOC150185|150185,5
LOC150197|150197,18
LOC150381|150381,25
LOC150527|150527,20
LOC150568|150568,23
LOC150622|150622,3
LOC150776|150776,8
LOC150786|150786,6
LOC151009|151009,18
LOC151162|151162,6
LOC151174|151174,20
LOC151300|151300,5
LOC151534|151534,1
LOC151658|151658,20
LOC152024|152024,24
LOC152217|152217,14
LOC152225|152225,17
LOC153328|153328,15
LOC153684|153684,2
LOC153910|153910,25
LOC154449|154449,1
LOC154761|154761,13
LOC154822|154822,2
LOC157381|157381,13
LOC157627|157627,23
LOC158376|158376,3
LOC158572|158572,2
LOC158696|158696,3
LOC162632|162632,8
LOC168474|168474,2
LOC200030|200030,8
LOC200726|200726,23
LOC201651|201651,1
LOC202181|202181,12
LOC202781|202781,8
LOC219347|219347,2
LOC220429|220429,6
LOC220594|220594,8
LOC220729|220729,24
LOC220930|220930,20
LOC221122|221122,15
LOC221442|221442,8
LOC221710|221710,11
LOC222699|222699,2
LOC253039|253039,2
LOC253724|253724,2
LOC254312|254312,17
LOC254559|254559,21
LOC255025|255025,1
LOC255167|255167,16
LOC256880|256880,8
LOC257358|257358,22
LOC25845|25845,18
LOC26102|26102,20
LOC282997|282997,2
LOC283050|283050,2
LOC283070|283070,17
LOC283174|283174,20
LOC283267|283267,24
LOC283314|283314,8
LOC283332|283332,2
LOC283392|283392,3
LOC283404|283404,5
LOC283663|283663,8
LOC283731|283731,20
LOC283761|283761,24
LOC283856|283856,20
LOC283867|283867,7
LOC283914|283914,5
LOC283922|283922,8
LOC283999|283999,23
LOC284009|284009,8
LOC284023|284023,24
LOC284100|284100,13
LOC284232|284232,21
LOC284233|284233,2
LOC284276|284276,2
LOC284379|284379,15
LOC284440|284440,2
LOC284441|284441,6
LOC284551|284551,26
LOC284578|284578,17
LOC284632|284632,24
LOC284661|284661,15
LOC284688|284688,7
LOC284749|284749,9
LOC284788|284788,1
LOC284798|284798,17
LOC284837|284837,13
LOC284900|284900,8
LOC285033|285033,24
LOC285045|285045,8
LOC285074|285074,8
LOC285194|285194,24
LOC285205|285205,20
LOC285359|285359,8
LOC285370|285370,23
LOC285375|285375,23
LOC285401|285401,23
LOC285419|285419,2
LOC285456|285456,2
LOC285501|285501,13
LOC285548|285548,24
LOC285593|285593,2
LOC285627|285627,2
LOC285629|285629,5
LOC285692|285692,2
LOC285696|285696,20
LOC285733|285733,1
LOC285735|285735,17
LOC285740|285740,8
LOC285768|285768,24
LOC285780|285780,22
LOC285796|285796,16
LOC285830|285830,16
LOC285847|285847,26
LOC285954|285954,3
LOC286002|286002,22
LOC286094|286094,17
LOC286135|286135,5
LOC286238|286238,24
LOC286359|286359,1
LOC286367|286367,8
LOC286467|286467,24
LOC29034|29034,1
LOC338588|338588,5
LOC338651|338651,2
LOC338758|338758,20
LOC338799|338799,8
LOC339047|339047,8
LOC339240|339240,23
LOC339290|339290,17
LOC339524|339524,3
LOC339535|339535,24
LOC339568|339568,24
LOC339674|339674,11
LOC339788|339788,23
LOC340017|340017,15
LOC340074|340074,5
LOC340094|340094,24
LOC340357|340357,24
LOC340508|340508,23
LOC341056|341056,13
LOC342346|342346,16
LOC344595|344595,2
LOC344967|344967,5
LOC347376|347376,0
LOC348021|348021,11
LOC348840|348840,23
LOC348926|348926,2
LOC349114|349114,8
LOC349196|349196,20
LOC360030|360030,24
LOC374443|374443,10
LOC374491|374491,20
LOC375190|375190,2
LOC387646|387646,12
LOC387647|387647,22
LOC388152|388152,18
LOC388242|388242,18
LOC388387|388387,26
LOC388428|388428,2
LOC388588|388588,26
LOC388692|388692,2
LOC388789|388789,14
LOC388796|388796,18
LOC388946|388946,5
LOC388955|388955,14
LOC389033|389033,15
LOC389332|389332,1
LOC389333|389333,24
LOC389458|389458,14
LOC389493|389493,2
LOC389634|389634,8
LOC389705|389705,20
LOC389791|389791,8
LOC390595|390595,8
LOC390858|390858,23
LOC391322|391322,8
LOC392196|392196,12
LOC399744|399744,8
LOC399815|399815,11
LOC399959|399959,3
LOC400027|400027,2
LOC400043|400043,20
LOC400657|400657,2
LOC400696|400696,9
LOC400752|400752,2
LOC400759|400759,9
LOC400794|400794,17
LOC400804|400804,3
LOC400891|400891,17
LOC400927|400927,8
LOC400931|400931,8
LOC400940|400940,3
LOC401010|401010,13
LOC401052|401052,2
LOC401093|401093,22
LOC401127|401127,23
LOC401387|401387,8
LOC401397|401397,25
LOC401431|401431,2
LOC401463|401463,22
LOC401588|401588,8
LOC402377|402377,6
LOC402644|402644,0
LOC407835|407835,14
LOC415056|415056,23
LOC440040|440040,17
LOC440173|440173,5
LOC440354|440354,21
LOC440356|440356,11
LOC440461|440461,9
LOC440563|440563,25
LOC440896|440896,8
LOC440905|440905,15
LOC440925|440925,26
LOC440944|440944,8
LOC440957|440957,14
LOC441046|441046,21
LOC441089|441089,11
LOC441177|441177,12
LOC441204|441204,2
LOC441208|441208,6
LOC441294|441294,6
LOC441454|441454,8
LOC441455|441455,2
LOC441601|441601,0
LOC441666|441666,2
LOC441869|441869,18
LOC442308|442308,11
LOC442421|442421,2
LOC442454|442454,25
LOC442459|442459,13
LOC493754|493754,8
LOC494141|494141,0
LOC541471|541471,25
LOC541473|541473,18
LOC550112|550112,10
LOC550643|550643,18
LOC554202|554202,13
LOC55908|55908,1
LOC572558|572558,3
LOC595101|595101,21
LOC606724|606724,4
LOC613037|613037,8
LOC619207|619207,8
LOC641298|641298,12
LOC641367|641367,6
LOC642587|642587,13
LOC642597|642597,16
LOC642826|642826,8
LOC642846|642846,18
LOC642852|642852,2
LOC642929|642929,24
LOC643008|643008,13
LOC643387|643387,25
LOC643486|643486,1
LOC643677|643677,12
LOC643719|643719,8
LOC643763|643763,3
LOC643837|643837,15
LOC643923|643923,23
LOC643955|643955,18
LOC644145|644145,23
LOC644165|644165,17
LOC644172|644172,20
LOC644538|644538,3
LOC644669|644669,2
LOC644936|644936,13
LOC645166|645166,25
LOC645323|645323,23
LOC645332|645332,2
LOC645431|645431,2
LOC645676|645676,8
LOC645752|645752,2
LOC646214|646214,6
LOC646471|646471,8
LOC646498|646498,4
LOC646627|646627,0
LOC646762|646762,2
LOC646813|646813,5
LOC646851|646851,2
LOC646982|646982,12
LOC646999|646999,3
LOC647121|647121,9
LOC647288|647288,5
LOC647309|647309,1
LOC647859|647859,0
LOC647946|647946,11
LOC647979|647979,21
LOC648691|648691,24
LOC648740|648740,2
LOC649330|649330,13
LOC650293|650293,0
LOC650368|650368,15
LOC650623|650623,12
LOC651250|651250,10
LOC652276|652276,21
LOC653113|653113,2
LOC653501|653501,10
LOC653544|653544,0
LOC653545|653545,0
LOC653566|653566,2
LOC653653|653653,22
LOC653786|653786,4
LOC654342|654342,20
LOC654433|654433,13
LOC678655|678655,8
LOC723809|723809,17
LOC723972|723972,5
LOC727677|727677,5
LOC727896|727896,5
LOC727924|727924,23
LOC728024|728024,6
LOC728190|728190,8
LOC728264|728264,3
LOC728276|728276,2
LOC728323|728323,12
LOC728392|728392,20
LOC728410|728410,0
LOC728554|728554,11
LOC728606|728606,15
LOC728613|728613,2
LOC728640|728640,6
LOC728643|728643,13
LOC728723|728723,2
LOC728743|728743,8
LOC728758|728758,14
LOC728819|728819,20
LOC728855|728855,14
LOC728875|728875,26
LOC728989|728989,8
LOC729020|729020,6
LOC729082|729082,6
LOC729121|729121,0
LOC729156|729156,14
LOC729176|729176,5
LOC729234|729234,2
LOC729375|729375,8
LOC729467|729467,23
LOC729603|729603,24
LOC729609|729609,2
LOC729668|729668,8
LOC729678|729678,2
LOC729799|729799,8
LOC729991-MEF2B|4207,18
LOC729991|729991,14
LOC730101|730101,10
LOC730668|730668,8
LOC730811|730811,23
LOC731779|731779,18
LOC731789|731789,24
LOC732275|732275,5
LOC80054|80054,26
LOC80154|80154,18
LOC81691|81691,21
LOC84740|84740,17
LOC84856|84856,24
LOC84931|84931,20
LOC84989|84989,18
LOC90110|90110,2
LOC90246|90246,2
LOC90586|90586,16
LOC90784|90784,21
LOC90834|90834,8
LOC91149|91149,23
LOC91316|91316,8
LOC91450|91450,13
LOC91948|91948,0
LOC92249|92249,2
LOC92659|92659,25
LOC92973|92973,2
LOC93432|93432,0
LOC93622|93622,2
LOC96610|96610,9
LOH12CR1|118426,11
LOH12CR2|503693,2
LOH3CR2A|29931,3
LONP1|9361,14
LONP2|83752,12
LONRF1|91694,10
LONRF2|164832,2
LONRF3|79836,16
LOR|4014,5
LOXHD1|125336,3
LOXL1|4016,7
LOXL2|4017,7
LOXL3|84695,20
LOXL4|84171,16
LOX|4015,7
LPAL2|80350,1
LPAR1|1902,22
LPAR2|9170,18
LPAR3|23566,5
LPAR4|2846,3
LPAR5|57121,13
LPAR6|10161,22
LPA|4018,1
LPCAT1|79888,17
LPCAT2|54947,13
LPCAT3|10162,1
LPCAT4|254531,13
LPGAT1|9926,15
LPHN1|22859,20
LPHN2|23266,22
LPHN3|23284,22
LPIN1|23175,22
LPIN2|9663,16
LPIN3|64900,8
LPL|4023,22
LPO|4025,24
LPPR1|54886,16
LPPR2|64748,20
LPPR3|79948,2
LPPR4|9890,22
LPPR5|163404,3
LPP|4026,6
LPXN|9404,4
LQK1|642946,26
LRAT|9227,17
LRBA|987,12
LRCH1|23143,22
LRCH2|57631,3
LRCH3|84859,6
LRCH4|4034,8
LRDD|55367,18
LRFN1|57622,20
LRFN2|57497,15
LRFN3|79414,18
LRFN4|78999,18
LRFN5|145581,3
LRG1|116844,1
LRGUK|136332,2
LRIG1|26018,2
LRIG2|9860,6
LRIG3|121227,24
LRIT1|26103,24
LRIT2|340745,5
LRIT3|345193,2
LRMP|4033,4
LRP10|26020,7
LRP11|84918,13
LRP12|29967,24
LRP1B|53353,20
LRP1|4035,22
LRP2BP|55805,2
LRP2|4036,2
LRP3|4037,26
LRP4|4038,24
LRP5L|91355,8
LRP5|4041,26
LRP6|4040,12
LRP8|7804,24
LRPAP1|4043,26
LRPPRC|10128,21
LRRC10B|390205,2
LRRC10|376132,23
LRRC14B|389257,21
LRRC14|9684,18
LRRC15|131578,7
LRRC16A|55604,6
LRRC16B|90668,8
LRRC17|10234,3
LRRC18|474354,17
LRRC19|64922,0
LRRC1|55227,21
LRRC20|55222,26
LRRC23|10233,2
LRRC24|441381,2
LRRC25|126364,4
LRRC26|389816,15
LRRC27|80313,2
LRRC28|123355,1
LRRC29|26231,26
LRRC2|79442,16
LRRC30|339291,5
LRRC31|79782,16
LRRC32|2615,3
LRRC33|375387,4
LRRC34|151827,20
LRRC36|55282,2
LRRC37A2|474170,8
LRRC37A3|374819,2
LRRC37A4|55073,6
LRRC37A|9884,8
LRRC37B2|147172,10
LRRC37B|114659,8
LRRC39|127495,8
LRRC3B|116135,20
LRRC3|81543,1
LRRC40|55631,10
LRRC41|10489,21
LRRC42|115353,11
LRRC43|254050,2
LRRC45|201255,18
LRRC46|90506,2
LRRC47|57470,18
LRRC48|83450,2
LRRC49|54839,2
LRRC4B|94030,3
LRRC4C|57689,3
LRRC4|64101,24
LRRC50|123872,2
LRRC52|440699,17
LRRC55|219527,20
LRRC56|115399,2
LRRC57|255252,6
LRRC58|116064,6
LRRC59|55379,11
LRRC61|65999,26
LRRC66|339977,2
LRRC67|286187,2
LRRC69|100130742,25
LRRC6|23639,2
LRRC70|100130733,3
LRRC7|57554,23
LRRC8A|56262,5
LRRC8B|23507,6
LRRC8C|84230,22
LRRC8D|55144,24
LRRC8E|80131,13
LRRCC1|85444,10
LRRFIP1|9208,12
LRRFIP2|9209,15
LRRIQ1|84125,2
LRRIQ3|127255,2
LRRIQ4|344657,18
LRRK1|79705,24
LRRK2|120892,22
LRRN1|57633,20
LRRN2|10446,20
LRRN3|54674,22
LRRN4CL|221091,3
LRRN4|164312,17
LRRTM1|347730,20
LRRTM2|26045,22
LRRTM3|347731,23
LRRTM4|80059,17
LRSAM1|90678,8
LRTM1|57408,23
LRTM2|654429,2
LRTOMT|220074,2
LRWD1|222229,18
LSAMP|4045,22
LSG1|55341,24
LSM10|84967,14
LSM11|134353,10
LSM12|124801,11
LSM14A|26065,21
LSM14B|149986,21
LSM1|27257,25
LSM2|57819,25
LSM3|27258,25
LSM4|25804,14
LSM5|23658,25
LSM6|11157,25
LSM7|51690,14
LSMD1|84316,14
LSP1|4046,4
LSR|51599,18
LSS|4047,1
LST-3TM12|338821,1
LST1|7940,4
LTA4H|4048,17
LTA|4049,9
LTB4R2|56413,5
LTB4R|1241,5
LTBP1|4052,7
LTBP2|4053,7
LTBP3|4054,20
LTBP4|8425,13
LTBR|4055,13
LTB|4050,9
LTC4S|4056,3
LTF|4057,3
LTK|4058,17
LTV1|84946,11
LUC7L2|51631,21
LUC7L3|51747,8
LUC7L|55692,8
LUM|4060,7
LUZP1|7798,6
LUZP2|338645,3
LUZP4|51213,24
LUZP6|767558,6
LXN|56925,3
LY6D|8581,13
LY6E|4061,18
LY6G5B|58496,8
LY6G5C|80741,2
LY6G6C|80740,5
LY6G6D|58530,0
LY6G6E|79136,24
LY6G6F|259215,0
LY6H|4062,3
LY6K|54742,13
LY75|4065,9
LY86|9450,4
LY96|23643,4
LY9|4063,9
LYAR|55646,11
LYG1|129530,8
LYG2|254773,11
LYL1|4066,4
LYNX1|66004,5
LYN|4067,4
LYPD1|116372,23
LYPD2|137797,5
LYPD3|27076,5
LYPD4|147719,15
LYPD5|284348,13
LYPD6B|130576,21
LYPD6|130574,21
LYPLA1|10434,21
LYPLA2P1|653639,18
LYPLA2|11313,18
LYPLAL1|127018,16
LYRM1|57149,26
LYRM2|57226,10
LYRM4|57128,19
LYRM5|144363,16
LYRM7|90624,10
LYSMD1|388695,21
LYSMD2|256586,4
LYSMD3|116068,10
LYSMD4|145748,5
LYST|1130,12
LYVE1|10894,22
LYZL1|84569,15
LYZL2|119180,15
LYZL4|131375,2
LYZL6|57151,26
LYZ|4069,4
LZIC|84328,21
LZTFL1|54585,2
LZTR1|8216,8
LZTS1|11178,3
LZTS2|84445,18
M6PR|4074,24
MAB21L1|4081,15
MAB21L2|10586,1
MACC1|346389,12
MACF1|23499,12
MACROD1|28992,26
MACROD2|140733,2
MAD1L1|8379,18
MAD2L1BP|9587,25
MAD2L1|4085,11
MAD2L2|10459,18
MADCAM1|8174,26
MADD|8567,10
MAEA|10296,18
MAEL|84944,20
MAF1|84232,18
MAFA|389692,5
MAFB|9935,22
MAFF|23764,13
MAFG|4097,24
MAFK|7975,13
MAF|4094,5
MAGEA10|4109,11
MAGEA11|4110,5
MAGEA12|4111,11
MAGEA1|4100,11
MAGEA2|4101,11
MAGEA3|4102,5
MAGEA4|4103,5
MAGEA5|4104,24
MAGEA6|4105,5
MAGEA8|4107,21
MAGEA9B|728269,11
MAGEB10|139422,11
MAGEB16|139604,1
MAGEB18|286514,21
MAGEB1|4112,11
MAGEB2|4113,5
MAGEB3|4114,11
MAGEB4|4115,15
MAGEB6|158809,11
MAGEC1|9947,21
MAGEC2|51438,11
MAGEC3|139081,2
MAGED1|9500,20
MAGED2|10916,2
MAGED4B|81557,20
MAGED4|728239,23
MAGEE1|57692,10
MAGEE2|139599,20
MAGEF1|64110,24
MAGEH1|28986,3
MAGEL2|54551,7
MAGI1|9223,2
MAGI2|9863,20
MAGI3|260425,12
MAGIX|79917,26
MAGOHB|55110,25
MAGOH|4116,25
MAGT1|84061,6
MAG|4099,2
MAK16|84549,10
MAK|4117,2
MAL2|114569,21
MALAT1|378938,8
MALL|7851,13
MALT1|10892,6
MAL|4118,13
MAMDC2|256691,3
MAMDC4|158056,26
MAML1|9794,12
MAML2|84441,22
MAML3|55534,12
MAMLD1|10046,20
MAMSTR|284358,18
MAN1A1|4121,16
MAN1A2|10905,6
MAN1B1|11253,18
MAN1C1|57134,3
MAN2A1|4124,6
MAN2A2|4122,8
MAN2B1|4125,4
MAN2B2|23324,2
MAN2C1|4123,26
MANBAL|63905,18
MANBA|4126,2
MANEAL|149175,2
MANEA|79694,6
MANF|7873,25
MANSC1|54682,21
MAOA|4128,17
MAOB|4129,16
MAP1A|4130,20
MAP1B|4131,20
MAP1D|254042,8
MAP1LC3A|84557,26
MAP1LC3B2|643246,22
MAP1LC3B|81631,3
MAP1LC3C|440738,22
MAP1S|55201,18
MAP2K1|5604,13
MAP2K2|5605,14
MAP2K3|5606,13
MAP2K4|6416,10
MAP2K5|5607,10
MAP2K6|5608,21
MAP2K7|5609,18
MAP2|4133,22
MAP3K10|4294,18
MAP3K11|4296,18
MAP3K12|7786,20
MAP3K13|9175,17
MAP3K14|9020,9
MAP3K15|389840,20
MAP3K1|4214,12
MAP3K2|10746,6
MAP3K3|4215,22
MAP3K4|4216,6
MAP3K5|4217,13
MAP3K6|9064,13
MAP3K7|6885,6
MAP3K8|1326,4
MAP3K9|4293,6
MAP4K1|11184,9
MAP4K2|5871,24
MAP4K3|8491,21
MAP4K4|9448,24
MAP4K5|11183,6
MAP4|4134,22
MAP6D1|79929,24
MAP6|4135,20
MAP7D1|55700,13
MAP7D2|256714,24
MAP7D3|79649,24
MAP7|9053,21
MAP9|79884,2
MAPK10|5602,3
MAPK11|5600,13
MAPK12|6300,13
MAPK13|5603,13
MAPK14|1432,6
MAPK15|225689,2
MAPK1IP1L|93487,6
MAPK1|5594,6
MAPK3|5595,2
MAPK4|5596,16
MAPK6|5597,5
MAPK7|5598,24
MAPK8IP1|9479,20
MAPK8IP2|23542,15
MAPK8IP3|23162,8
MAPK8|5599,6
MAPK9|5601,10
MAPKAP1|79109,24
MAPKAPK2|9261,7
MAPKAPK3|7867,4
MAPKAPK5|8550,21
MAPKBP1|23005,5
MAPKSP1|8649,10
MAPRE1|22919,21
MAPRE2|10982,22
MAPRE3|22924,23
MAPT|4137,15
MARCH10|162333,2
MARCH11|441061,2
MARCH1|55016,4
MARCH2|51257,3
MARCH3|115123,3
MARCH4|57574,23
MARCH5|54708,21
MARCH6|10299,6
MARCH7|64844,6
MARCH8|220972,12
MARCH9|92979,8
MARCKSL1|65108,2
MARCKS|4082,24
MARCO|8685,4
MARK1|4139,24
MARK2|2011,21
MARK3|4140,24
MARK4|57787,18
MARS2|92935,21
MARS|4141,11
MARVELD1|83742,7
MARVELD2|153562,12
MARVELD3|91862,21
MAS1L|116511,22
MAS1|4142,20
MASP1|5648,1
MASP2|10747,16
MAST1|22983,18
MAST2|23139,2
MAST3|23031,26
MAST4|375449,12
MASTL|84930,11
MAT1A|4143,1
MAT2A|4144,8
MAT2B|27430,10
MATK|4145,4
MATN1|4146,20
MATN2|4147,20
MATN3|4148,7
MATN4|8785,18
MATR3|9782,10
MAVS|57506,21
MAX|4149,9
MAZ|4150,18
MBD1|4152,24
MBD2|8932,13
MBD3L1|85509,18
MBD3L2|125997,5
MBD3L5|284428,11
MBD3|53615,14
MBD4|8930,21
MBD5|55777,12
MBD6|114785,8
MBIP|51562,17
MBL1P|8512,17
MBL2|4153,1
MBLAC1|255374,14
MBLAC2|153364,10
MBNL1|4154,6
MBNL2|10150,22
MBNL3|55796,1
MBOAT1|154141,21
MBOAT2|129642,6
MBOAT4|619373,16
MBOAT7|79143,18
MBP|4155,4
MBTD1|54799,21
MBTPS1|8720,12
MBTPS2|51360,12
MB|4151,15
MC1R|4157,18
MC2R|4158,17
MC3R|4159,24
MC4R|4160,20
MC5R|4161,22
MCAM|4162,3
MCART1|92014,21
MCART2|147407,6
MCART3P|442229,0
MCART6|401612,4
MCAT|27349,14
MCCC1|56922,24
MCCC2|64087,15
MCCD1|401250,15
MCC|4163,5
MCEE|84693,16
MCF2L2|23101,24
MCF2L|23263,2
MCF2|4168,8
MCFD2|90411,16
MCHR1|2847,16
MCHR2|84539,24
MCL1|4170,12
MCM10|55388,11
MCM2|4171,11
MCM3APAS|114044,21
MCM3AP|8888,12
MCM3|4172,11
MCM4|4173,11
MCM5|4174,11
MCM6|4175,11
MCM7|4176,11
MCM8|84515,11
MCM9|254394,21
MCOLN1|57192,26
MCOLN2|255231,4
MCOLN3|55283,24
MCPH1|79648,10
MCRS1|10445,18
MCTP1|79772,22
MCTP2|55784,17
MCTS1|28985,25
MDC1|9656,21
MDFIC|29969,22
MDFI|4188,13
MDGA1|266727,22
MDGA2|161357,23
MDH1B|130752,2
MDH1|4190,25
MDH2|4191,14
MDK|4192,18
MDM1|56890,10
MDM2|4193,10
MDM4|4194,8
MDN1|23195,6
MDP1|145553,2
MDS2|259283,9
ME1|4199,5
ME2|4200,4
ME3|10873,2
MEA1|4201,14
MEAF6|64769,2
MECOM|2122,17
MECP2|4204,12
MECR|51102,18
MED10|84246,11
MED11|400569,14
MED12L|116931,21
MED12|9968,21
MED13L|23389,12
MED13|9969,6
MED14|9282,6
MED15|51586,13
MED16|10025,18
MED17|9440,21
MED18|54797,18
MED19|219541,18
MED1|5469,6
MED20|9477,21
MED21|9412,21
MED22|6837,8
MED23|9439,12
MED24|9862,18
MED25|81857,18
MED26|9441,18
MED27|9442,25
MED28|80306,10
MED29|55588,2
MED30|90390,11
MED31|51003,25
MED4|29079,25
MED6|10001,11
MED7|9443,10
MED8|112950,25
MED9|55090,8
MEF2A|4205,12
MEF2B|100271849,18
MEF2C|4208,22
MEF2D|4209,12
MEFV|4210,4
MEG3|55384,3
MEG8|79104,20
MEGF10|84466,20
MEGF11|84465,20
MEGF6|1953,7
MEGF8|1954,20
MEGF9|1955,10
MEI1|150365,9
MEIG1|644890,2
MEIS1|4211,24
MEIS2|4212,20
MEIS3P1|4213,2
MEIS3|56917,7
MELK|9833,11
MEMO1|51072,25
MEN1|4221,18
MEOX1|4222,7
MEOX2|4223,3
MEP1A|4224,9
MEP1B|4225,1
MEPCE|56257,8
MEPE|56955,23
MERTK|10461,22
MESDC1|59274,18
MESDC2|23184,25
MESP1|55897,26
MESP2|145873,15
MESTIT1|317751,20
MEST|4232,20
METAP1|23173,11
METAP2|10988,11
METRNL|284207,13
METRN|79006,2
METT10D|79066,10
METT11D1|64745,18
METT5D1|196074,10
METTL10|399818,10
METTL11A|28989,14
METTL11B|149281,7
METTL12|751071,19
METTL13|51603,21
METTL14|57721,12
METTL1|4234,25
METTL2A|339175,21
METTL2B|55798,21
METTL3|56339,8
METTL4|64863,11
METTL5|29081,25
METTL6|131965,10
METTL7A|25840,16
METTL7B|196410,1
METTL8|79828,6
METTL9|51108,10
MET|4233,17
MEX3A|92312,21
MEX3B|84206,20
MEX3C|51320,21
MEX3D|399664,18
MFAP1|4236,10
MFAP2|4237,7
MFAP3L|9848,3
MFAP3|4238,10
MFAP4|4239,3
MFAP5|8076,7
MFF|56947,10
MFGE8|4240,20
MFHAS1|9258,24
MFI2|4241,24
MFN1|55669,24
MFN2|9927,5
MFNG|4242,4
MFRP|83552,3
MFSD10|10227,18
MFSD11|79157,6
MFSD1|64747,4
MFSD2A|84879,17
MFSD2B|388931,13
MFSD3|113655,14
MFSD4|148808,17
MFSD5|84975,13
MFSD6L|162387,2
MFSD6|54842,6
MFSD7|84179,3
MFSD8|256471,10
MFSD9|84804,6
MGAM|8972,22
MGAT1|4245,9
MGAT2|4247,6
MGAT3|4248,20
MGAT4A|11320,2
MGAT4B|11282,1
MGAT4C|25834,23
MGAT5B|146664,20
MGAT5|4249,6
MGA|23269,6
MGC12916|84815,9
MGC12982|84793,25
MGC14436|84983,15
MGC15885|197003,20
MGC16025|85009,23
MGC16121|84848,8
MGC16142|84849,8
MGC16275|85001,23
MGC16384|114130,12
MGC16703|113691,24
MGC21881|389741,8
MGC23270|196872,2
MGC23284|197187,26
MGC26647|219557,15
MGC27382|149047,1
MGC2752|65996,2
MGC2889|84789,24
MGC29506|51237,9
MGC34034|154089,17
MGC3771|81854,2
MGC42105|167359,22
MGC4473|79100,24
MGC45800|90768,7
MGC57346|401884,24
MGC70857|414919,14
MGC72080|389538,14
MGC87042|256227,5
MGEA5|10724,10
MGLL|11343,16
MGMT|4255,26
MGP|4256,3
MGRN1|23295,2
MGST1|4257,16
MGST2|4258,1
MGST3|4259,2
MIA2|117153,1
MIA3|375056,12
MIAT|440823,4
MIA|8190,2
MIB1|57534,6
MIB2|142678,18
MICAL1|64780,4
MICAL2|9645,7
MICAL3|57553,24
MICALCL|84953,6
MICALL1|85377,13
MICALL2|79778,18
MICA|4276,25
MICB|4277,4
MID1IP1|58526,17
MID1|4281,24
MID2|11043,12
MIDN|90007,18
MIER1|57708,10
MIER2|54531,18
MIER3|166968,10
MIF4GD|57409,2
MIF|4282,14
MIIP|60672,18
MIMT1|100073347,20
MINA|84864,24
MINK1|50488,13
MINPP1|9562,10
MIOS|54468,10
MIOX|55586,18
MIPEP|4285,2
MIPOL1|145282,10
MIP|4284,1
MIR155HG|114614,4
MIR17HG|407975,8
MIS12|79003,10
MITD1|129531,25
MITF|4286,22
MIXL1|83881,24
MKI67IP|84365,11
MKI67|4288,11
MKKS|8195,25
MKL1|57591,13
MKL2|57496,12
MKLN1|4289,12
MKNK1|8569,24
MKNK2|2872,13
MKRN1|23608,21
MKRN2|23609,10
MKRN3|7681,11
MKS1|54903,2
MKX|283078,20
MLANA|2315,12
MLC1|23209,22
MLEC|9761,12
MLF1IP|79682,11
MLF1|4291,24
MLF2|8079,14
MLH1|4292,10
MLH3|27030,10
MLKL|197259,9
MLL2|8085,12
MLL3|58508,12
MLL4|9757,8
MLL5|55904,12
MLLT10|8028,21
MLLT11|10962,24
MLLT1|4298,8
MLLT3|4300,10
MLLT4|4301,12
MLLT6|4302,8
MLL|4297,12
MLNR|2862,24
MLN|4295,23
MLPH|79083,15
MLST8|64223,14
MLXIPL|51085,26
MLXIP|22877,6
MLX|6945,17
MLYCD|23417,26
MMAA|166785,16
MMAB|326625,1
MMACHC|25974,1
MMADHC|27249,6
MMD2|221938,23
MMD|23531,22
MMEL1|79258,2
MME|4311,7
MMGT1|93380,6
MMP10|4319,5
MMP11|4320,7
MMP12|4321,13
MMP13|4322,7
MMP14|4323,7
MMP15|4324,26
MMP16|4325,7
MMP17|4326,7
MMP19|4327,3
MMP1|4312,13
MMP20|9313,24
MMP21|118856,2
MMP23A|8511,0
MMP23B|8510,20
MMP24|10893,26
MMP25|64386,9
MMP26|56547,15
MMP27|64066,15
MMP28|79148,13
MMP2|4313,7
MMP3|4314,7
MMP7|4316,7
MMP8|4317,7
MMP9|4318,4
MMRN1|22915,22
MMRN2|79812,3
MMS19|64210,21
MN1|4330,7
MNAT1|4331,11
MND1|84057,11
MNDA|4332,4
MNS1|55329,2
MNT|4335,24
MNX1|3110,25
MOAP1|64112,2
MOB2|81532,13
MOBKL1A|92597,10
MOBKL1B|55233,6
MOBKL2A|126308,4
MOBKL2B|79817,24
MOBKL2C|148932,13
MOBKL3|25843,10
MOBP|4336,20
MOCOS|55034,1
MOCS1|4337,26
MOCS2|4338,16
MOCS3|27304,21
MOGAT1|116255,1
MOGAT2|80168,15
MOGAT3|346606,1
MOGS|7841,18
MOG|4340,23
MON1A|84315,14
MON1B|22879,24
MON2|23041,12
MORC1|27136,23
MORC2|22880,24
MORC3|23515,6
MORC4|79710,6
MORF4L1|10933,10
MORF4L2|9643,10
MORF4|10934,6
MORN1|79906,2
MORN2|729967,2
MORN3|283385,2
MORN4|118812,2
MORN5|254956,2
MOSC1|64757,26
MOSC2|54996,16
MOSPD1|56180,21
MOSPD2|158747,6
MOSPD3|64598,18
MOS|4342,23
MOV10L1|54456,20
MOV10|4343,18
MOXD1|26002,4
MPDU1|9526,14
MPDZ|8777,16
MPEG1|219972,4
MPG|4350,14
MPHOSPH10|10199,25
MPHOSPH6|10200,13
MPHOSPH8|54737,12
MPHOSPH9|10198,6
MPI|4351,26
MPL|4352,2
MPND|84954,26
MPO|4353,4
MPP1|4354,4
MPP2|4355,10
MPP3|4356,8
MPP4|58538,24
MPP5|64398,12
MPP6|51678,24
MPP7|143098,12
MPPE1|65258,2
MPPED1|758,1
MPPED2|744,20
MPRIP|23164,22
MPST|4357,1
MPV17L2|84769,14
MPV17L|255027,15
MPV17|4358,20
MPZL1|9019,7
MPZL2|10205,13
MPZL3|196264,6
MPZ|4359,23
MR1|3140,4
MRAP2|112609,24
MRAP|56246,16
MRAS|22808,3
MRC1|4360,4
MRC2|9902,7
MRE11A|4361,6
MREG|55686,15
MRFAP1L1|114932,2
MRFAP1|93621,10
MRGPRD|116512,20
MRGPRE|116534,2
MRGPRF|116535,3
MRGPRG|386746,20
MRGPRX1|259249,5
MRGPRX2|117194,5
MRGPRX3|117195,5
MRGPRX4|117196,15
MRI1|84245,8
MRM1|79922,14
MRO|83876,3
MRP63|78988,14
MRPL10|124995,25
MRPL11|65003,14
MRPL12|6182,14
MRPL13|28998,25
MRPL14|64928,14
MRPL15|29088,14
MRPL16|54948,14
MRPL17|63875,25
MRPL18|29074,25
MRPL19|9801,6
MRPL1|65008,25
MRPL20|55052,18
MRPL21|219927,14
MRPL22|29093,14
MRPL23|6150,14
MRPL24|79590,26
MRPL27|51264,14
MRPL28|10573,14
MRPL2|51069,14
MRPL30|51263,11
MRPL32|64983,25
MRPL33|9553,25
MRPL34|64981,14
MRPL35|51318,10
MRPL36|64979,25
MRPL37|51253,11
MRPL38|64978,14
MRPL39|54148,25
MRPL3|11222,11
MRPL40|64976,14
MRPL41|64975,14
MRPL42P5|359821,8
MRPL42|28977,11
MRPL43|84545,19
MRPL44|65080,10
MRPL45|84311,10
MRPL46|26589,1
MRPL47|57129,25
MRPL48|51642,25
MRPL49|740,21
MRPL4|51073,14
MRPL50|54534,25
MRPL51|51258,25
MRPL52|122704,14
MRPL53|116540,14
MRPL54|116541,14
MRPL55|128308,14
MRPL9|65005,25
MRPS10|55173,11
MRPS11|64963,14
MRPS12|6183,14
MRPS14|63931,10
MRPS15|64960,14
MRPS16|51021,25
MRPS17|51373,25
MRPS18A|55168,14
MRPS18B|28973,19
MRPS18C|51023,25
MRPS21|54460,14
MRPS22|56945,11
MRPS23|51649,25
MRPS24|64951,14
MRPS25|64432,26
MRPS26|64949,14
MRPS27|23107,10
MRPS28|28957,14
MRPS2|51116,14
MRPS30|10884,21
MRPS31|10240,19
MRPS33|51650,25
MRPS34|65993,14
MRPS35|60488,21
MRPS36|92259,26
MRPS5|64969,14
MRPS6|64968,19
MRPS7|51081,25
MRPS9|64965,25
MRRF|92399,11
MRS2P2|729633,19
MRS2|57380,10
MRTO4|51154,25
MRVI1|10335,3
MS4A10|341116,1
MS4A12|54860,0
MS4A13|503497,11
MS4A14|84689,22
MS4A15|219995,17
MS4A1|931,9
MS4A2|2206,22
MS4A3|932,4
MS4A4A|51338,4
MS4A5|64232,25
MS4A6A|64231,4
MS4A6E|245802,4
MS4A7|58475,22
MS4A8B|83661,2
MSC|9242,7
MSGN1|343930,5
MSH2|4436,21
MSH3|4437,10
MSH4|4438,8
MSH5|4439,8
MSH6|2956,11
MSI1|4440,20
MSI2|124540,21
MSL1|339287,21
MSL2|55167,21
MSL3L2|151507,11
MSL3|10943,24
MSLNL|401827,2
MSLN|10232,17
MSMB|4477,17
MSMP|692094,12
MSN|4478,4
MSR1|4481,4
MSRA|4482,26
MSRB2|22921,26
MSRB3|253827,3
MST1P2|11209,26
MST1P9|11223,26
MST1R|4486,13
MST1|4485,26
MST4|51765,11
MSTN|2660,2
MSTO1|55154,12
MSTO2P|100129405,8
MSX1|4487,20
MSX2P1|55545,15
MSX2|4488,7
MT1A|4489,16
MT1B|4490,1
MT1DP|326343,26
MT1E|4493,3
MT1F|4494,20
MT1G|4495,1
MT1H|4496,14
MT1IP|644314,17
MT1L|4500,3
MT1M|4499,3
MT1X|4501,5
MT2A|4502,5
MT3|4504,23
MT4|84560,5
MTA1|9112,18
MTA2|9219,11
MTA3|57504,21
MTAP|4507,6
MTBP|27085,11
MTCH1|23787,18
MTCH2|23788,1
MTCP1NB|100272147,14
MTCP1|4515,8
MTDH|92140,6
MTERFD1|51001,11
MTERFD2|130916,10
MTERFD3|80298,2
MTERF|7978,21
MTF1|4520,6
MTF2|22823,21
MTFMT|123263,25
MTFR1|9650,11
MTG1|92170,18
MTHFD1L|25902,11
MTHFD1|4522,11
MTHFD2L|441024,2
MTHFD2|10797,11
MTHFR|4524,2
MTHFSD|64779,18
MTHFS|10588,1
MTIF2|4528,11
MTIF3|219402,15
MTL5|9633,15
MTM1|4534,12
MTMR10|54893,16
MTMR11|10903,8
MTMR12|54545,12
MTMR14|64419,26
MTMR15|22909,10
MTMR1|8776,24
MTMR2|8898,24
MTMR3|8897,12
MTMR4|9110,21
MTMR6|9107,22
MTMR7|9108,2
MTMR8|55613,24
MTMR9L|339483,8
MTMR9|66036,10
MTNR1A|4543,17
MTNR1B|4544,23
MTO1|25821,6
MTOR|2475,6
MTP18|51537,14
MTPAP|55149,21
MTRF1L|54516,10
MTRF1|9617,8
MTRR|4552,12
MTR|4548,12
MTSS1L|92154,23
MTSS1|9788,5
MTTP|4547,1
MTUS1|57509,12
MTUS2|23281,2
MTVR2|246754,8
MTX1|4580,25
MTX2|10651,25
MTX3|345778,10
MUC12|10071,13
MUC13|56667,1
MUC15|143662,17
MUC16|94025,24
MUC17|140453,0
MUC1|4582,2
MUC20|200958,18
MUC21|394263,17
MUC2|4583,13
MUC4|4585,13
MUC5B|727897,17
MUC6|4588,2
MUC7|4589,15
MUCL1|118430,15
MUDENG|55745,10
MUL1|79594,23
MUM1L1|139221,15
MUM1|84939,8
MURC|347273,24
MUS81|80198,18
MUSK|4593,17
MUSTN1|389125,26
MUTED|63915,10
MUTYH|4595,18
MUT|4594,16
MVD|4597,13
MVK|4598,1
MVP|9961,13
MX1|4599,9
MX2|4600,13
MXD1|4084,13
MXD3|83463,14
MXD4|10608,2
MXI1|4601,10
MXRA5|25878,7
MXRA7|439921,20
MXRA8|54587,7
MYADML2|255275,8
MYADML|151325,5
MYADM|91663,3
MYBBP1A|10514,24
MYBL1|4603,10
MYBL2|4605,11
MYBPC1|4604,15
MYBPC2|4606,9
MYBPC3|4607,13
MYBPHL|343263,17
MYBPH|4608,4
MYB|4602,15
MYCBP2|23077,6
MYCBPAP|84073,2
MYCBP|26292,2
MYCL1|4610,5
MYCNOS|10408,23
MYCN|4613,20
MYCT1|80177,3
MYC|4609,5
MYD88|4615,4
MYEF2|50804,2
MYEOV2|150678,14
MYEOV|26579,13
MYF5|4617,5
MYF6|4618,5
MYH10|4628,22
MYH11|4629,3
MYH13|8735,7
MYH14|79784,13
MYH15|22989,17
MYH16|84176,13
MYH1|4619,3
MYH2|4620,22
MYH3|4621,8
MYH4|4622,15
MYH6|4624,24
MYH7B|57644,8
MYH7|4625,23
MYH8|4626,7
MYH9|4627,7
MYL10|93408,5
MYL12A|10627,9
MYL12B|103910,25
MYL1|4632,5
MYL2|4633,5
MYL3|4634,3
MYL4|4635,3
MYL5|4636,26
MYL6B|140465,14
MYL6|4637,19
MYL7|58498,15
MYL9|10398,3
MYLIP|29116,10
MYLK2|85366,18
MYLK3|91807,2
MYLK4|340156,8
MYLK|4638,22
MYLPF|29895,18
MYNN|55892,24
MYO10|4651,24
MYO15A|51168,2
MYO15B|80022,26
MYO16|23026,16
MYO18A|399687,6
MYO18B|84700,15
MYO19|80179,11
MYO1A|4640,1
MYO1B|4430,17
MYO1C|4641,7
MYO1D|4642,7
MYO1E|4643,13
MYO1F|4542,4
MYO1G|64005,4
MYO1H|283446,5
MYO3A|53904,24
MYO3B|140469,24
MYO5A|4644,6
MYO5B|4645,21
MYO5C|55930,2
MYO6|4646,10
MYO7A|4647,4
MYO7B|4648,1
MYO9A|4649,12
MYO9B|4650,24
MYOCD|93649,3
MYOC|4653,3
MYOD1|4654,24
MYOF|26509,6
MYOG|4656,23
MYOM1|8736,16
MYOM2|9172,3
MYOM3|127294,5
MYOT|9499,23
MYOZ1|58529,20
MYOZ2|51778,3
MYOZ3|91977,3
MYPN|84665,5
MYPOP|339344,18
MYRIP|25924,16
MYSM1|114803,6
MYST1|84148,8
MYST2|11143,10
MYST3|7994,12
MYST4|23522,12
MYT1L|23040,23
MYT1|4661,2
MZF1|7593,8
N4BP1|9683,13
N4BP2L1|90634,16
N4BP2L2|10443,2
N4BP2|55728,6
N4BP3|23138,15
N6AMT1|29104,2
N6AMT2|221143,2
NAA10|8260,14
NAA11|84779,1
NAA15|80155,6
NAA16|79612,8
NAA20|51126,25
NAA25|80018,6
NAA30|122830,6
NAA35|60560,6
NAA38|51691,25
NAA40|79829,8
NAA50|80218,11
NAAA|27163,15
NAALAD2|10003,3
NAALADL1|10004,3
NAALADL2|254827,2
NAB1|4664,24
NAB2|4665,24
NACA2|342538,13
NACAD|23148,20
NACAP1|83955,13
NACA|4666,19
NACC1|112939,18
NACC2|138151,22
NADK|65220,18
NADSYN1|55191,18
NAE1|8883,25
NAF1|92345,21
NAGA|4668,4
NAGK|55577,18
NAGLU|4669,26
NAGPA|51172,18
NAGS|162417,1
NAIF1|203245,18
NAIP|4671,22
NALCN|259232,3
NAMPT|10135,17
NANOG|79923,8
NANOS1|340719,15
NANOS2|339345,23
NANOS3|342977,20
NANP|140838,11
NANS|54187,25
NAP1L1|4673,10
NAP1L2|4674,22
NAP1L3|4675,3
NAP1L4|4676,25
NAP1L5|266812,3
NAP1L6|645996,3
NAPA|8775,15
NAPB|63908,8
NAPEPLD|222236,2
NAPG|8774,10
NAPRT1|93100,14
NAPSA|9476,17
NAPSB|256236,4
NARFL|64428,18
NARF|26502,25
NARG2|79664,10
NARS2|79731,21
NARS|4677,21
NASP|4678,11
NAT10|55226,21
NAT14|57106,18
NAT15|79903,26
NAT1|9,15
NAT2|10,16
NAT6|24142,26
NAT8B|51471,1
NAT8L|339983,20
NAT8|9027,1
NAT9|26151,18
NAV1|89796,6
NAV2|89797,12
NAV3|89795,22
NBAS|51594,12
NBEAL1|65065,6
NBEAL2|23218,18
NBEA|26960,10
NBL1|4681,7
NBLA00301|79804,15
NBN|4683,10
NBPF10|100132406,12
NBPF14|25832,12
NBPF15|284565,12
NBPF16|728936,12
NBPF1|55672,2
NBPF22P|285622,15
NBPF3|84224,21
NBPF4|148545,15
NBPF6|653149,15
NBPF7|343505,12
NBPF9|400818,12
NBR1|4077,12
NBR2|10230,8
NCALD|83988,20
NCAM1|4684,20
NCAM2|4685,22
NCAN|1463,23
NCAPD2|9918,11
NCAPD3|23310,11
NCAPG2|54892,11
NCAPG|64151,11
NCAPH2|29781,25
NCAPH|23397,11
NCBP1|4686,6
NCBP2|22916,24
NCCRP1|342897,13
NCDN|23154,2
NCEH1|57552,4
NCF1B|654816,4
NCF1C|654817,4
NCF1|653361,4
NCF2|4688,4
NCF4|4689,4
NCK1|4690,24
NCK2|8440,24
NCKAP1L|3071,4
NCKAP1|10787,6
NCKAP5L|57701,20
NCKAP5|344148,15
NCKIPSD|51517,8
NCLN|56926,14
NCL|4691,11
NCOA1|8648,12
NCOA2|10499,12
NCOA3|8202,6
NCOA4|8031,12
NCOA5|57727,21
NCOA6|23054,21
NCOA7|135112,17
NCOR1|9611,12
NCOR2|9612,20
NCR1|9437,9
NCR2|9436,13
NCR3|259197,9
NCRNA00028|140875,3
NCRNA00029|100144596,11
NCRNA00032|158035,8
NCRNA00051|619434,24
NCRNA00052|145978,15
NCRNA00081|92482,26
NCRNA00085|147650,8
NCRNA00086|399668,20
NCRNA00087|644596,20
NCRNA00092|100188953,4
NCRNA00093|100188954,16
NCRNA00094|266655,2
NCRNA00095|283932,2
NCRNA00099|359822,24
NCRNA00105|80161,8
NCRNA00107|283981,8
NCRNA00110|642976,15
NCRNA00111|54090,24
NCRNA00112|54089,18
NCRNA00113|54088,2
NCRNA00114|400866,0
NCRNA00115|79854,8
NCRNA00116|205251,14
NCRNA00119|348808,24
NCRNA00120|55389,6
NCRNA00152|112597,25
NCRNA00157|54075,24
NCRNA00158|54072,4
NCRNA00159|54070,20
NCRNA00160|54064,15
NCRNA00161|118421,24
NCRNA00162|378825,13
NCRNA00164|554226,20
NCRNA00167|440072,2
NCRNA00169|400508,24
NCRNA00171|80862,2
NCRNA00173|100287569,2
NCRNA00174|285908,8
NCRNA00175|378832,20
NCRNA00176|284739,18
NCRNA00181|503538,15
NCRNA00182|100302692,2
NCRNA00183|554203,2
NCRNA00185|55410,17
NCRNA00188|125144,19
NCRNA00189|193629,22
NCRNA00200|399706,4
NCRNA00201|284702,8
NCRNA00202|387644,8
NCRNA00203|319085,8
NCRNA00204B|286967,8
NCRNA00207|388910,23
NCRNA00219|114915,19
NCRNA00230B|401629,17
NCRNA00235|64493,21
NCS1|23413,24
NCSTN|23385,12
NDC80|10403,11
NDE1|54820,11
NDEL1|81565,13
NDFIP1|80762,16
NDFIP2|54602,13
NDNL2|56160,20
NDN|4692,3
NDOR1|27158,18
NDP|4693,20
NDRG1|10397,13
NDRG2|57447,26
NDRG3|57446,21
NDRG4|65009,24
NDST1|3340,12
NDST2|8509,12
NDST3|9348,20
NDST4|64579,10
NDUFA10|4705,15
NDUFA11|126328,14
NDUFA12|55967,14
NDUFA13|51079,14
NDUFA1|4694,14
NDUFA2|4695,26
NDUFA3|4696,14
NDUFA4L2|56901,5
NDUFA4|4697,14
NDUFA5|4698,2
NDUFA6|4700,25
NDUFA7|4701,14
NDUFA8|4702,14
NDUFA9|4704,25
NDUFAB1|4706,25
NDUFAF1|51103,26
NDUFAF2|91942,14
NDUFAF3|25915,26
NDUFAF4|29078,14
NDUFB10|4716,14
NDUFB11|54539,14
NDUFB1|4707,25
NDUFB2|4708,14
NDUFB3|4709,25
NDUFB4|4710,25
NDUFB5|4711,25
NDUFB6|4712,14
NDUFB7|4713,14
NDUFB8|4714,14
NDUFB9|4715,14
NDUFC1|4717,14
NDUFC2|4718,14
NDUFS1|4719,6
NDUFS2|4720,15
NDUFS3|4722,14
NDUFS4|4724,14
NDUFS5|4725,14
NDUFS6|4726,14
NDUFS7|374291,14
NDUFS8|4728,14
NDUFV1|4723,14
NDUFV2|4729,26
NDUFV3|4731,14
NEAT1|283131,8
NEBL|10529,10
NEB|4703,5
NECAB1|64168,3
NECAB2|54550,1
NECAB3|63941,26
NECAP1|25977,10
NECAP2|55707,4
NEDD1|121441,6
NEDD4L|23327,12
NEDD4|4734,6
NEDD8|4738,25
NEDD9|4739,22
NEFH|4744,20
NEFL|4747,5
NEFM|4741,5
NEGR1|257194,3
NEIL1|79661,26
NEIL2|252969,2
NEIL3|55247,11
NEK10|152110,15
NEK11|79858,2
NEK1|4750,10
NEK2|4751,11
NEK3|4752,8
NEK4|6787,10
NEK5|341676,2
NEK6|10783,16
NEK7|140609,12
NEK8|284086,26
NEK9|91754,12
NELF|26012,18
NELL1|4745,17
NELL2|4753,5
NENF|29937,19
NEO1|4756,21
NES|10763,3
NET1|10276,6
NETO1|81832,7
NETO2|81831,11
NEU1|4758,26
NEU2|4759,5
NEU3|10825,12
NEU4|129807,1
NEURL1B|54492,12
NEURL2|140825,26
NEURL3|93082,1
NEURL4|84461,8
NEURL|9148,21
NEUROD1|4760,23
NEUROD2|4761,23
NEUROD4|58158,23
NEUROD6|63974,23
NEUROG1|4762,5
NEUROG2|63973,10
NEUROG3|50674,4
NEXN|91624,22
NF1P1|440225,11
NF1|4763,12
NF2|4771,24
NFAM1|150372,4
NFASC|23114,22
NFAT5|10725,12
NFATC1|4772,22
NFATC2IP|84901,8
NFATC2|4773,22
NFATC3|4775,6
NFATC4|4776,20
NFE2L1|4779,6
NFE2L2|4780,24
NFE2L3|9603,11
NFE2|4778,17
NFIA|4774,2
NFIB|4781,20
NFIC|4782,12
NFIL3|4783,5
NFIX|4784,20
NFKB1|4790,6
NFKB2|4791,9
NFKBIA|4792,13
NFKBIB|4793,14
NFKBID|84807,18
NFKBIE|4794,9
NFKBIL1|4795,14
NFKBIL2|4796,11
NFKBIZ|64332,13
NFRKB|4798,21
NFS1|9054,21
NFU1|27247,25
NFX1|4799,12
NFXL1|152518,21
NFYA|4800,21
NFYB|4801,10
NFYC|4802,18
NGB|58157,24
NGDN|25983,25
NGEF|25791,1
NGFRAP1|27018,23
NGFR|4804,3
NGF|4803,3
NGLY1|55768,10
NGRN|51335,10
NHEDC1|150159,10
NHEDC2|133308,16
NHEG1|100294720,5
NHEJ1|79840,19
NHLH1|4807,8
NHLH2|4808,13
NHLRC1|378884,21
NHLRC2|374354,6
NHLRC3|387921,2
NHLRC4|283948,2
NHP2L1|4809,25
NHP2|55651,19
NHSL1|57224,5
NHSL2|340527,22
NHS|4810,6
NICN1|84276,2
NID1|4811,7
NID2|22795,7
NIF3L1|60491,11
NINJ1|4814,15
NINJ2|4815,4
NINL|22981,8
NIN|51199,6
NIP7|51388,13
NIPA1|123606,6
NIPA2|81614,6
NIPAL1|152519,5
NIPAL2|79815,6
NIPAL3|57185,12
NIPAL4|348938,13
NIPBL|25836,6
NIPSNAP1|8508,1
NIPSNAP3A|25934,10
NIPSNAP3B|55335,22
NISCH|11188,8
NIT1|4817,26
NIT2|56954,25
NKAIN1|79570,15
NKAIN2|154215,24
NKAIN3|286183,23
NKAIN4|128414,20
NKAPL|222698,3
NKAP|79576,25
NKD1|85407,20
NKD2|85409,7
NKG7|4818,9
NKIRAS1|28512,16
NKIRAS2|28511,11
NKPD1|284353,5
NKRF|55922,11
NKTR|4820,8
NKX1-2|390010,24
NKX2-1|7080,17
NKX2-2|4821,23
NKX2-3|159296,5
NKX2-4|644524,24
NKX2-5|1482,24
NKX2-6|137814,5
NKX2-8|26257,17
NKX3-1|4824,15
NKX3-2|579,7
NKX6-1|4825,20
NKX6-2|84504,23
NKX6-3|157848,20
NLE1|54475,19
NLGN1|22871,20
NLGN2|57555,20
NLGN3|54413,20
NLGN4X|57502,20
NLGN4Y|22829,5
NLK|51701,10
NLN|57486,6
NLRC3|197358,9
NLRC4|58484,4
NLRC5|84166,9
NLRP10|338322,5
NLRP11|204801,1
NLRP12|91662,22
NLRP13|126204,15
NLRP14|338323,16
NLRP1|22861,13
NLRP2|55655,9
NLRP3|114548,4
NLRP4|147945,20
NLRP5|126206,15
NLRP6|171389,1
NLRP7|199713,13
NLRP8|126205,15
NLRP9|338321,8
NLRX1|79671,5
NMBR|4829,2
NMB|4828,13
NMD3|51068,6
NME1-NME2|654364,14
NME1|4830,25
NME2P1|283458,13
NME2|4831,25
NME3|4832,26
NME4|4833,15
NME5|8382,2
NME6|10201,19
NME7|29922,2
NMI|9111,9
NMNAT1|64802,2
NMNAT2|23057,20
NMNAT3|349565,21
NMRAL1|57407,14
NMS|129521,6
NMT1|4836,24
NMT2|9397,16
NMUR1|10316,16
NMUR2|56923,17
NMU|10874,11
NNAT|4826,8
NNMT|4837,3
NNT|23530,16
NOB1|28987,13
NOBOX|135935,5
NOC2L|26155,18
NOC3L|64318,6
NOC4L|79050,18
NOD1|10392,17
NOD2|64127,13
NODAL|4838,8
NOG|9241,20
NOL10|79954,11
NOL11|25926,11
NOL12|79159,18
NOL3|8996,13
NOL4|8715,20
NOL6|65083,11
NOL7|51406,25
NOL8|55035,10
NOL9|79707,6
NOLC1|9221,6
NOM1|64434,6
NOMO1|23420,21
NOMO2|283820,21
NOMO3|408050,21
NONO|4841,21
NOP10|55505,25
NOP14|8602,11
NOP16|51491,14
NOP2|4839,11
NOP56|10528,11
NOP58|51602,11
NOS1AP|9722,12
NOS1|4842,5
NOS2|4843,17
NOS3|4846,3
NOSIP|51070,14
NOSTRIN|115677,15
NOTCH1|4851,24
NOTCH2NL|388677,15
NOTCH2|4853,12
NOTCH3|4854,24
NOTCH4|4855,3
NOTO|344022,17
NOTUM|147111,1
NOVA1|4857,20
NOVA2|4858,3
NOV|4856,20
NOX1|27035,18
NOX3|50508,23
NOX4|50507,7
NOX5|79400,7
NOXA1|10811,26
NOXO1|124056,18
NPAS1|4861,18
NPAS2|4862,18
NPAS3|64067,20
NPAS4|266743,20
NPAT|4863,6
NPBWR1|2831,5
NPBWR2|2832,20
NPB|256933,14
NPC1L1|29881,1
NPC1|4864,24
NPC2|10577,4
NPDC1|56654,2
NPEPL1|79716,8
NPEPPS|9520,6
NPFFR1|64106,4
NPFFR2|10886,15
NPFF|8620,8
NPHP1|4867,2
NPHP3|27031,8
NPHP4|261734,18
NPHS1|4868,4
NPHS2|7827,8
NPIPL3|23117,8
NPIP|9284,8
NPLOC4|55666,11
NPL|80896,4
NPM1|4869,19
NPM2|10361,17
NPM3|10360,25
NPNT|255743,10
NPPA|4878,8
NPPB|4879,23
NPPC|4880,24
NPR1|4881,3
NPR2|4882,20
NPR3|4883,17
NPRL2|10641,26
NPRL3|8131,2
NPSR1|387129,5
NPS|594857,23
NPTN|27020,6
NPTX1|4884,22
NPTX2|4885,20
NPTXR|23467,20
NPVF|64111,23
NPW|283869,14
NPY1R|4886,15
NPY2R|4887,20
NPY5R|4889,16
NPY6R|4888,26
NPY|4852,23
NQO1|1728,25
NQO2|4835,1
NR0B1|190,20
NR0B2|8431,1
NR1D1|9572,5
NR1D2|9975,12
NR1H2|7376,18
NR1H3|10062,26
NR1H4|9971,1
NR1I2|8856,26
NR1I3|9970,1
NR2C1|7181,8
NR2C2AP|126382,25
NR2C2|7182,12
NR2E1|7101,23
NR2E3|10002,2
NR2F1|7025,3
NR2F2|7026,2
NR2F6|2063,18
NR3C1|2908,22
NR3C2|4306,16
NR4A1|3164,3
NR4A2|4929,12
NR4A3|8013,22
NR5A1|2516,24
NR5A2|2494,16
NR6A1|2649,6
NRADDP|100129354,18
NRAP|4892,1
NRARP|441478,5
NRAS|4893,11
NRBF2|29982,5
NRBP1|29959,11
NRBP2|340371,26
NRCAM|4897,20
NRD1|4898,6
NRF1|4899,8
NRG1|3084,5
NRG2|9542,20
NRG3|10718,3
NRG4|145957,5
NRGN|4900,17
NRIP1|8204,6
NRIP2|83714,20
NRIP3|56675,10
NRK|203447,7
NRL|4901,26
NRM|11270,11
NRN1L|123904,26
NRN1|51299,3
NRP1|8829,22
NRP2|8828,22
NRSN1|140767,20
NRSN2|80023,20
NRTN|4902,1
NRXN1|9378,3
NRXN2|9379,20
NRXN3|9369,20
NSA2|10412,10
NSD1|64324,12
NSDHL|50814,5
NSFL1C|55968,5
NSF|4905,10
NSL1|25936,10
NSMAF|8439,6
NSMCE1|197370,2
NSMCE2|286053,25
NSMCE4A|54780,8
NSUN2|54888,11
NSUN3|63899,21
NSUN4|387338,21
NSUN5P1|155400,8
NSUN5P2|260294,8
NSUN5|55695,18
NSUN6|221078,26
NSUN7|79730,2
NT5C1A|84618,22
NT5C1B|93034,24
NT5C2|22978,13
NT5C3L|115024,25
NT5C3|51251,25
NT5C|30833,14
NT5DC1|221294,10
NT5DC2|64943,18
NT5DC3|51559,6
NT5E|4907,22
NT5M|56953,2
NTAN1|123803,25
NTF3|4908,20
NTF4|4909,13
NTHL1|4913,14
NTM|50863,7
NTN1|9423,24
NTN3|4917,20
NTN4|59277,2
NTN5|126147,8
NTNG1|22854,3
NTNG2|84628,20
NTRK1|4914,4
NTRK2|4915,22
NTRK3|4916,3
NTSR1|4923,23
NTSR2|23620,23
NTS|4922,5
NUAK1|9891,7
NUAK2|81788,5
NUB1|51667,4
NUBP1|4682,2
NUBP2|10101,14
NUBPL|80224,10
NUCB1|4924,26
NUCB2|4925,15
NUCKS1|64710,12
NUDCD1|84955,11
NUDCD2|134492,25
NUDCD3|23386,10
NUDC|10726,18
NUDT10|170685,20
NUDT11|55190,24
NUDT12|83594,10
NUDT13|25961,26
NUDT14|256281,14
NUDT15|55270,11
NUDT16L1|84309,2
NUDT16P1|152195,26
NUDT16|131870,16
NUDT17|200035,8
NUDT18|79873,13
NUDT19|390916,11
NUDT1|4521,11
NUDT21|11051,21
NUDT22|84304,14
NUDT2|318,14
NUDT3|11165,25
NUDT4|11163,10
NUDT5|11164,25
NUDT6|11162,26
NUDT7|283927,1
NUDT8|254552,14
NUDT9P1|119369,20
NUDT9|53343,2
NUF2|83540,11
NUFIP1|26747,21
NUFIP2|57532,6
NUMA1|4926,12
NUMBL|9253,24
NUMB|8650,12
NUP107|57122,11
NUP133|55746,10
NUP153|9972,6
NUP155|9631,6
NUP160|23279,6
NUP188|23511,11
NUP205|23165,11
NUP210L|91181,17
NUP210|23225,21
NUP214|8021,12
NUP35|129401,11
NUP37|79023,11
NUP43|348995,21
NUP50|10762,6
NUP54|53371,11
NUP62CL|54830,11
NUP62|23636,11
NUP85|79902,11
NUP88|4927,11
NUP93|9688,11
NUP98|4928,6
NUPL1|9818,6
NUPL2|11097,8
NUPR1|26471,26
NUS1|116150,6
NUSAP1|51203,11
NUTF2|10204,14
NVL|4931,10
NWD1|284434,2
NXF1|10482,8
NXF2B|728343,17
NXF2|56001,17
NXF3|56000,17
NXF4|55999,23
NXF5|55998,2
NXNL1|115861,2
NXNL2|158046,2
NXN|64359,13
NXPH1|30010,10
NXPH2|11249,20
NXPH3|11248,3
NXPH4|11247,24
NXT1|29107,14
NXT2|55916,21
NYNRIN|57523,20
NYX|60506,23
OAF|220323,1
OAS1|4938,13
OAS2|4939,9
OAS3|4940,11
OASL|8638,9
OAT|4942,15
OAZ1|4946,14
OAZ2|4947,2
OAZ3|51686,15
OBFC1|79991,2
OBFC2A|64859,13
OBFC2B|79035,25
OBP2A|29991,7
OBP2B|29989,15
OBSCN|84033,24
OBSL1|23363,20
OC90|729330,23
OCA2|4948,24
OCEL1|79629,26
OCIAD1|54940,2
OCIAD2|132299,25
OCLM|10896,12
OCLN|4950,12
OCM2|4951,23
OCM|654231,8
OCRL|4952,12
ODAM|54959,17
ODC1|4953,24
ODF1|4956,23
ODF2L|57489,8
ODF2|4957,21
ODF3B|440836,9
ODF3L1|161753,5
ODF3L2|284451,16
ODF3|113746,2
ODF4|146852,15
ODZ1|10178,22
ODZ2|57451,5
ODZ3|55714,7
ODZ4|26011,24
OFD1|8481,8
OGDHL|55753,1
OGDH|4967,5
OGFOD1|55239,6
OGFOD2|79676,18
OGFRL1|79627,6
OGFR|11054,18
OGG1|4968,26
OGN|4969,3
OGT|8473,8
OIP5|11339,11
OIT3|170392,1
OLA1|29789,10
OLAH|55301,22
OLFM1|10439,22
OLFM2|93145,23
OLFM3|118427,23
OLFM4|10562,0
OLFML1|283298,3
OLFML2A|169611,7
OLFML2B|25903,7
OLFML3|56944,3
OLIG1|116448,3
OLIG2|10215,23
OLIG3|167826,20
OLR1|4973,4
OMA1|115209,2
OMD|4958,7
OMG|4974,22
OMP|4975,1
ONECUT1|3175,1
ONECUT2|9480,1
ONECUT3|390874,5
OOEP|441161,17
OPA1|4976,6
OPA3|80207,13
OPALIN|93377,23
OPCML|4978,3
OPHN1|4983,12
OPLAH|26873,1
OPN1LW|5956,20
OPN1MW|2652,20
OPN1SW|611,23
OPN3|23596,17
OPN4|94233,7
OPN5|221391,24
OPRD1|4985,15
OPRK1|4986,24
OPRL1|4987,20
OPRM1|4988,17
OPTC|26254,20
OPTN|10133,9
OR10A2|341276,17
OR10A3|26496,13
OR10A4|283297,24
OR10A5|144124,18
OR10A6|390093,5
OR10A7|121364,1
OR10AD1|121275,8
OR10AG1|282770,24
OR10C1|442194,5
OR10G2|26534,9
OR10G3|26533,5
OR10G4|390264,15
OR10G7|390265,0
OR10G8|219869,15
OR10G9|219870,0
OR10H1|26539,13
OR10H2|26538,13
OR10H3|26532,5
OR10H4|126541,5
OR10H5|284433,13
OR10J1|26476,23
OR10J3|441911,1
OR10J5|127385,1
OR10K1|391109,5
OR10K2|391107,5
OR10P1|121130,9
OR10Q1|219960,0
OR10R2|343406,15
OR10S1|219873,5
OR10T2|128360,5
OR10V1|390201,3
OR10W1|81341,0
OR10X1|128367,5
OR10Z1|128368,5
OR11A1|26531,1
OR11G2|390439,9
OR11H12|440153,21
OR11H1|81061,21
OR11H4|390442,24
OR11H6|122748,24
OR11L1|391189,2
OR12D2|26529,1
OR12D3|81797,1
OR13A1|79290,13
OR13C2|392376,2
OR13C3|138803,24
OR13C4|138804,24
OR13C5|138799,2
OR13C8|138802,24
OR13C9|286362,20
OR13D1|286365,8
OR13F1|138805,24
OR13G1|441933,15
OR13H1|347468,24
OR13J1|392309,2
OR14A16|284532,15
OR14C36|127066,19
OR14I1|401994,23
OR14J1|442191,1
OR1A1|8383,5
OR1A2|26189,5
OR1B1|347169,12
OR1C1|26188,15
OR1D2|4991,5
OR1D4|8385,9
OR1E1|8387,22
OR1E2|8388,22
OR1F1|4992,11
OR1F2P|26184,11
OR1G1|8390,24
OR1I1|126370,5
OR1J1|347168,24
OR1J2|26740,24
OR1J4|26219,24
OR1K1|392392,8
OR1L1|26737,2
OR1L3|26735,2
OR1L4|254973,2
OR1L6|392390,2
OR1L8|138881,22
OR1M1|125963,20
OR1N1|138883,2
OR1N2|138882,24
OR1Q1|158131,8
OR1S1|219959,23
OR1S2|219958,1
OR2A12|346525,8
OR2A14|135941,8
OR2A1|346528,12
OR2A25|392138,12
OR2A2|442361,6
OR2A4|79541,12
OR2A5|393046,12
OR2A7|401427,6
OR2A9P|441295,8
OR2AE1|81392,2
OR2AG1|144125,8
OR2AG2|338755,6
OR2AK2|391191,20
OR2AT4|341152,24
OR2B11|127623,22
OR2B2|81697,11
OR2B3|442184,18
OR2B6|26212,18
OR2C1|4993,2
OR2C3|81472,20
OR2D2|120776,8
OR2D3|120775,24
OR2F1|26211,1
OR2F2|135948,6
OR2G2|81470,5
OR2G3|81469,5
OR2G6|391211,20
OR2H1|26716,23
OR2H2|7932,8
OR2J2|26707,18
OR2J3|442186,18
OR2K2|26248,2
OR2L13|284521,20
OR2L1P|26247,20
OR2L2|26246,5
OR2L3|391192,15
OR2L8|391190,15
OR2M1P|388762,20
OR2M2|391194,21
OR2M3|127062,20
OR2M4|26245,15
OR2M5|127059,0
OR2M7|391196,5
OR2S2|56656,22
OR2T10|127069,20
OR2T11|127077,5
OR2T12|127064,15
OR2T1|26696,14
OR2T27|403239,23
OR2T29|343563,0
OR2T2|401992,20
OR2T33|391195,15
OR2T34|127068,1
OR2T35|403244,24
OR2T3|343173,9
OR2T4|127074,15
OR2T5|401993,20
OR2T6|254879,20
OR2T8|343172,15
OR2V2|285659,24
OR2W1|26692,21
OR2W3|343171,2
OR2W5|441932,18
OR2Y1|134083,5
OR2Z1|284383,5
OR3A1|4994,22
OR3A2|4995,22
OR3A3|8392,22
OR3A4|390756,24
OR4A15|81328,25
OR4A16|81327,23
OR4A47|403253,3
OR4A5|81318,5
OR4B1|119765,5
OR4C11|219429,15
OR4C12|283093,5
OR4C13|283092,15
OR4C15|81309,14
OR4C16|219428,5
OR4C3|256144,15
OR4C45|403257,15
OR4C46|119749,5
OR4C6|219432,9
OR4D10|390197,9
OR4D11|219986,1
OR4D1|26689,15
OR4D2|124538,12
OR4D5|219875,5
OR4D6|219983,16
OR4D9|390199,5
OR4E2|26686,17
OR4F15|390649,15
OR4F17|81099,23
OR4F21|441308,0
OR4F29|729759,2
OR4F4|26682,1
OR4F5|79501,1
OR4F6|390648,23
OR4K13|390433,14
OR4K14|122740,5
OR4K15|81127,15
OR4K17|390436,17
OR4K1|79544,23
OR4K2|390431,23
OR4K5|79317,23
OR4L1|122742,14
OR4M1|441670,23
OR4M2|390538,15
OR4N2|390429,23
OR4N3P|390539,23
OR4N4|283694,23
OR4N5|390437,14
OR4P4|81300,1
OR4Q3|441669,5
OR4S1|256148,15
OR4S2|219431,10
OR4X1|390113,5
OR4X2|119764,24
OR51A2|401667,14
OR51A4|401666,5
OR51A7|119687,14
OR51B2|79345,24
OR51B4|79339,17
OR51B5|282763,24
OR51B6|390058,24
OR51D1|390038,5
OR51E1|143503,7
OR51E2|81285,15
OR51F1|256892,5
OR51F2|119694,5
OR51G1|79324,5
OR51G2|81282,1
OR51I1|390063,8
OR51I2|390064,2
OR51L1|119682,18
OR51M1|390059,24
OR51Q1|390061,21
OR51S1|119692,18
OR51T1|401665,24
OR51V1|283111,5
OR52A1|23538,5
OR52A4|390053,23
OR52A5|390054,23
OR52B2|255725,12
OR52B4|143496,6
OR52B6|340980,2
OR52D1|390066,8
OR52E2|119678,23
OR52E4|390081,21
OR52E6|390078,15
OR52E8|390079,21
OR52H1|390067,12
OR52I1|390037,8
OR52I2|143502,17
OR52J3|119679,5
OR52K1|390036,0
OR52K2|119774,4
OR52L1|338751,24
OR52M1|119772,23
OR52N1|79473,15
OR52N2|390077,4
OR52N4|390072,4
OR52N5|390075,15
OR52R1|119695,5
OR52W1|120787,12
OR56A1|120796,11
OR56A3|390083,11
OR56A4|120793,24
OR56A5|390084,24
OR56B1|387748,4
OR56B4|196335,21
OR5A1|219982,15
OR5A2|219981,15
OR5AC2|81050,23
OR5AK2|390181,16
OR5AN1|390195,17
OR5AP2|338675,11
OR5AR1|219493,18
OR5AS1|219447,5
OR5AU1|390445,19
OR5B12|390191,20
OR5B17|219965,5
OR5B21|219968,4
OR5B2|390190,22
OR5B3|441608,23
OR5C1|392391,6
OR5D13|390142,5
OR5D14|219436,5
OR5D16|390144,5
OR5D18|219438,5
OR5E1P|26343,24
OR5F1|338674,5
OR5H14|403273,18
OR5H15|403274,1
OR5H1|26341,18
OR5H2|79310,1
OR5H6|79295,1
OR5I1|10798,14
OR5J2|282775,5
OR5K1|26339,22
OR5K2|402135,22
OR5K3|403277,5
OR5K4|403278,1
OR5L1|219437,5
OR5L2|26338,5
OR5M10|390167,5
OR5M11|219487,5
OR5M1|390168,5
OR5M3|219482,25
OR5M8|219484,5
OR5M9|390162,19
OR5P2|120065,8
OR5P3|120066,8
OR5R1|219479,14
OR5T1|390155,5
OR5T2|219464,12
OR5T3|390154,17
OR5V1|81696,1
OR5W2|390148,5
OR6A2|8590,24
OR6B1|135946,1
OR6B2|389090,15
OR6B3|150681,15
OR6C1|390321,23
OR6C2|341416,5
OR6C3|254786,5
OR6C4|341418,0
OR6C65|403282,5
OR6C68|403284,2
OR6C6|283365,5
OR6C70|390327,5
OR6C74|254783,5
OR6C75|390323,5
OR6C76|390326,5
OR6F1|343169,15
OR6K2|81448,11
OR6K3|391114,17
OR6K6|128371,20
OR6M1|390261,0
OR6N1|128372,17
OR6N2|81442,17
OR6P1|128366,14
OR6Q1|219952,5
OR6S1|341799,9
OR6T1|219874,5
OR6V1|346517,2
OR6W1P|89883,0
OR6X1|390260,0
OR6Y1|391112,5
OR7A10|390892,15
OR7A17|26333,1
OR7A5|26659,24
OR7C1|26664,20
OR7C2|26658,5
OR7D2|162998,2
OR7D4|125958,18
OR7E156P|283491,11
OR7E24|26648,5
OR7E37P|26636,0
OR7E5P|219445,24
OR7E91P|79315,21
OR7G1|125962,24
OR7G2|390882,20
OR7G3|390883,18
OR8A1|390275,11
OR8B12|219858,21
OR8B2|26595,11
OR8B3|390271,11
OR8B4|283162,18
OR8B8|26493,18
OR8D1|283159,11
OR8D2|283160,11
OR8D4|338662,18
OR8G2|26492,25
OR8G5|219865,11
OR8H1|219469,5
OR8H2|390151,25
OR8H3|390152,5
OR8I2|120586,14
OR8J1|219477,15
OR8J3|81168,14
OR8K1|390157,5
OR8K3|219473,11
OR8K5|219453,11
OR8S1|341568,8
OR8U1|219417,11
OR9A2|135924,2
OR9A4|130075,24
OR9G4|283189,17
OR9G9|504191,5
OR9I1|219954,5
OR9K2|441639,13
OR9Q1|219956,5
OR9Q2|219957,5
ORAI1|84876,18
ORAI2|80228,20
ORAI3|93129,26
ORAOV1|220064,8
ORC1L|4998,11
ORC2L|4999,6
ORC3L|23595,10
ORC4L|5000,10
ORC5L|5001,11
ORC6L|23594,11
ORM1|5004,1
ORM2|5005,1
ORMDL1|94101,8
ORMDL2|29095,25
ORMDL3|94103,26
OS9|10956,16
OSBP2|23762,21
OSBPL10|114884,7
OSBPL11|114885,6
OSBPL1A|114876,10
OSBPL2|9885,21
OSBPL3|26031,13
OSBPL5|114879,7
OSBPL6|114880,22
OSBPL7|114881,8
OSBPL8|114882,6
OSBPL9|114883,2
OSBP|5007,12
OSCAR|126014,4
OSCP1|127700,2
OSGEPL1|64172,10
OSGEP|55644,19
OSGIN1|29948,1
OSGIN2|734,10
OSMR|9180,6
OSM|5008,4
OSR1|130497,3
OSR2|116039,7
OST4|100128731,19
OSTBETA|123264,1
OSTCL|202459,5
OSTC|58505,25
OSTF1|26578,13
OSTM1|28962,22
OSTN|344901,20
OSTalpha|200931,1
OTC|5009,1
OTOA|146183,4
OTOF|9381,24
OTOL1|131149,23
OTOP1|133060,24
OTOP2|92736,5
OTOP3|347741,5
OTOR|56914,15
OTOS|150677,23
OTP|23440,23
OTUB1|55611,18
OTUB2|78990,11
OTUD1|220213,13
OTUD3|23252,8
OTUD4|54726,6
OTUD5|55593,8
OTUD6A|139562,0
OTUD6B|51633,11
OTUD7A|161725,20
OTUD7B|56957,12
OTX1|5013,24
OTX2|5015,24
OVCA2|124641,14
OVCH1|341350,17
OVCH2|341277,13
OVGP1|5016,26
OVOL1|5017,13
OVOL2|58495,2
OXA1L|5018,19
OXCT1|5019,6
OXCT2|64064,18
OXER1|165140,1
OXGR1|27199,24
OXNAD1|92106,26
OXR1|55074,10
OXSM|54995,26
OXSR1|9943,6
OXTR|5021,2
OXT|5020,26
P2RX1|5023,9
P2RX2|22953,8
P2RX3|5024,1
P2RX4|5025,2
P2RX5|5026,9
P2RX6P|440799,0
P2RX6|9127,23
P2RX7|5027,22
P2RY10|27334,9
P2RY11|5032,18
P2RY12|64805,22
P2RY13|53829,4
P2RY14|9934,22
P2RY1|5028,5
P2RY2|5029,13
P2RY4|5030,12
P2RY6|5031,4
P2RY8|286530,9
P4HA1|5033,24
P4HA2|8974,13
P4HA3|283208,7
P4HB|5034,1
P4HTM|54681,2
P704P|641455,13
PA2G4P4|647033,11
PA2G4|5036,11
PAAF1|80227,2
PABPC1L2A|340529,23
PABPC1L2B|645974,23
PABPC1L|80336,8
PABPC1P2|728773,13
PABPC1|26986,19
PABPC3|5042,24
PABPC4L|132430,20
PABPC4|8761,19
PABPC5|140886,3
PABPN1L|390748,8
PABPN1|8106,18
PACRGL|133015,2
PACRG|135138,16
PACS1|55690,7
PACS2|23241,8
PACSIN1|29993,2
PACSIN2|11252,12
PACSIN3|29763,5
PADI1|29943,13
PADI2|11240,20
PADI3|51702,5
PADI4|23569,13
PADI6|353238,4
PAEP|5047,17
PAF1|54623,18
PAFAH1B1|5048,6
PAFAH1B2|5049,6
PAFAH1B3|5050,18
PAFAH2|5051,2
PAG1|55824,4
PAGE1|8712,1
PAGE2B|389860,25
PAGE2|203569,11
PAGE3|139793,5
PAGE4|9506,1
PAGE5|90737,1
PAH|5053,1
PAICS|10606,11
PAIP1|10605,21
PAIP2B|400961,2
PAIP2|51247,10
PAK1IP1|55003,11
PAK1|5058,24
PAK2|5062,6
PAK3|5063,22
PAK4|10298,18
PAK6|56924,13
PAK7|57144,20
PALB2|79728,21
PALLD|23022,7
PALM2-AKAP2|445815,22
PALM2|114299,16
PALM3|342979,26
PALMD|54873,16
PALM|5064,20
PAMR1|25891,3
PAM|5066,22
PAN2|9924,8
PAN3|255967,21
PANK1|53354,1
PANK2|80025,24
PANK3|79646,6
PANK4|55229,18
PANX1|24145,6
PANX2|56666,17
PANX3|116337,8
PAOX|196743,1
PAPD4|167153,10
PAPD5|64282,6
PAPD7|11044,24
PAPLN|89932,9
PAPL|390928,5
PAPOLA|10914,6
PAPOLB|56903,22
PAPOLG|64895,6
PAPPA2|60676,16
PAPPA|5069,7
PAPSS1|9061,10
PAPSS2|9060,16
PAQR3|152559,24
PAQR4|124222,11
PAQR5|54852,13
PAQR6|79957,8
PAQR7|164091,13
PAQR8|85315,22
PAQR9|344838,1
PAR-SN|347746,2
PAR1|145624,2
PAR4|347745,23
PAR5|8123,12
PARD3B|117583,12
PARD3|56288,24
PARD6A|50855,26
PARD6B|84612,2
PARD6G|84552,5
PARG|8505,21
PARK2|5071,16
PARK7|11315,25
PARL|55486,25
PARM1|25849,17
PARN|5073,21
PARP10|84875,18
PARP11|57097,10
PARP12|64761,9
PARP14|54625,9
PARP15|165631,4
PARP16|54956,8
PARP1|142,21
PARP2|10038,11
PARP3|10039,2
PARP4|143,12
PARP6|56965,8
PARP8|79668,4
PARP9|83666,9
PARS2|25973,21
PART1|25859,24
PARVA|55742,7
PARVB|29780,4
PARVG|64098,4
PASD1|139135,24
PASK|23178,8
PATE1|160065,21
PATE2|399967,21
PATE3|100169851,2
PATE4|399968,21
PATL1|219988,24
PATL2|197135,9
PATZ1|23598,2
PAWR|5074,6
PAX1|5075,7
PAX2|5076,15
PAX3|5077,15
PAX4|5078,0
PAX5|5079,9
PAX6|5080,23
PAX7|5081,17
PAX8|7849,18
PAX9|5083,13
PAXIP1|22976,21
PBK|55872,11
PBLD|64081,26
PBOV1|59351,2
PBRM1|55193,12
PBX1|5087,2
PBX2|5089,8
PBX3|5090,22
PBX4|80714,18
PBXIP1|57326,2
PCA3|50652,20
PCBD1|5092,26
PCBD2|84105,2
PCBP1|5093,11
PCBP2|5094,10
PCBP3|54039,3
PCBP4|57060,18
PCCA|5095,26
PCCB|5096,1
PCDH10|57575,20
PCDH11X|27328,3
PCDH11Y|83259,23
PCDH12|51294,3
PCDH15|65217,17
PCDH17|27253,22
PCDH18|54510,3
PCDH19|57526,20
PCDH1|5097,2
PCDH20|64881,17
PCDH7|5099,7
PCDH8|5100,20
PCDH9|5101,22
PCDHA10|56139,3
PCDHA11|56138,2
PCDHA12|56137,2
PCDHA13|56136,22
PCDHA1|56147,2
PCDHA2|56146,2
PCDHA3|56145,3
PCDHA4|56144,2
PCDHA5|56143,2
PCDHA6|56142,2
PCDHA7|56141,2
PCDHA8|56140,2
PCDHA9|9752,2
PCDHAC1|56135,22
PCDHAC2|56134,22
PCDHB10|56126,20
PCDHB11|56125,7
PCDHB12|56124,22
PCDHB13|56123,7
PCDHB14|56122,24
PCDHB15|56121,22
PCDHB16|57717,3
PCDHB17|54661,20
PCDHB18|54660,3
PCDHB19P|84054,20
PCDHB1|29930,2
PCDHB2|56133,20
PCDHB3|56132,20
PCDHB4|56131,3
PCDHB5|26167,20
PCDHB6|56130,20
PCDHB7|56129,3
PCDHB8|56128,6
PCDHB9|56127,24
PCDHGA10|56106,22
PCDHGA11|56105,22
PCDHGA12|26025,22
PCDHGA1|56114,6
PCDHGA2|56113,22
PCDHGA3|56112,22
PCDHGA4|56111,22
PCDHGA5|56110,22
PCDHGA6|56109,22
PCDHGA7|56108,20
PCDHGA8|9708,20
PCDHGA9|56107,22
PCDHGB1|56104,20
PCDHGB2|56103,22
PCDHGB3|56102,12
PCDHGB4|8641,22
PCDHGB5|56101,22
PCDHGB6|56100,22
PCDHGB7|56099,22
PCDHGB8P|56120,12
PCDHGC3|5098,3
PCDHGC4|56098,20
PCDHGC5|56097,22
PCDP1|200373,17
PCF11|51585,12
PCGEM1|64002,25
PCGF1|84759,25
PCGF2|7703,2
PCGF3|10336,8
PCGF5|84333,16
PCGF6|84108,25
PCID2|55795,8
PCIF1|63935,21
PCK1|5105,1
PCK2|5106,1
PCLO|27445,12
PCM1|5108,10
PCMT1|5110,10
PCMTD1|115294,12
PCMTD2|55251,2
PCNAP1|359806,24
PCNA|5111,11
PCNP|57092,10
PCNT|5116,21
PCNXL2|80003,21
PCNXL3|399909,24
PCNX|22990,6
PCOLCE2|26577,16
PCOLCE|5118,7
PCOTH|542767,2
PCP2|126006,2
PCP4L1|654790,17
PCP4|5121,20
PCSK1N|27344,20
PCSK1|5122,22
PCSK2|5126,17
PCSK4|54760,26
PCSK5|5125,22
PCSK6|5046,1
PCSK7|9159,18
PCSK9|255738,5
PCTP|58488,26
PCYOX1L|78991,10
PCYOX1|51449,12
PCYT1A|5130,24
PCYT1B|9468,20
PCYT2|5833,1
PC|5091,1
PDAP1|11333,25
PDCD10|11235,24
PDCD11|22984,6
PDCD1LG2|80380,4
PDCD1|5133,9
PDCD2L|84306,25
PDCD2|5134,19
PDCD4|27250,15
PDCD5|9141,25
PDCD6IP|10015,12
PDCD6|10016,25
PDCD7|10081,8
PDCL2|132954,11
PDCL3|79031,25
PDCL|5082,10
PDC|5132,20
PDDC1|347862,8
PDE10A|10846,3
PDE11A|50940,15
PDE12|201626,12
PDE1A|5136,3
PDE1B|5153,3
PDE1C|5137,22
PDE2A|5138,3
PDE3A|5139,22
PDE3B|5140,16
PDE4A|5141,22
PDE4B|5142,22
PDE4C|5143,17
PDE4DIP|9659,22
PDE4D|5144,17
PDE5A|8654,22
PDE6A|5145,24
PDE6B|5158,2
PDE6C|5146,1
PDE6D|5147,25
PDE6G|5148,4
PDE6H|5149,23
PDE7A|5150,21
PDE7B|27115,3
PDE8A|5151,16
PDE8B|8622,10
PDE9A|5152,20
PDF|64146,14
PDGFA|5154,3
PDGFB|5155,3
PDGFC|56034,22
PDGFD|80310,3
PDGFRA|5156,3
PDGFRB|5159,7
PDGFRL|5157,7
PDHA1|5160,11
PDHA2|5161,5
PDHB|5162,26
PDHX|8050,21
PDIA2|64714,18
PDIA3P|171423,11
PDIA3|2923,25
PDIA4|9601,11
PDIA5|10954,1
PDIA6|10130,11
PDIK1L|149420,10
PDILT|204474,1
PDK1|5163,24
PDK2|5164,26
PDK3|5165,21
PDK4|5166,16
PDLIM1|9124,13
PDLIM2|64236,3
PDLIM3|27295,3
PDLIM4|8572,13
PDLIM5|10611,6
PDLIM7|9260,7
PDP1|54704,6
PDP2|57546,6
PDPK1|5170,12
PDPN|10630,13
PDPR|55066,6
PDRG1|81572,25
PDS5A|23244,6
PDS5B|23047,10
PDSS1|23590,11
PDSS2|57107,16
PDX1|3651,1
PDXDC1|23042,15
PDXDC2|283970,8
PDXK|8566,18
PDXP|57026,1
PDYN|5173,23
PDZD11|51248,25
PDZD2|23037,22
PDZD3|79849,26
PDZD4|57595,3
PDZD7|79955,18
PDZD8|118987,6
PDZD9|255762,2
PDZK1IP1|10158,13
PDZK1P1|728939,26
PDZK1|5174,15
PDZRN3|23024,3
PDZRN4|29951,3
PEA15|8682,20
PEAR1|375033,22
PEBP1|5037,26
PEBP4|157310,17
PECAM1|5175,3
PECI|10455,16
PECR|55825,16
PEF1|553115,18
PEG10|23089,20
PEG3AS|100169890,12
PEG3|5178,3
PELI1|57162,17
PELI2|57161,20
PELI3|246330,8
PELO|53918,17
PELP1|27043,18
PEMT|10400,26
PENK|5179,3
PEPD|5184,1
PER1|5187,17
PER2|8864,12
PER3|8863,12
PER4|168741,23
PERP|64065,5
PES1|23481,11
PET112L|5188,23
PEX10|5192,18
PEX11A|8800,15
PEX11B|8799,2
PEX11G|92960,26
PEX12|5193,10
PEX13|5194,21
PEX14|5195,18
PEX16|9409,14
PEX19|5824,10
PEX1|5189,21
PEX26|55670,6
PEX2|5828,10
PEX3|8504,10
PEX5L|51555,10
PEX5|5830,23
PEX6|5190,26
PEX7|5191,15
PF4V1|5197,0
PF4|5196,17
PFAS|5198,21
PFDN1|5201,10
PFDN2|5202,25
PFDN4|5203,25
PFDN5|5204,19
PFDN6|10471,14
PFKFB1|5207,1
PFKFB2|5208,17
PFKFB3|5209,22
PFKFB4|5210,24
PFKL|5211,18
PFKM|5213,24
PFKP|5214,24
PFN1|5216,14
PFN2|5217,24
PFN3|345456,14
PFN4|375189,2
PGA3|643834,22
PGA4|643847,20
PGA5|5222,20
PGAM1|5223,5
PGAM2|5224,8
PGAM4|441531,24
PGAM5|192111,11
PGAP1|80055,24
PGAP2|27315,21
PGAP3|93210,26
PGBD1|84547,10
PGBD2|267002,21
PGBD3|267004,6
PGBD4|161779,12
PGBD5|79605,5
PGCP|10404,16
PGC|5225,17
PGD|5226,11
PGF|5228,5
PGGT1B|5229,10
PGK1|5230,11
PGK2|5232,18
PGLS|25796,14
PGLYRP1|8993,17
PGLYRP2|114770,15
PGLYRP3|114771,5
PGLYRP4|57115,5
PGM1|5236,16
PGM2L1|283209,22
PGM2|55276,5
PGM3|5238,6
PGM5P2|595135,22
PGM5|5239,3
PGPEP1L|145814,5
PGPEP1|54858,26
PGP|283871,18
PGRMC1|10857,1
PGRMC2|10424,15
PGR|5241,15
PGS1|9489,8
PHACTR1|221692,22
PHACTR2|9749,22
PHACTR3|116154,17
PHACTR4|65979,21
PHAX|51808,10
PHB2|11331,19
PHB|5245,14
PHC1|1911,2
PHC2|1912,20
PHC3|80012,12
PHEX|5251,6
PHF10|55274,10
PHF11|51131,2
PHF12|57649,21
PHF13|148479,21
PHF14|9678,21
PHF15|23338,12
PHF16|9767,21
PHF17|79960,2
PHF19|26147,11
PHF1|5252,8
PHF20L1|51105,21
PHF20|51230,21
PHF21A|51317,20
PHF21B|112885,20
PHF23|79142,14
PHF2|5253,12
PHF3|23469,12
PHF5A|84844,25
PHF6|84295,21
PHF7|51533,15
PHF8|23133,21
PHGDH|26227,11
PHGR1|644844,15
PHIP|55023,12
PHKA1|5255,21
PHKA2|5256,26
PHKB|5257,10
PHKG1|5260,3
PHKG2|5261,18
PHLDA1|22822,13
PHLDA2|7262,13
PHLDA3|23612,13
PHLDB1|23187,3
PHLDB2|90102,5
PHLDB3|653583,5
PHLPP1|23239,23
PHLPP2|23035,12
PHOSPHO1|162466,20
PHOSPHO2|493911,2
PHOX2A|401,20
PHOX2B|8929,17
PHPT1|29085,14
PHRF1|57661,18
PHTF1|10745,2
PHTF2|57157,6
PHYHD1|254295,16
PHYHIPL|84457,1
PHYHIP|9796,3
PHYH|5264,26
PI15|51050,7
PI16|221476,3
PI3|5266,5
PI4K2A|55361,13
PI4K2B|55300,6
PI4KAP1|728233,8
PI4KAP2|375133,8
PI4KA|5297,12
PI4KB|5298,12
PIAS1|8554,6
PIAS2|9063,21
PIAS3|10401,12
PIAS4|51588,21
PIBF1|10464,10
PICALM|8301,22
PICK1|9463,18
PID1|55022,16
PIF1|80119,11
PIGA|5277,17
PIGB|9488,2
PIGC|5279,2
PIGF|5281,25
PIGG|54872,10
PIGH|5283,10
PIGK|10026,10
PIGL|9487,8
PIGM|93183,12
PIGN|23556,10
PIGO|84720,21
PIGP|51227,2
PIGQ|9091,2
PIGR|5284,17
PIGS|94005,6
PIGT|51604,21
PIGU|128869,18
PIGV|55650,2
PIGW|284098,11
PIGX|54965,24
PIGY|84992,19
PIGZ|80235,8
PIH1D1|55011,14
PIH1D2|120379,2
PIK3AP1|118788,4
PIK3C2A|5286,12
PIK3C2B|5287,12
PIK3C2G|5288,15
PIK3C3|5289,10
PIK3CA|5290,6
PIK3CB|5291,12
PIK3CD|5293,9
PIK3CG|5294,4
PIK3IP1|113791,4
PIK3R1|5295,15
PIK3R2|5296,21
PIK3R3|8503,2
PIK3R4|30849,6
PIK3R5|23533,4
PIK3R6|146850,4
PIKFYVE|200576,12
PILRA|29992,4
PILRB|29990,8
PIM1|5292,13
PIM2|11040,9
PIM3|415116,13
PIN1L|5301,5
PIN1|5300,14
PIN4|5303,25
PINK1|65018,26
PINX1|54984,14
PION|54103,16
PIP4K2A|5305,22
PIP4K2B|8396,10
PIP4K2C|79837,21
PIP5K1A|8394,12
PIP5K1B|8395,22
PIP5K1C|23396,20
PIP5K1P1|206426,6
PIP5KL1|138429,17
PIPOX|51268,1
PIPSL|266971,5
PIP|5304,15
PIRT|644139,23
PIR|8544,25
PISD|23761,8
PISRT1|140464,5
PITPNA|5306,2
PITPNB|23760,5
PITPNC1|26207,23
PITPNM1|9600,13
PITPNM2|57605,17
PITPNM3|83394,24
PITRM1|10531,21
PITX1|5307,5
PITX2|5308,13
PITX3|5309,5
PIWIL1|9271,0
PIWIL2|55124,15
PIWIL3|440822,20
PIWIL4|143689,3
PJA1|64219,24
PJA2|9867,10
PKD1L1|168507,20
PKD1L2|114780,20
PKD1L3|342372,16
PKD1|5310,8
PKD2L1|9033,4
PKD2L2|27039,2
PKD2|5311,22
PKDCC|91461,20
PKDREJ|10343,24
PKHD1L1|93035,4
PKHD1|5314,1
PKIA|5569,20
PKIB|5570,15
PKIG|11142,3
PKLR|5313,1
PKM2|5315,13
PKMYT1|9088,11
PKN1|5585,20
PKN2|5586,6
PKN3|29941,18
PKNOX1|5316,21
PKNOX2|63876,20
PKP1|5317,5
PKP2|5318,6
PKP3|11187,13
PKP4|8502,21
PL-5283|647087,25
PLA1A|51365,16
PLA2G10|8399,17
PLA2G12A|81579,2
PLA2G12B|84647,1
PLA2G15|23659,4
PLA2G16|11145,16
PLA2G1B|5319,16
PLA2G2A|5320,16
PLA2G2C|391013,2
PLA2G2D|26279,9
PLA2G2E|30814,5
PLA2G2F|64600,13
PLA2G3|50487,5
PLA2G4A|5321,17
PLA2G4C|8605,16
PLA2G4D|283748,13
PLA2G4E|123745,5
PLA2G4F|255189,13
PLA2G5|5322,3
PLA2G6|8398,8
PLA2G7|7941,4
PLA2R1|22925,6
PLAA|9373,6
PLAC1L|219990,23
PLAC1|10761,11
PLAC2|257000,5
PLAC4|191585,18
PLAC8L1|153770,8
PLAC8|51316,9
PLAC9|219348,3
PLAG1|5324,24
PLAGL1|5325,22
PLAGL2|5326,24
PLAT|5327,7
PLAUR|5329,13
PLAU|5328,13
PLB1|151056,13
PLBD1|79887,13
PLBD2|196463,22
PLCB1|23236,21
PLCB2|5330,4
PLCB3|5331,13
PLCB4|5332,21
PLCD1|5333,13
PLCD3|113026,18
PLCD4|84812,15
PLCE1|51196,2
PLCG1|5335,8
PLCG2|5336,9
PLCH1|23007,17
PLCH2|9651,13
PLCL1|5334,22
PLCL2|23228,22
PLCXD1|55344,18
PLCXD2|257068,24
PLCXD3|345557,3
PLCZ1|89869,6
PLD1|5337,5
PLD2|5338,13
PLD3|23646,17
PLD4|122618,4
PLD5|200150,17
PLD6|201164,10
PLDN|26258,10
PLEC|5339,13
PLEK2|26499,13
PLEKHA1|59338,5
PLEKHA2|59339,22
PLEKHA3|65977,2
PLEKHA4|57664,20
PLEKHA5|54477,6
PLEKHA6|22874,15
PLEKHA7|144100,12
PLEKHA8|84725,6
PLEKHA9|51054,8
PLEKHB1|58473,2
PLEKHB2|55041,6
PLEKHF1|79156,18
PLEKHF2|79666,15
PLEKHG1|57480,20
PLEKHG2|64857,24
PLEKHG3|26030,5
PLEKHG4B|153478,24
PLEKHG4|25894,24
PLEKHG5|57449,13
PLEKHG6|55200,11
PLEKHG7|440107,17
PLEKHH1|57475,8
PLEKHH2|130271,22
PLEKHH3|79990,18
PLEKHJ1|55111,14
PLEKHM1P|440456,8
PLEKHM1|9842,13
PLEKHM2|23207,13
PLEKHM3|389072,12
PLEKHN1|84069,13
PLEKHO1|51177,4
PLEKHO2|80301,4
PLEK|5341,4
PLGLA|285189,1
PLGLB2|5342,1
PLG|5340,1
PLIN1|5346,15
PLIN2|123,16
PLIN3|10226,13
PLIN4|729359,15
PLIN5|440503,26
PLK1S1|55857,10
PLK1|5347,11
PLK2|10769,15
PLK3|1263,13
PLK4|10733,11
PLK5P|126520,8
PLLP|51090,17
PLN|5350,3
PLOD1|5351,24
PLOD2|5352,24
PLOD3|8985,14
PLP1|5354,3
PLP2|5355,13
PLRG1|5356,10
PLS1|5357,17
PLS3|5358,13
PLSCR1|5359,13
PLSCR2|57047,21
PLSCR3|57048,13
PLSCR4|57088,22
PLSCR5|389158,24
PLTP|5360,24
PLUNC|51297,17
PLVAP|83483,7
PLXDC1|57125,7
PLXDC2|84898,7
PLXNA1|5361,24
PLXNA2|5362,13
PLXNA3|55558,8
PLXNA4|91584,3
PLXNB1|5364,8
PLXNB2|23654,18
PLXNB3|5365,8
PLXNC1|10154,22
PLXND1|23129,22
PM20D1|148811,3
PM20D2|135293,24
PMAIP1|5366,13
PMCHL1|5369,18
PMCHL2|5370,2
PMCH|5367,25
PMEPA1|56937,7
PMF1|11243,14
PMFBP1|83449,24
PML|5371,13
PMM1|5372,1
PMM2|5373,25
PMP22|5376,3
PMP2|5375,23
PMPCA|23203,14
PMPCB|9512,8
PMS1|5378,10
PMS2CL|441194,8
PMS2L11|441263,13
PMS2L1|5379,25
PMS2L2|5380,8
PMS2L3|5387,8
PMS2L4|5382,2
PMS2L5|5383,15
PMS2|5395,21
PMVK|10654,26
PNCK|139728,24
PNKD|25953,26
PNKP|11284,18
PNLDC1|154197,5
PNLIPRP1|5407,0
PNLIPRP2|5408,15
PNLIPRP3|119548,5
PNLIP|5406,15
PNMA1|9240,20
PNMA2|10687,22
PNMA3|29944,8
PNMA5|114824,8
PNMA6A|84968,1
PNMAL1|55228,20
PNMAL2|57469,20
PNMT|5409,2
PNN|5411,8
PNO1|56902,11
PNOC|5368,4
PNPLA1|285848,5
PNPLA2|57104,26
PNPLA3|80339,1
PNPLA4|8228,15
PNPLA5|150379,24
PNPLA6|10908,18
PNPLA7|375775,16
PNPLA8|50640,10
PNPO|55163,26
PNPT1|87178,11
PNP|4860,13
PNRC1|10957,4
PNRC2|55629,2
POC1A|25886,11
POC1B|282809,10
POC5|134359,10
PODNL1|79883,7
PODN|127435,3
PODXL2|50512,18
PODXL|5420,20
POF1B|79983,5
POFUT1|23509,21
POFUT2|23275,8
POGK|57645,21
POGZ|23126,12
POLA1|5422,21
POLA2|23649,11
POLB|5423,25
POLD1|5424,11
POLD2|5425,11
POLD3|10714,11
POLD4|57804,26
POLDIP2|26073,1
POLDIP3|84271,10
POLE2|5427,11
POLE3|54107,11
POLE4|56655,25
POLE|5426,11
POLG2|11232,8
POLG|5428,24
POLH|5429,10
POLI|11201,2
POLK|51426,10
POLL|27343,8
POLM|27434,8
POLN|353497,2
POLQ|10721,11
POLR1A|25885,6
POLR1B|84172,6
POLR1C|9533,19
POLR1D|51082,19
POLR1E|64425,19
POLR2A|5430,6
POLR2B|5431,21
POLR2C|5432,17
POLR2D|5433,11
POLR2E|5434,14
POLR2F|5435,14
POLR2G|5436,25
POLR2H|5437,25
POLR2I|5438,14
POLR2J2|246721,8
POLR2J3|548644,18
POLR2J4|84820,8
POLR2J|5439,14
POLR2K|5440,25
POLR2L|5441,14
POLR3A|11128,6
POLR3B|55703,21
POLR3C|10623,10
POLR3D|661,24
POLR3E|55718,21
POLR3F|10621,21
POLR3GL|84265,16
POLR3G|10622,11
POLR3H|171568,13
POLR3K|51728,25
POLRMT|5442,14
POM121C|100101267,24
POM121L10P|646074,0
POM121L12|285877,5
POM121L1P|25812,8
POM121L2|94026,24
POM121L4P|266697,24
POM121L8P|29797,17
POM121L9P|29774,22
POM121|9883,24
POMC|5443,4
POMGNT1|55624,2
POMP|51371,25
POMT1|10585,2
POMT2|29954,2
POMZP3|22932,8
PON1|5444,1
PON2|5445,16
PON3|5446,16
POP1|10940,11
POP4|10775,25
POP5|51367,14
POP7|10248,14
POPDC2|64091,3
POPDC3|64208,5
PORCN|64840,24
POR|5447,1
POSTN|10631,7
POT1|25913,10
POTEA|340441,24
POTEB|339010,15
POTEC|388468,15
POTED|317754,15
POTEE|445582,24
POTEF|728378,6
POTEG|404785,21
POTEH|23784,15
POU1F1|5449,2
POU2AF1|5450,9
POU2F1|5451,21
POU2F2|5452,4
POU2F3|25833,12
POU3F1|5453,5
POU3F2|5454,23
POU3F3|5455,23
POU3F4|5456,23
POU4F1|5457,11
POU4F2|5458,23
POU4F3|5459,10
POU5F1B|5462,18
POU5F1|5460,18
POU5F2|134187,8
POU6F1|5463,3
POU6F2|11281,17
PP14571|100130449,2
PPA1|5464,19
PPA2|27068,10
PPAN-P2RY11|692312,2
PPAN|56342,14
PPAP2A|8611,16
PPAP2B|8613,16
PPAP2C|8612,25
PPAPDC1A|196051,7
PPAPDC1B|84513,2
PPAPDC2|403313,15
PPAPDC3|84814,3
PPARA|5465,1
PPARD|5467,13
PPARGC1A|10891,16
PPARGC1B|133522,24
PPARG|5468,16
PPAT|5471,21
PPBPL2|10895,17
PPBP|5473,17
PPCDC|60490,25
PPCS|79717,2
PPDPF|79144,18
PPEF1|5475,7
PPEF2|5470,2
PPFIA1|8500,12
PPFIA2|8499,3
PPFIA3|8541,5
PPFIA4|8497,24
PPFIBP1|8496,6
PPFIBP2|8495,8
PPHLN1|51535,10
PPIAL4B|653505,0
PPIAL4C|653598,25
PPIAL4D|645142,25
PPIAL4E|730262,0
PPIAL4G|644591,25
PPIA|5478,25
PPIB|5479,14
PPIC|5480,7
PPID|5481,21
PPIEL|728448,8
PPIE|10450,18
PPIF|10105,5
PPIG|9360,6
PPIH|10465,25
PPIL1|51645,11
PPIL2|23759,8
PPIL3|53938,10
PPIL4|85313,10
PPIL5|122769,11
PPIL6|285755,2
PPIP5K1|9677,21
PPIP5K2|23262,10
PPL|5493,13
PPM1A|5494,10
PPM1B|5495,10
PPM1D|8493,10
PPM1E|22843,2
PPM1F|9647,13
PPM1G|5496,11
PPM1H|57460,2
PPM1J|333926,15
PPM1K|152926,22
PPM1L|151742,6
PPM1M|132160,4
PPM1N|147699,18
PPME1|51400,24
PPOX|5498,8
PPP1CA|5499,14
PPP1CB|5500,24
PPP1CC|5501,21
PPP1R10|5514,21
PPP1R11|6992,2
PPP1R12A|4659,6
PPP1R12B|4660,22
PPP1R12C|54776,18
PPP1R13B|23368,12
PPP1R13L|10848,13
PPP1R14A|94274,20
PPP1R14B|26472,25
PPP1R14C|81706,13
PPP1R14D|54866,17
PPP1R15A|23645,13
PPP1R15B|84919,12
PPP1R16A|84988,26
PPP1R16B|26051,4
PPP1R1A|5502,16
PPP1R1B|84152,2
PPP1R1C|151242,17
PPP1R2P1|5505,6
PPP1R2P3|153743,6
PPP1R2P9|80316,9
PPP1R2|5504,10
PPP1R3A|5506,5
PPP1R3B|79660,16
PPP1R3C|5507,16
PPP1R3D|5509,21
PPP1R3E|90673,8
PPP1R3F|89801,20
PPP1R3G|648791,14
PPP1R7|5510,25
PPP1R8|5511,10
PPP1R9A|55607,2
PPP1R9B|84687,13
PPP2CA|5515,10
PPP2CB|5516,22
PPP2R1A|5518,18
PPP2R1B|5519,1
PPP2R2A|5520,10
PPP2R2B|5521,23
PPP2R2C|5522,5
PPP2R2D|55844,18
PPP2R3A|5523,6
PPP2R3B|28227,18
PPP2R3C|55012,22
PPP2R4|5524,15
PPP2R5A|5525,16
PPP2R5B|5526,23
PPP2R5C|5527,10
PPP2R5D|5528,11
PPP2R5E|5529,6
PPP3CA|5530,22
PPP3CB|5532,10
PPP3CC|5533,22
PPP3R1|5534,6
PPP3R2|5535,22
PPP4C|5531,18
PPP4R1L|55370,24
PPP4R1|9989,13
PPP4R2|151987,6
PPP4R4|57718,5
PPP5C|5536,11
PPP6C|5537,10
PPPDE1|51029,6
PPPDE2|27351,1
PPRC1|23082,24
PPT1|5538,10
PPT2|9374,8
PPTC7|160760,6
PPWD1|23398,10
PPY2|23614,11
PPYR1|5540,13
PPY|5539,13
PQBP1|10084,14
PQLC1|80148,1
PQLC2|54896,18
PQLC3|130814,2
PRAC|84366,0
PRAF2|11230,20
PRAM1|84106,4
PRAMEF10|343071,1
PRAMEF11|440560,1
PRAMEF12|390999,23
PRAMEF13|400736,1
PRAMEF14|729528,1
PRAMEF16|654348,1
PRAMEF17|391004,1
PRAMEF18|391003,17
PRAMEF1|65121,1
PRAMEF20|645425,5
PRAMEF22|653606,24
PRAMEF2|65122,1
PRAMEF4|400735,1
PRAMEF5|343068,1
PRAMEF6|440561,1
PRAMEF8|391002,1
PRAMEF9|343070,1
PRAME|23532,24
PRAP1|118471,1
PRB1|5542,5
PRB2|653247,5
PRB3|5544,13
PRB4|5545,24
PRC1|9055,11
PRCC|5546,11
PRCD|768206,3
PRCP|5547,3
PRDM10|56980,6
PRDM11|56981,24
PRDM12|59335,25
PRDM13|59336,11
PRDM14|63978,11
PRDM15|63977,8
PRDM16|63976,17
PRDM1|639,13
PRDM2|7799,12
PRDM4|11108,21
PRDM5|11107,22
PRDM6|93166,7
PRDM7|11105,1
PRDM8|56978,22
PRDM9|56979,11
PRDX1|5052,25
PRDX2|7001,14
PRDX3|10935,16
PRDX4|10549,25
PRDX5|25824,14
PRDX6|9588,1
PRDXDD1P|344405,8
PREB|10113,25
PRELID1|27166,14
PRELID2|153768,11
PRELP|5549,3
PREPL|9581,10
PREP|5550,24
PREX1|57580,22
PREX2|80243,22
PRF1|5551,9
PRG1|23574,5
PRG2|5553,1
PRG3|10394,17
PRG4|10216,16
PRH1|5554,8
PRH2|5555,8
PRHOXNB|646625,0
PRIC285|85441,18
PRICKLE1|144165,7
PRICKLE2|166336,3
PRICKLE3|4007,24
PRICKLE4|29964,8
PRIM1|5557,11
PRIM2|5558,11
PRIMA1|145270,24
PRINS|100169750,21
PRKAA1|5562,17
PRKAA2|5563,10
PRKAB1|5564,2
PRKAB2|5565,1
PRKACA|5566,15
PRKACB|5567,22
PRKACG|5568,22
PRKAG1|5571,10
PRKAG2|51422,2
PRKAG3|53632,5
PRKAR1A|5573,12
PRKAR1B|5575,23
PRKAR2A|5576,12
PRKAR2B|5577,2
PRKCA|5578,23
PRKCB|5579,4
PRKCDBP|112464,7
PRKCD|5580,2
PRKCE|5581,2
PRKCG|5582,20
PRKCH|5583,13
PRKCI|5584,24
PRKCQ|5588,9
PRKCSH|5589,14
PRKCZ|5590,18
PRKD1|5587,3
PRKD2|25865,18
PRKD3|23683,22
PRKDC|5591,6
PRKG1|5592,22
PRKG2|5593,6
PRKRA|8575,10
PRKRIP1|79706,8
PRKRIR|5612,21
PRKX|5613,24
PRKY|5616,13
PRLHR|2834,23
PRLH|51052,15
PRLR|5618,15
PRL|5617,3
PRM1|5619,18
PRM2|5620,14
PRM3|58531,24
PRMT10|90826,10
PRMT1|3276,11
PRMT2|3275,2
PRMT3|10196,11
PRMT5|10419,11
PRMT6|55170,21
PRMT7|54496,18
PRMT8|56341,17
PRND|23627,3
PRNP|5621,5
PRNT|149830,5
PRO0611|28997,12
PRO0628|29053,2
PRO1768|29018,20
PROCA1|147011,8
PROCR|10544,13
PROC|5624,1
PRODH2|58510,1
PRODH|5625,17
PROK1|84432,2
PROK2|60675,4
PROKR1|10887,12
PROKR2|128674,20
PROL1|58503,15
PROM1|8842,2
PROM2|150696,13
PROP1|5626,2
PROS1|5627,16
PROSC|11212,10
PROX1|5629,16
PROX2|283571,4
PROZ|8858,1
PRPF18|8559,10
PRPF19|27339,11
PRPF31|26121,18
PRPF38A|84950,10
PRPF38B|55119,8
PRPF39|55015,8
PRPF3|9129,8
PRPF40A|55660,6
PRPF40B|25766,18
PRPF4B|8899,21
PRPF4|9128,11
PRPF6|24148,21
PRPF8|10594,6
PRPH2|5961,3
PRPH|5630,20
PRPS1L1|221823,5
PRPS1|5631,23
PRPS2|5634,11
PRPSAP1|5635,1
PRPSAP2|5636,25
PRR11|55771,11
PRR12|57479,21
PRR13|54458,25
PRR14|78994,18
PRR15L|79170,2
PRR15|222171,2
PRR16|51334,7
PRR18|285800,16
PRR19|284338,18
PRR20A|122183,20
PRR20B|729233,0
PRR20C|729240,0
PRR20D|729246,0
PRR21|643905,5
PRR22|163154,18
PRR23A|729627,11
PRR23B|389151,5
PRR23C|389152,5
PRR24|255783,14
PRR25|388199,8
PRR3|80742,8
PRR4|11272,2
PRR5-ARHGAP8|553158,21
PRR5L|79899,22
PRR5|55615,14
PRR7|80758,14
PRRC1|133619,12
PRRG1|5638,22
PRRG2|5639,18
PRRG3|79057,3
PRRG4|79056,5
PRRT1|80863,2
PRRT2|112476,2
PRRT3|285368,2
PRRT4|401399,5
PRRX1|5396,7
PRRX2|51450,7
PRSS12|8492,13
PRSS16|10279,17
PRSS1|5644,17
PRSS21|10942,24
PRSS22|64063,13
PRSS23|11098,7
PRSS27|83886,13
PRSS30P|124221,8
PRSS33|260429,20
PRSS35|167681,3
PRSS36|146547,4
PRSS37|136242,2
PRSS38|339501,24
PRSS3|5646,5
PRSS41|360226,0
PRSS42|339906,8
PRSS45|377047,26
PRSS48|345062,23
PRSS50|29122,8
PRSS53|339105,18
PRSS54|221191,23
PRSS55|203074,23
PRSS8|5652,2
PRSSL1|400668,4
PRTFDC1|56952,24
PRTG|283659,3
PRTN3|5657,2
PRUNE2|158471,20
PRUNE|58497,12
PRX|57716,3
PRY2|442862,23
PSAPL1|768239,5
PSAP|5660,4
PSAT1|29968,11
PSCA|8000,13
PSD2|84249,20
PSD3|23362,12
PSD4|23550,15
PSD|5662,20
PSEN1|5663,10
PSEN2|5664,15
PSENEN|55851,18
PSG10|653492,23
PSG11|5680,23
PSG1|5669,5
PSG2|5670,5
PSG3|5671,13
PSG4|5672,5
PSG5|5673,5
PSG6|5675,5
PSG7|5676,5
PSG8|440533,5
PSG9|5678,5
PSIMCT-1|100101490,21
PSIP1|11168,10
PSKH1|5681,20
PSKH2|85481,15
PSMA1|5682,25
PSMA2|5683,25
PSMA3|5684,25
PSMA4|5685,25
PSMA5|5686,25
PSMA6|5687,25
PSMA7|5688,25
PSMA8|143471,9
PSMB10|5699,9
PSMB11|122706,8
PSMB1|5689,25
PSMB2|5690,11
PSMB3|5691,14
PSMB4|5692,25
PSMB5|5693,25
PSMB6|5694,14
PSMB7|5695,14
PSMB8|5696,9
PSMB9|5698,9
PSMC1|5700,25
PSMC2|5701,25
PSMC3IP|29893,11
PSMC3|5702,14
PSMC4|5704,25
PSMC5|5705,25
PSMC6|5706,25
PSMD10|5716,11
PSMD11|5717,11
PSMD12|5718,11
PSMD13|5719,25
PSMD14|10213,25
PSMD1|5707,6
PSMD2|5708,24
PSMD3|5709,11
PSMD4|5710,25
PSMD5|5711,6
PSMD6|9861,25
PSMD7|5713,13
PSMD8|5714,25
PSMD9|5715,25
PSME1|5720,9
PSME2|5721,25
PSME3|10197,11
PSME4|23198,6
PSMF1|9491,14
PSMG1|8624,11
PSMG2|56984,19
PSMG3|84262,25
PSMG4|389362,14
PSORS1C1|170679,18
PSORS1C2|170680,13
PSORS1C3|100130889,18
PSPC1|55269,21
PSPH|5723,11
PSPN|5623,14
PSRC1|84722,11
PSTK|118672,19
PSTPIP1|9051,9
PSTPIP2|9050,9
PTAFR|5724,4
PTAR1|375743,12
PTBP1|5725,11
PTBP2|58155,8
PTCD1|26024,11
PTCD2|79810,10
PTCD3|55037,21
PTCH1|5727,24
PTCH2|8643,20
PTCHD1|139411,3
PTCHD2|57540,2
PTCHD3|374308,15
PTCRA|171558,4
PTDSS1|9791,11
PTDSS2|81490,14
PTENP1|11191,6
PTEN|5728,12
PTER|9317,12
PTF1A|256297,20
PTGDR|5729,9
PTGDS|5730,4
PTGER1|5731,18
PTGER2|5732,22
PTGER3|5733,7
PTGER4|5734,4
PTGES2|80142,14
PTGES3|10728,25
PTGES|9536,13
PTGFRN|5738,5
PTGFR|5737,22
PTGIR|5739,3
PTGIS|5740,3
PTGR1|22949,1
PTGR2|145482,26
PTGS1|5742,20
PTGS2|5743,13
PTH1R|5745,3
PTH2R|5746,20
PTH2|113091,18
PTHLH|5744,5
PTH|5741,25
PTK2B|2185,13
PTK2|5747,21
PTK6|5753,13
PTK7|5754,24
PTMA|5757,25
PTMS|5763,14
PTN|5764,20
PTOV1|53635,18
PTP4A1|7803,1
PTP4A2|8073,2
PTP4A3|11156,20
PTPDC1|138639,10
PTPLAD1|51495,10
PTPLAD2|401494,4
PTPLA|9200,13
PTPLB|201562,6
PTPMT1|114971,25
PTPN11|5781,6
PTPN12|5782,6
PTPN13|5783,13
PTPN14|5784,6
PTPN18|26469,2
PTPN1|5770,6
PTPN20A|653129,6
PTPN20B|26095,15
PTPN21|11099,22
PTPN22|26191,4
PTPN23|25930,2
PTPN2|5771,24
PTPN3|5774,6
PTPN4|5775,6
PTPN5|84867,3
PTPN6|5777,9
PTPN7|5778,9
PTPN9|5780,21
PTPRA|5786,21
PTPRB|5787,22
PTPRCAP|5790,9
PTPRC|5788,4
PTPRD|5789,22
PTPRE|5791,22
PTPRF|5792,21
PTPRG|5793,22
PTPRH|5794,1
PTPRJ|5795,4
PTPRK|5796,6
PTPRM|5797,3
PTPRN2|5799,3
PTPRN|5798,7
PTPRO|5800,4
PTPRQ|374462,12
PTPRR|5801,3
PTPRS|5802,20
PTPRT|11122,15
PTPRU|10076,18
PTPRVP|148713,8
PTPRZ1|5803,5
PTRF|284119,7
PTRH1|138428,14
PTRH2|51651,25
PTS|5805,25
PTTG1IP|754,2
PTTG1|9232,11
PTTG2|10744,13
PTTG3P|26255,5
PTX3|5806,20
PTX4|390667,21
PUF60|22827,14
PUM1|9698,12
PUM2|23369,21
PURA|5813,10
PURB|5814,6
PURG|29942,20
PUS10|150962,12
PUS1|80324,18
PUS3|83480,1
PUS7L|83448,6
PUS7|54517,11
PUSL1|126789,18
PVALB|5816,3
PVRIG|79037,9
PVRL1|5818,5
PVRL2|5819,15
PVRL3|25945,16
PVRL4|81607,13
PVR|5817,1
PVT1|5820,19
PWP1|11137,11
PWP2|5822,11
PWRN1|791114,8
PWRN2|791115,8
PWWP2A|114825,10
PWWP2B|170394,18
PXDNL|137902,7
PXDN|7837,7
PXK|54899,22
PXMP2|5827,1
PXMP4|11264,2
PXN|5829,13
PXT1|222659,8
PYCARD|29108,13
PYCR1|5831,7
PYCR2|29920,25
PYCRL|65263,14
PYDC1|260434,15
PYDC2|152138,5
PYGB|5834,6
PYGL|5836,5
PYGM|5837,3
PYGO1|26108,22
PYGO2|90780,21
PYHIN1|149628,9
PYROXD1|79912,10
PYROXD2|84795,2
PYY2|23615,18
PYY|5697,15
PZP|5858,16
ProSAPiP1|9762,17
QARS|5859,19
QDPR|5860,16
QKI|9444,22
QPCTL|54814,18
QPCT|25797,20
QPRT|23475,26
QRFPR|84109,5
QRFP|347148,24
QRICH1|54870,21
QRICH2|84074,8
QRSL1|55278,10
QSER1|79832,6
QSOX1|5768,17
QSOX2|169714,24
QTRT1|81890,14
QTRTD1|79691,21
R3HCC1|203069,23
R3HDM1|23518,11
R3HDM2|22864,21
R3HDML|140902,17
RAB10|10890,5
RAB11A|8766,21
RAB11B|9230,14
RAB11FIP1|80223,12
RAB11FIP2|22841,12
RAB11FIP3|9727,2
RAB11FIP4|84440,2
RAB11FIP5|26056,7
RAB12|201475,24
RAB13|5872,25
RAB14|51552,10
RAB15|376267,8
RAB17|64284,26
RAB18|22931,10
RAB19|401409,21
RAB1A|5861,25
RAB1B|81876,18
RAB20|55647,26
RAB21|23011,6
RAB22A|57403,21
RAB23|51715,7
RAB24|53917,18
RAB25|57111,13
RAB26|25837,26
RAB27A|5873,4
RAB27B|5874,6
RAB28|9364,2
RAB2A|5862,21
RAB2B|84932,10
RAB30|27314,12
RAB31|11031,22
RAB32|10981,4
RAB33A|9363,4
RAB33B|83452,10
RAB34|83871,19
RAB35|11021,13
RAB36|9609,2
RAB37|326624,16
RAB38|23682,13
RAB39B|116442,20
RAB39|54734,4
RAB3A|5864,2
RAB3B|5865,24
RAB3C|115827,3
RAB3D|9545,21
RAB3GAP1|22930,6
RAB3GAP2|25782,12
RAB3IL1|5866,20
RAB3IP|117177,10
RAB40AL|282808,8
RAB40A|142684,8
RAB40B|10966,8
RAB40C|57799,18
RAB41|347517,2
RAB42|115273,4
RAB43|339122,1
RAB4A|5867,10
RAB4B|53916,18
RAB5A|5868,10
RAB5B|5869,2
RAB5C|5878,20
RAB6A|5870,21
RAB6B|51560,20
RAB6C|84084,15
RAB7A|7879,24
RAB7L1|8934,22
RAB8A|4218,11
RAB8B|51762,22
RAB9A|9367,10
RAB9BP1|9366,11
RAB9B|51209,10
RABAC1|10567,14
RABEP1|9135,10
RABEP2|79874,18
RABEPK|10244,14
RABGAP1L|9910,6
RABGAP1|23637,12
RABGEF1|27342,21
RABGGTA|5875,13
RABGGTB|5876,19
RABIF|5877,25
RABL2A|11159,2
RABL2B|11158,2
RABL3|285282,10
RABL5|64792,2
RAC1|5879,13
RAC2|5880,9
RAC3|5881,14
RACGAP1P|83956,11
RACGAP1|29127,11
RAD17|5884,10
RAD18|56852,21
RAD1|5810,21
RAD21L1|642636,6
RAD21|5885,21
RAD23A|5886,14
RAD23B|5887,6
RAD50|10111,10
RAD51AP1|10635,11
RAD51AP2|729475,5
RAD51C|5889,25
RAD51L1|5890,21
RAD51L3|5892,10
RAD51|5888,11
RAD52|5893,8
RAD54B|25788,11
RAD54L2|23132,6
RAD54L|8438,11
RAD9A|5883,18
RAD9B|144715,24
RADIL|55698,20
RAE1|8480,11
RAET1E|135250,13
RAET1G|353091,13
RAET1K|646024,11
RAET1L|154064,5
RAF1|5894,10
RAG1AP1|55974,25
RAG1|5896,24
RAG2|5897,20
RAGE|5891,2
RAI14|26064,17
RAI1|10743,24
RAI2|10742,20
RALA|5898,11
RALBP1|10928,6
RALB|5899,13
RALGAPA1|253959,12
RALGAPA2|57186,12
RALGAPB|57148,21
RALGDS|5900,8
RALGPS1|9649,2
RALGPS2|55103,15
RALYL|138046,23
RALY|22913,18
RAMP1|10267,26
RAMP2|10266,3
RAMP3|10268,3
RANBP10|57610,21
RANBP17|64901,2
RANBP1|5902,11
RANBP2|5903,6
RANBP3L|202151,3
RANBP3|8498,18
RANBP6|26953,10
RANBP9|10048,21
RANGAP1|5905,5
RANGRF|29098,19
RAN|5901,11
RAP1A|5906,4
RAP1B|5908,4
RAP1GAP2|23108,6
RAP1GAP|5909,2
RAP1GDS1|5910,10
RAP2A|5911,22
RAP2B|5912,13
RAP2C|57826,6
RAPGEF1|2889,22
RAPGEF2|9693,22
RAPGEF3|10411,2
RAPGEF4|11069,16
RAPGEF5|9771,12
RAPGEF6|51735,12
RAPGEFL1|51195,5
RAPH1|65059,12
RAPSN|5913,18
RARA|5914,15
RARB|5915,22
RARG|5916,13
RARRES1|5918,9
RARRES2|5919,16
RARRES3|5920,4
RARS2|57038,10
RARS|5917,10
RASA1|5921,10
RASA2|5922,6
RASA3|22821,22
RASA4P|401331,8
RASA4|10156,20
RASAL1|8437,24
RASAL2|9462,6
RASAL3|64926,9
RASD1|51655,16
RASD2|23551,7
RASEF|158158,12
RASGEF1A|221002,20
RASGEF1B|153020,4
RASGEF1C|255426,20
RASGRF1|5923,4
RASGRF2|5924,3
RASGRP1|10125,4
RASGRP2|10235,4
RASGRP3|25780,22
RASGRP4|115727,22
RASIP1|54922,3
RASL10A|10633,2
RASL10B|91608,20
RASL11A|387496,3
RASL11B|65997,7
RASL12|51285,3
RASSF10|644943,13
RASSF1|11186,8
RASSF2|9770,22
RASSF3|283349,12
RASSF4|83937,4
RASSF5|83593,13
RASSF6|166824,6
RASSF7|8045,18
RASSF8|11228,22
RASSF9|9182,24
RAVER1|125950,18
RAVER2|55225,21
RAX2|84839,20
RAX|30062,24
RB1CC1|9821,6
RB1|5925,6
RBAK|57786,21
RBBP4|5928,10
RBBP5|5929,12
RBBP6|5930,21
RBBP7|5931,10
RBBP8|5932,6
RBBP9|10741,10
RBCK1|10616,18
RBKS|64080,26
RBL1|5933,6
RBL2|5934,12
RBM10|8241,18
RBM11|54033,2
RBM12B|389677,21
RBM12|10137,21
RBM14|10432,11
RBM15B|29890,21
RBM15|64783,6
RBM16|22828,12
RBM17|84991,11
RBM18|92400,10
RBM19|9904,24
RBM20|282996,2
RBM22|55696,10
RBM23|55147,21
RBM24|221662,15
RBM25|58517,21
RBM26|64062,6
RBM27|54439,10
RBM28|55131,11
RBM33|155435,8
RBM34|23029,25
RBM38|55544,18
RBM39|9584,8
RBM3|5935,15
RBM41|55285,6
RBM42|79171,14
RBM43|375287,12
RBM44|375316,8
RBM45|129831,10
RBM46|166863,16
RBM47|54502,2
RBM4B|83759,8
RBM4|5936,18
RBM5|10181,8
RBM6|10180,8
RBM7|10179,22
RBM8A|9939,21
RBM9|23543,6
RBMS1|5937,13
RBMS2|5939,22
RBMS3|27303,22
RBMX2|51634,25
RBMXL1|494115,24
RBMXL2|27288,26
RBMXL3|139804,24
RBMX|27316,10
RBMY1A1|5940,1
RBMY1A3P|286557,11
RBMY1B|378948,1
RBMY1E|378950,1
RBMY1F|159163,1
RBMY1J|378951,1
RBMY2EP|159125,0
RBMY2FP|159162,1
RBMY3AP|64593,1
RBP1|5947,5
RBP2|5948,16
RBP3|5949,24
RBP4|5950,16
RBP5|83758,16
RBP7|116362,15
RBPJL|11317,24
RBPJ|3516,22
RBPMS2|348093,16
RBPMS|11030,16
RBX1|9978,25
RC3H1|149041,12
RC3H2|54542,6
RCAN1|1827,22
RCAN2|10231,3
RCAN3|11123,6
RCBTB1|55213,10
RCBTB2|1102,22
RCC1|1104,11
RCC2|55920,11
RCCD1|91433,11
RCE1|9986,18
RCHY1|25898,10
RCL1|10171,1
RCN1|5954,20
RCN2|5955,24
RCN3|57333,7
RCOR1|23186,6
RCOR2|283248,24
RCOR3|55758,10
RCSD1|92241,4
RCVRN|5957,3
RD3|343035,20
RDBP|7936,14
RDH10|157506,17
RDH11|51109,23
RDH12|145226,5
RDH13|112724,18
RDH14|57665,2
RDH16|8608,1
RDH5|5959,26
RDH8|50700,5
RDM1|201299,11
RDX|5962,22
REC8|9985,18
RECK|8434,3
RECQL4|9401,11
RECQL5|9400,18
RECQL|5965,6
REEP1|65055,15
REEP2|51308,20
REEP3|221035,6
REEP4|80346,13
REEP5|7905,15
REEP6|92840,26
REG1A|5967,1
REG1B|5968,0
REG1P|5969,1
REG3A|5068,1
REG3G|130120,0
REG4|83998,1
RELA|5970,18
RELB|5971,13
RELL1|768211,15
RELL2|285613,13
RELN|5649,16
RELT|84957,13
REL|5966,6
REM1|28954,3
REM2|161253,2
RENBP|5973,4
REN|5972,26
REP15|387849,7
REPIN1|29803,8
REPS1|85021,24
REPS2|9185,2
RER1|11079,18
RERE|473,2
RERGL|79785,3
RERG|85004,2
RESP18|389075,23
REST|5978,6
RETNLB|84666,0
RETN|56729,17
RETSAT|54884,15
RET|5979,15
REV1|51455,8
REV3L|5980,6
REXO1L1|254958,0
REXO1|57455,18
REXO2|25996,13
REXO4|57109,18
RFC1|5981,10
RFC2|5982,11
RFC3|5983,11
RFC4|5984,11
RFC5|5985,11
RFESD|317671,10
RFFL|117584,6
RFK|55312,2
RFNG|5986,26
RFPL1S|10740,20
RFPL1|5988,5
RFPL2|10739,20
RFPL3S|10737,8
RFPL3|10738,8
RFPL4A|342931,1
RFPL4B|442247,15
RFT1|91869,19
RFTN1|23180,22
RFTN2|130132,3
RFWD2|64326,21
RFWD3|55159,11
RFX1|5989,18
RFX2|5990,13
RFX3|5991,10
RFX4|5992,23
RFX5|5993,12
RFX6|222546,15
RFX7|64864,6
RFX8|731220,7
RFXANK|8625,14
RFXAP|5994,8
RG9MTD1|54931,11
RG9MTD2|93587,10
RG9MTD3|158234,8
RGAG1|57529,15
RGAG4|340526,20
RGL1|23179,22
RGL2|5863,2
RGL3|57139,26
RGL4|266747,9
RGMA|56963,24
RGMB|285704,10
RGNEF|64283,6
RGN|9104,16
RGP1|9827,6
RGPD1|400966,6
RGPD3|653489,6
RGPD4|285190,12
RGPD5|84220,6
RGPD6|729540,2
RGPD8|727851,6
RGR|5995,23
RGS10|6001,4
RGS11|8786,2
RGS12|6002,13
RGS13|6003,4
RGS14|10636,1
RGS16|6004,3
RGS17|26575,17
RGS18|64407,4
RGS19|10287,4
RGS1|5996,4
RGS20|8601,13
RGS21|431704,17
RGS22|26166,2
RGS2|5997,22
RGS3|5998,3
RGS4|5999,7
RGS5|8490,3
RGS6|9628,20
RGS7BP|401190,22
RGS7|6000,3
RGS8|85397,23
RGS9BP|388531,24
RGS9|8787,20
RGSL1|353299,1
RHAG|6005,15
RHBDD1|84236,12
RHBDD2|57414,20
RHBDD3|25807,14
RHBDF1|64285,2
RHBDF2|79651,13
RHBDL1|9028,8
RHBDL2|54933,13
RHBDL3|162494,10
RHBG|57127,1
RHCE|6006,2
RHCG|51458,5
RHD|6007,2
RHEBL1|121268,11
RHEB|6009,25
RHOA|387,3
RHOBTB1|9886,3
RHOBTB2|23221,17
RHOBTB3|22836,16
RHOB|388,16
RHOC|389,15
RHOD|29984,5
RHOF|54509,9
RHOG|391,4
RHOH|399,9
RHOJ|57381,3
RHOQ|23433,20
RHOT1|55288,10
RHOT2|89941,18
RHOU|58480,16
RHOV|171177,13
RHOXF1|158800,8
RHOXF2B|727940,20
RHO|6010,20
RHPN1|114822,2
RHPN2|85415,2
RIBC1|158787,2
RIBC2|26150,11
RIC3|79608,20
RIC8A|60626,10
RIC8B|55188,10
RICH2|9912,2
RICTOR|253260,6
RIF1|55183,6
RILPL1|353116,8
RILPL2|196383,4
RILP|83547,26
RIMBP2|23504,20
RIMBP3C|150221,4
RIMBP3|85376,4
RIMKLA|284716,2
RIMKLB|57494,10
RIMS1|22999,2
RIMS2|9699,24
RIMS3|9783,22
RIMS4|140730,2
RIN1|9610,13
RIN2|54453,7
RIN3|79890,4
RING1|6015,14
RINL|126432,4
RINT1|60561,21
RIOK1|83732,11
RIOK2|55781,10
RIOK3|8780,13
RIPK1|8737,12
RIPK2|8767,11
RIPK3|11035,9
RIPK4|54101,5
RIPPLY1|92129,1
RIPPLY2|134701,23
RIT1|6016,12
RIT2|6014,23
RLBP1|6017,23
RLF|6018,6
RLIM|51132,6
RLN1|6013,2
RLN2|6019,2
RLN3|117579,17
RLTPR|146206,9
RMI1|80010,21
RMND1|55005,15
RMND5A|64795,21
RMND5B|64777,2
RMRP|6023,19
RMST|196475,2
RNASE10|338879,5
RNASE11|122651,15
RNASE12|493901,15
RNASE13|440163,26
RNASE1|6035,4
RNASE2|6036,4
RNASE3|6037,4
RNASE4|6038,16
RNASE6|6039,4
RNASE7|84659,5
RNASE8|122665,2
RNASE9|390443,7
RNASEH1|246243,11
RNASEH2A|10535,11
RNASEH2B|79621,25
RNASEH2C|84153,14
RNASEK|440400,14
RNASEL|6041,12
RNASEN|29102,21
RNASET2|8635,19
RND1|27289,16
RND2|8153,20
RND3|390,5
RNF103|7844,15
RNF10|9921,2
RNF111|54778,12
RNF112|7732,23
RNF113A|7737,14
RNF113B|140432,8
RNF114|55905,21
RNF115|27246,12
RNF11|26994,10
RNF121|55298,21
RNF122|79845,20
RNF123|63891,26
RNF125|54941,16
RNF126P1|376412,0
RNF126|55658,14
RNF128|79589,1
RNF130|55819,16
RNF133|168433,2
RNF135|84282,2
RNF138P1|379013,6
RNF138|51444,10
RNF139|11236,10
RNF13|11342,22
RNF141|50862,10
RNF144A|9781,20
RNF144B|255488,12
RNF145|153830,17
RNF146|81847,2
RNF148|378925,16
RNF149|284996,13
RNF14|9604,10
RNF150|57484,20
RNF151|146310,18
RNF152|220441,6
RNF157|114804,26
RNF160|26046,6
RNF165|494470,24
RNF166|115992,4
RNF167|26001,14
RNF168|165918,6
RNF169|254225,6
RNF170|81790,2
RNF175|285533,22
RNF17|56163,13
RNF180|285671,3
RNF181|51255,14
RNF182|221687,20
RNF183|138065,2
RNF185|91445,12
RNF186|54546,26
RNF187|149603,14
RNF19A|25897,10
RNF19B|127544,13
RNF207|388591,8
RNF208|727800,26
RNF20|56254,10
RNF212|285498,20
RNF213|57674,9
RNF214|257160,21
RNF215|200312,8
RNF216L|441191,23
RNF216|54476,20
RNF217|154214,5
RNF219|79596,21
RNF220|55182,18
RNF222|643904,5
RNF24|11237,21
RNF25|64320,14
RNF26|79102,11
RNF2|6045,21
RNF31|55072,18
RNF32|140545,8
RNF34|80196,21
RNF38|152006,12
RNF39|80352,13
RNF40|9810,21
RNF41|10193,10
RNF43|54894,21
RNF44|22838,18
RNF4|6047,21
RNF5P1|286140,1
RNF5|6048,26
RNF6|6049,6
RNF7|9616,25
RNF8|9025,24
RNFT1|51136,10
RNFT2|84900,2
RNGTT|8732,6
RNH1|6050,13
RNLS|55328,26
RNMTL1|55178,14
RNMT|8731,6
RNPC3|55599,8
RNPEPL1|57140,18
RNPEP|6051,15
RNPS1|10921,18
RNU11|26824,14
RNU4ATAC|100151683,14
RNU6ATAC|100151684,14
ROBLD3|28956,26
ROBO1|6091,22
ROBO2|6092,20
ROBO3|64221,20
ROBO4|54538,3
ROCK1|6093,6
ROCK2|9475,6
ROD1|9991,6
ROGDI|79641,2
ROM1|6094,20
ROMO1|140823,14
ROPN1B|152015,16
ROPN1L|83853,2
ROPN1|54763,15
ROR1|4919,22
ROR2|4920,7
RORA|6095,16
RORB|6096,22
RORC|6097,26
ROS1|6098,17
RP1-177G6.2|286411,23
RP1L1|94137,13
RP1|6101,2
RP2|6102,22
RP9P|441212,18
RP9|6100,19
RPA1|6117,24
RPA2|6118,18
RPA3|6119,25
RPA4|29935,24
RPAIN|84268,8
RPAP1|26015,21
RPAP2|79871,21
RPAP3|79657,21
RPE65|6121,23
RPE|6120,21
RPF1|80135,19
RPF2|84154,25
RPGRIP1L|23322,21
RPGRIP1|57096,16
RPGR|6103,2
RPH3AL|9501,26
RPH3A|22895,22
RPIA|22934,25
RPL10A|4736,19
RPL10L|140801,0
RPL10|6134,19
RPL11|6135,19
RPL12|6136,19
RPL13AP17|399670,17
RPL13AP20|387841,19
RPL13AP3|645683,13
RPL13AP6|644511,13
RPL13A|23521,19
RPL13P5|283345,17
RPL13|6137,19
RPL14|9045,19
RPL15|6138,19
RPL17|6139,19
RPL18A|6142,19
RPL18|6141,19
RPL19P12|100129424,5
RPL19|6143,19
RPL21P44|402176,8
RPL21|6144,19
RPL22L1|200916,25
RPL22|6146,19
RPL23AP32|56969,20
RPL23AP53|644128,10
RPL23AP64|649946,12
RPL23AP7|118433,25
RPL23AP82|284942,23
RPL23A|6147,19
RPL23P8|222901,13
RPL23|9349,19
RPL24|6152,19
RPL26L1|51121,25
RPL26|6154,19
RPL27A|6157,19
RPL27|6155,19
RPL28|6158,19
RPL29P2|118432,0
RPL29|6159,19
RPL30|6156,19
RPL31P11|641311,19
RPL31|6160,19
RPL32P3|132241,8
RPL32|6161,19
RPL34|6164,19
RPL35A|6165,19
RPL35|11224,19
RPL36AL|6166,19
RPL36A|6173,18
RPL36|25873,19
RPL37A|6168,19
RPL37|6167,19
RPL38|6169,19
RPL39L|116832,11
RPL39|6170,19
RPL3L|6123,5
RPL3|6122,19
RPL41|6171,19
RPL4|6124,19
RPL5|6125,19
RPL6|6128,19
RPL7A|6130,19
RPL7L1|285855,6
RPL7|6129,19
RPL8|6132,19
RPL9|6133,19
RPLP0P2|113157,7
RPLP0|6175,19
RPLP1|6176,19
RPLP2|6181,19
RPN1|6184,11
RPN2|6185,21
RPP14|11102,21
RPP21|79897,14
RPP25|54913,11
RPP30|10556,19
RPP38|10557,19
RPP40|10799,11
RPPH1|85495,14
RPRD1A|55197,10
RPRD1B|58490,21
RPRD2|23248,12
RPRML|388394,23
RPRM|56475,24
RPS10P7|376693,8
RPS10|6204,19
RPS11|6205,19
RPS12|6206,19
RPS13|6207,19
RPS14|6208,19
RPS15AP10|728963,12
RPS15A|6210,19
RPS15|6209,14
RPS16|6217,19
RPS17|6218,19
RPS18|6222,19
RPS19BP1|91582,14
RPS19|6223,19
RPS20|6224,19
RPS21|6227,19
RPS23|6228,19
RPS24|6229,19
RPS25|6230,19
RPS26P11|441502,14
RPS26|6231,14
RPS27A|6233,19
RPS27L|51065,26
RPS27|6232,19
RPS28|6234,19
RPS29|6235,19
RPS2P32|256355,20
RPS2|6187,19
RPS3A|6189,19
RPS3|6188,19
RPS4X|6191,19
RPS4Y1|6192,17
RPS4Y2|140032,13
RPS5|6193,19
RPS6KA1|6195,13
RPS6KA2|6196,22
RPS6KA3|6197,17
RPS6KA4|8986,13
RPS6KA5|9252,6
RPS6KA6|27330,12
RPS6KB1|6198,6
RPS6KB2|6199,18
RPS6KC1|26750,12
RPS6KL1|83694,8
RPS6|6194,19
RPS7|6201,25
RPS8|6202,19
RPS9|6203,19
RPSAP52|204010,7
RPSAP58|388524,19
RPSAP9|653162,19
RPSA|3921,19
RPTN|126638,5
RPTOR|57521,21
RPUSD1|113000,18
RPUSD2|27079,14
RPUSD3|285367,14
RPUSD4|84881,19
RQCD1|9125,6
RRAD|6236,13
RRAGA|10670,10
RRAGB|10325,10
RRAGC|64121,6
RRAGD|58528,16
RRAS2|22800,17
RRAS|6237,4
RRBP1|6238,1
RREB1|6239,12
RRH|10692,2
RRM1|6240,11
RRM2B|50484,22
RRM2|6241,11
RRN3P1|730092,8
RRN3P2|653390,4
RRN3P3|100131998,8
RRN3|54700,10
RRP12|23223,11
RRP15|51018,10
RRP1B|23076,21
RRP1|8568,18
RRP7A|27341,14
RRP7B|91695,8
RRP8|23378,26
RRP9|9136,14
RRS1|23212,11
RS1|6247,17
RSAD1|55316,26
RSAD2|91543,4
RSBN1L|222194,12
RSBN1|54665,10
RSC1A1|6248,6
RSF1|51773,6
RSL1D1|26156,10
RSL24D1|51187,19
RSPH10B2|728194,2
RSPH1|89765,2
RSPH3|83861,6
RSPH4A|345895,2
RSPH6A|81492,18
RSPH9|221421,20
RSPO1|284654,20
RSPO2|340419,17
RSPO3|84870,3
RSPO4|343637,20
RSPRY1|89970,6
RSRC1|51319,24
RSRC2|65117,10
RSU1|6251,22
RTBDN|83546,18
RTCD1|8634,11
RTDR1|27156,23
RTEL1|51750,18
RTF1|23168,21
RTKN2|219790,11
RTKN|6242,14
RTL1|388015,23
RTN1|6252,22
RTN2|6253,15
RTN3|10313,2
RTN4IP1|84816,25
RTN4RL1|146760,15
RTN4RL2|349667,16
RTN4R|65078,24
RTN4|57142,22
RTP1|132112,23
RTP2|344892,24
RTP3|83597,1
RTP4|64108,9
RTTN|25914,6
RUFY1|80230,2
RUFY2|55680,10
RUFY3|22902,2
RUFY4|285180,9
RUNDC1|146923,2
RUNDC2A|84127,6
RUNDC2C|440352,12
RUNDC3A|10900,23
RUNDC3B|154661,16
RUNX1T1|862,22
RUNX1|861,7
RUNX2|860,7
RUNX3|864,9
RUSC1|23623,18
RUSC2|9853,20
RUVBL1|8607,11
RUVBL2|10856,14
RWDD1|51389,15
RWDD2A|112611,2
RWDD2B|10069,10
RWDD3|25950,8
RWDD4A|201965,10
RXFP1|59350,17
RXFP2|122042,17
RXFP3|51289,7
RXFP4|339403,0
RXRA|6256,5
RXRB|6257,8
RXRG|6258,3
RYBP|23429,10
RYK|6259,24
RYR1|6261,24
RYR2|6262,22
RYR3|6263,20
S100A10|6281,13
S100A11|6282,13
S100A12|6283,5
S100A13|6284,19
S100A14|57402,13
S100A16|140576,13
S100A1|6271,2
S100A2|6273,13
S100A3|6274,13
S100A4|6275,4
S100A5|6276,18
S100A6|6277,13
S100A7A|338324,5
S100A7L2|645922,13
S100A7|6278,5
S100A8|6279,13
S100A9|6280,13
S100B|6285,4
S100G|795,15
S100PBP|64766,10
S100P|6286,13
S100Z|170591,4
S1PR1|1901,3
S1PR2|9294,4
S1PR3|1903,20
S1PR4|8698,9
S1PR5|53637,5
SAA1|6288,1
SAA2|6289,1
SAA3P|6290,9
SAA4|6291,1
SAAL1|113174,11
SAC3D1|29901,14
SACM1L|22908,10
SACS|26278,6
SAE1|10055,11
SAFB2|9667,8
SAFB|6294,18
SAGE1|55511,24
SAG|6295,15
SALL1|6299,1
SALL2|6297,2
SALL3|27164,23
SALL4|57167,21
SAMD10|140700,18
SAMD11|148398,20
SAMD12|401474,12
SAMD13|148418,2
SAMD14|201191,3
SAMD1|90378,18
SAMD3|154075,9
SAMD4A|23034,22
SAMD4B|55095,24
SAMD5|389432,16
SAMD7|344658,8
SAMD8|142891,6
SAMD9L|219285,4
SAMD9|54809,5
SAMHD1|25939,4
SAMM50|25813,14
SAMSN1|64092,4
SAP130|79595,21
SAP18|10284,2
SAP30BP|29115,18
SAP30L|79685,10
SAP30|8819,10
SAPS1|22870,18
SAPS2|9701,1
SAPS3|55291,21
SAR1A|56681,15
SAR1B|51128,16
SARDH|1757,16
SARM1|23098,20
SARNP|84324,25
SARS2|54938,18
SARS|6301,19
SART1|9092,18
SART3|9733,21
SASH1|23328,12
SASH3|54440,4
SASS6|163786,11
SAT1|6303,17
SAT2|112483,26
SATB1|6304,22
SATB2|23314,23
SATL1|340562,2
SAV1|60485,6
SBDSP1|155370,3
SBDS|51119,22
SBF1P1|100133234,5
SBF1|6305,24
SBF2|81846,12
SBK1|388228,2
SBK2|646643,2
SBNO1|55206,6
SBNO2|22904,13
SBSN|374897,5
SC4MOL|6307,1
SC5DL|6309,16
SC65|10609,7
SCAF1|58506,18
SCAI|286205,10
SCAMP1|9522,10
SCAMP2|10066,13
SCAMP3|10067,18
SCAMP4|113178,2
SCAMP5|192683,20
SCAND1|51282,14
SCAND2|54581,8
SCAND3|114821,21
SCAPER|49855,12
SCAP|22937,26
SCARA3|51435,20
SCARA5|286133,22
SCARB1|949,1
SCARB2|950,22
SCARF1|8578,22
SCARF2|91179,7
SCARNA10|692148,19
SCARNA11|677780,19
SCARNA12|677777,18
SCARNA14|692149,14
SCARNA15|677778,0
SCARNA16|677781,8
SCARNA17|677769,26
SCARNA18|677765,23
SCARNA1|677774,19
SCARNA20|677681,20
SCARNA21|677763,19
SCARNA22|677770,0
SCARNA23|677773,23
SCARNA27|100124533,0
SCARNA2|677766,14
SCARNA3|677679,20
SCARNA4|677771,20
SCARNA5|677775,2
SCARNA6|677772,2
SCARNA7|677767,26
SCARNA8|677776,0
SCARNA9L|100158262,0
SCARNA9|619383,8
SCCPDH|51097,26
SCD5|79966,24
SCD|6319,1
SCEL|8796,13
SCFD1|23256,10
SCFD2|152579,10
SCG2|7857,3
SCG3|29106,22
SCG5|6447,20
SCGB1A1|7356,17
SCGB1C1|147199,2
SCGB1D1|10648,2
SCGB1D2|10647,15
SCGB1D4|404552,2
SCGB2A1|4246,2
SCGB2A2|4250,15
SCGB3A1|92304,17
SCGB3A2|117156,17
SCGBL|284402,2
SCGN|10590,16
SCHIP1|29970,24
SCIN|85477,22
SCLT1|132320,11
SCLY|51540,1
SCMH1|22955,2
SCML1|6322,1
SCML2|10389,11
SCML4|256380,9
SCN10A|6336,22
SCN11A|11280,2
SCN1A|6323,17
SCN1B|6324,3
SCN2A|6326,20
SCN2B|6327,3
SCN3A|6328,22
SCN3B|55800,20
SCN4A|6329,15
SCN4B|6330,3
SCN5A|6331,24
SCN7A|6332,22
SCN8A|6334,21
SCN9A|6335,17
SCNM1|79005,25
SCNN1A|6337,2
SCNN1B|6338,17
SCNN1D|6339,18
SCNN1G|6340,13
SCO1|6341,11
SCO2|9997,13
SCOC|60592,10
SCP2|6342,16
SCPEP1|59342,13
SCRG1|11341,3
SCRIB|23513,18
SCRN1|9805,6
SCRN2|90507,26
SCRN3|79634,10
SCRT1|83482,8
SCRT2|85508,23
SCTR|6344,17
SCT|6343,7
SCUBE1|80274,16
SCUBE2|57758,15
SCUBE3|222663,7
SCXB|642658,18
SCYL1|57410,18
SCYL2|55681,6
SCYL3|57147,12
SDAD1|55153,21
SDC1|6382,5
SDC2|6383,16
SDC3|9672,20
SDC4P|376844,1
SDC4|6385,13
SDCBP2|27111,13
SDCBP|6386,22
SDCCAG1|9147,12
SDCCAG3|10807,25
SDCCAG8|10806,10
SDF2L1|23753,14
SDF2|6388,25
SDF4|51150,18
SDHAF1|644096,14
SDHAF2|54949,25
SDHAP1|255812,8
SDHAP2|727956,8
SDHAP3|728609,8
SDHA|6389,1
SDHB|6390,14
SDHC|6391,15
SDHD|6392,16
SDK1|221935,24
SDK2|54549,24
SDPR|8436,16
SDR16C5|195814,13
SDR39U1|56948,8
SDR42E1|93517,5
SDR9C7|121214,5
SDSL|113675,26
SDS|10993,4
SEBOX|645832,1
SEC11A|23478,25
SEC11C|90701,16
SEC13|6396,25
SEC14L1|6397,22
SEC14L2|23541,15
SEC14L3|266629,16
SEC14L4|284904,17
SEC14L5|9717,20
SEC16A|9919,12
SEC16B|89866,1
SEC1|653677,13
SEC22A|26984,24
SEC22B|9554,2
SEC22C|9117,2
SEC23A|10484,22
SEC23B|10483,21
SEC23IP|11196,12
SEC24A|10802,6
SEC24B|10427,12
SEC24C|9632,12
SEC24D|9871,7
SEC31A|22872,12
SEC31B|25956,8
SEC61A1|29927,11
SEC61A2|55176,8
SEC61B|10952,14
SEC61G|23480,25
SEC62|7095,10
SEC63|11231,12
SECISBP2L|9728,12
SECISBP2|79048,10
SECTM1|6398,9
SEH1L|81929,11
SEL1L2|80343,3
SEL1L3|23231,17
SEL1L|6400,12
SELENBP1|8991,16
SELE|6401,9
SELK|58515,25
SELL|6402,4
SELM|140606,7
SELO|83642,1
SELPLG|6404,4
SELP|6403,9
SELS|55829,25
SELT|51714,10
SELV|348303,20
SEMA3A|10371,22
SEMA3B|7869,2
SEMA3C|10512,7
SEMA3D|223117,22
SEMA3E|9723,2
SEMA3F|6405,18
SEMA3G|56920,3
SEMA4A|64218,13
SEMA4B|10509,13
SEMA4C|54910,8
SEMA4D|10507,9
SEMA4F|10505,24
SEMA4G|57715,26
SEMA5A|9037,3
SEMA5B|54437,20
SEMA6A|57556,20
SEMA6B|10501,3
SEMA6C|10500,20
SEMA6D|80031,20
SEMA7A|8482,13
SEMG1|6406,5
SEMG2|6407,5
SENP1|29843,21
SENP2|59343,24
SENP3|26168,11
SENP5|205564,24
SENP6|26054,10
SENP7|57337,10
SENP8|123228,10
SEP15|9403,19
SEPHS1|22929,21
SEPHS2|22928,1
SEPN1|57190,20
SEPP1|6414,16
SEPSECS|51091,26
SEPT10|151011,6
SEPT11|55752,22
SEPT12|124404,15
SEPT14|346288,23
SEPT1|1731,9
SEPT2|4735,10
SEPT3|55964,21
SEPT4|5414,3
SEPT5|5413,20
SEPT6|23157,9
SEPT7L|285961,2
SEPT7P2|641977,8
SEPT7|989,10
SEPT8|23176,10
SEPT9|10801,18
SEPW1|6415,19
SEPX1|51734,1
SERAC1|84947,10
SERBP1|26135,11
SERF1A|8293,10
SERF2|10169,14
SERGEF|26297,2
SERHL2|253190,15
SERHL|94009,15
SERINC1|57515,22
SERINC2|347735,18
SERINC3|10955,12
SERINC4|619189,8
SERINC5|256987,6
SERP1|27230,21
SERP2|387923,3
SERPINA10|51156,1
SERPINA11|256394,15
SERPINA12|145264,15
SERPINA13|388007,1
SERPINA1|5265,16
SERPINA3|12,15
SERPINA4|5267,1
SERPINA5|5104,16
SERPINA6|866,1
SERPINA7|6906,1
SERPINA9|327657,9
SERPINB10|5273,5
SERPINB11|89778,5
SERPINB12|89777,5
SERPINB13|5275,5
SERPINB1|1992,13
SERPINB2|5055,5
SERPINB3|6317,13
SERPINB4|6318,13
SERPINB5|5268,5
SERPINB6|5269,2
SERPINB7|8710,5
SERPINB8|5271,13
SERPINB9|5272,4
SERPINC1|462,1
SERPIND1|3053,1
SERPINE1|5054,13
SERPINE2|5270,24
SERPINE3|647174,8
SERPINF1|5176,16
SERPINF2|5345,1
SERPING1|710,16
SERPINH1|871,7
SERPINI1|5274,10
SERPINI2|5276,2
SERTAD1|29950,13
SERTAD2|9792,6
SERTAD3|29946,15
SERTAD4|56256,12
SESN1|27244,3
SESN2|83667,18
SESN3|143686,6
SESTD1|91404,10
SETBP1|26040,12
SETD1A|9739,18
SETD1B|23067,21
SETD2|29072,12
SETD3|84193,12
SETD4|54093,8
SETD5|55209,21
SETD6|79918,8
SETD7|80854,12
SETD8|387893,11
SETDB1|9869,12
SETDB2|83852,2
SETMAR|6419,2
SETX|23064,6
SET|6418,11
SEZ6L2|26470,2
SEZ6L|23544,3
SEZ6|124925,23
SF1|7536,24
SF3A1|10291,6
SF3A2|8175,18
SF3A3|10946,11
SF3B14|51639,25
SF3B1|23451,6
SF3B2|10992,11
SF3B3|23450,24
SF3B4|10262,11
SF3B5|83443,14
SF4|57794,18
SFI1|9814,8
SFMBT1|51460,21
SFMBT2|57713,22
SFN|2810,13
SFPQ|6421,11
SFRP1|6422,7
SFRP2|6423,7
SFRP4|6424,7
SFRP5|6425,17
SFRS11|9295,8
SFRS12IP1|285672,10
SFRS12|140890,10
SFRS13A|10772,10
SFRS13B|135295,20
SFRS14|10147,8
SFRS15|57466,21
SFRS16|11129,18
SFRS17A|8227,8
SFRS18|25957,8
SFRS1|6426,21
SFRS2B|10929,2
SFRS2IP|9169,6
SFRS2|6427,11
SFRS3|6428,25
SFRS4|6429,18
SFRS5|6430,8
SFRS6|6431,21
SFRS7|6432,25
SFRS8|6433,8
SFRS9|8683,25
SFT2D1|113402,25
SFT2D2|375035,6
SFT2D3|84826,8
SFTA1P|207107,17
SFTA2|389376,17
SFTA3|253970,17
SFTPA1|653509,17
SFTPA2|729238,17
SFTPB|6439,17
SFTPC|6440,17
SFTPD|6441,17
SFXN1|94081,11
SFXN2|118980,15
SFXN3|81855,22
SFXN4|119559,25
SFXN5|94097,26
SGCA|6442,17
SGCB|6443,3
SGCD|6444,7
SGCE|8910,20
SGCG|6445,22
SGCZ|137868,23
SGEF|26084,16
SGIP1|84251,3
SGK196|84197,6
SGK1|6446,5
SGK223|157285,7
SGK269|79834,22
SGK2|10110,26
SGK3|23678,15
SGK494|124923,8
SGMS1|259230,6
SGMS2|166929,17
SGOL1|151648,11
SGOL2|151246,11
SGPL1|8879,21
SGPP1|81537,22
SGPP2|130367,17
SGSH|6448,8
SGSM1|129049,2
SGSM2|9905,8
SGSM3|27352,18
SGTA|6449,14
SGTB|54557,22
SH2B1|25970,8
SH2B2|10603,18
SH2B3|10019,22
SH2D1A|4068,9
SH2D1B|117157,9
SH2D2A|9047,9
SH2D3A|10045,13
SH2D3C|10044,3
SH2D4A|63898,17
SH2D4B|387694,24
SH2D5|400745,5
SH2D6|284948,26
SH2D7|646892,24
SH3BGRL2|83699,16
SH3BGRL3|83442,13
SH3BGRL|6451,2
SH3BGR|6450,2
SH3BP1|23616,13
SH3BP2|6452,8
SH3BP4|23677,21
SH3BP5L|80851,21
SH3BP5|9467,3
SH3D19|152503,16
SH3D20|201175,18
SH3GL1|6455,13
SH3GL2|6456,20
SH3GL3|6457,5
SH3GLB1|51100,22
SH3GLB2|56904,18
SH3KBP1|30011,4
SH3PXD2A|9644,7
SH3PXD2B|285590,7
SH3RF1|57630,12
SH3RF2|153769,5
SH3RF3|344558,3
SH3TC1|54436,13
SH3TC2|79628,13
SH3YL1|26751,2
SHANK1|50944,20
SHANK2|22941,15
SHANK3|85358,22
SHARPIN|81858,18
SHBG|6462,1
SHB|6461,13
SHC1|6464,7
SHC2|25759,16
SHC3|53358,17
SHC4|399694,22
SHCBP1|79801,11
SHD|56961,1
SHE|126669,16
SHFM1|7979,25
SHF|90525,26
SHH|6469,1
SHISA2|387914,7
SHISA3|152573,16
SHISA4|149345,20
SHISA5|51246,18
SHISA6|388336,3
SHISA7|729956,24
SHISA9|729993,2
SHKBP1|92799,18
SHMT1|6470,1
SHMT2|6472,11
SHOC2|8036,12
SHOX2|6474,7
SHOX|6473,15
SHPK|23729,6
SHPRH|257218,6
SHQ1|55164,21
SHROOM1|134549,26
SHROOM2|357,24
SHROOM3|57619,2
SHROOM4|57477,22
SIAE|54414,16
SIAH1|6477,21
SIAH2|6478,21
SIAH3|283514,20
SIDT1|54847,15
SIDT2|51092,22
SIGIRR|59307,26
SIGLEC10|89790,4
SIGLEC11|114132,4
SIGLEC12|89858,9
SIGLEC14|100049587,4
SIGLEC15|284266,15
SIGLEC16|400709,4
SIGLEC1|6614,4
SIGLEC5|8778,4
SIGLEC6|946,22
SIGLEC7|27036,4
SIGLEC8|27181,4
SIGLEC9|27180,4
SIGLECP3|284367,22
SIGMAR1|10280,1
SIK1|150094,13
SIK2|23235,16
SIK3|23387,12
SIKE1|80143,21
SIL1|64374,26
SILV|6490,26
SIM1|6492,15
SIM2|6493,11
SIN3A|25942,21
SIN3B|23309,8
SIP1|8487,11
SIPA1L1|26037,6
SIPA1L2|57568,12
SIPA1L3|23094,21
SIPA1|6494,18
SIRPA|140885,22
SIRPB1|10326,4
SIRPB2|284759,4
SIRPD|128646,4
SIRPG|55423,9
SIRT1|23411,10
SIRT2|22933,23
SIRT3|23410,26
SIRT4|23409,16
SIRT5|23408,26
SIRT6|51548,14
SIRT7|51547,18
SIT1|27240,9
SIVA1|10572,14
SIX1|6495,10
SIX2|10736,11
SIX3|6496,21
SIX4|51804,21
SIX5|147912,18
SIX6|4990,23
SI|6476,0
SKA1|220134,11
SKA2|348235,11
SKA3|221150,11
SKAP1|8631,9
SKAP2|8935,22
SKIL|6498,6
SKINTL|391037,2
SKIV2L2|23517,10
SKIV2L|6499,18
SKI|6497,20
SKP1|6500,10
SKP2|6502,11
SLA2|84174,9
SLAIN1|122060,20
SLAIN2|57606,6
SLAMF1|6504,9
SLAMF6|114836,9
SLAMF7|57823,9
SLAMF8|56833,4
SLAMF9|89886,5
SLA|6503,4
SLBP|7884,11
SLC10A1|6554,1
SLC10A2|6555,17
SLC10A3|8273,13
SLC10A4|201780,24
SLC10A5|347051,1
SLC10A6|345274,5
SLC10A7|84068,12
SLC11A1|6556,4
SLC11A2|4891,2
SLC12A1|6557,2
SLC12A2|6558,10
SLC12A3|6559,9
SLC12A4|6560,22
SLC12A5|57468,20
SLC12A6|9990,13
SLC12A7|10723,26
SLC12A8|84561,7
SLC12A9|56996,18
SLC13A1|6561,0
SLC13A2|9058,15
SLC13A3|64849,16
SLC13A4|26266,5
SLC13A5|284111,1
SLC14A1|6563,3
SLC14A2|8170,3
SLC15A1|6564,1
SLC15A2|6565,17
SLC15A3|51296,4
SLC15A4|121260,22
SLC16A10|117247,17
SLC16A11|162515,26
SLC16A12|387700,16
SLC16A13|201232,1
SLC16A14|151473,10
SLC16A1|6566,5
SLC16A2|6567,16
SLC16A3|9123,13
SLC16A4|9122,3
SLC16A5|9121,17
SLC16A6|9120,10
SLC16A7|9194,22
SLC16A8|23539,18
SLC16A9|220963,24
SLC17A1|6568,1
SLC17A2|10246,1
SLC17A3|10786,1
SLC17A4|10050,1
SLC17A5|26503,16
SLC17A6|57084,23
SLC17A7|57030,20
SLC17A8|246213,16
SLC17A9|63910,1
SLC18A1|6570,4
SLC18A2|6571,22
SLC18A3|6572,24
SLC19A1|6573,18
SLC19A2|10560,15
SLC19A3|80704,16
SLC1A1|6505,16
SLC1A2|6506,16
SLC1A3|6507,22
SLC1A4|6509,15
SLC1A5|6510,13
SLC1A6|6511,24
SLC1A7|6512,16
SLC20A1|6574,6
SLC20A2|6575,5
SLC22A10|387775,1
SLC22A11|55867,1
SLC22A12|116085,1
SLC22A13|9390,8
SLC22A14|9389,18
SLC22A15|55356,17
SLC22A16|85413,4
SLC22A17|51310,20
SLC22A18AS|5003,1
SLC22A18|5002,26
SLC22A1|6580,1
SLC22A20|440044,13
SLC22A23|63027,5
SLC22A24|283238,1
SLC22A25|387601,1
SLC22A2|6582,1
SLC22A3|6581,1
SLC22A4|6583,3
SLC22A5|6584,2
SLC22A6|9356,23
SLC22A7|10864,1
SLC22A8|9376,1
SLC22A9|114571,1
SLC23A1|9963,1
SLC23A2|9962,16
SLC23A3|151295,18
SLC24A1|9187,12
SLC24A2|25769,7
SLC24A3|57419,7
SLC24A4|123041,4
SLC24A5|283652,2
SLC24A6|80024,13
SLC25A10|1468,1
SLC25A11|8402,14
SLC25A12|8604,10
SLC25A13|10165,1
SLC25A14|9016,8
SLC25A15|10166,1
SLC25A16|8034,16
SLC25A17|10478,10
SLC25A18|83733,1
SLC25A19|60386,25
SLC25A1|6576,1
SLC25A20|788,16
SLC25A21|89874,10
SLC25A22|79751,18
SLC25A23|79085,2
SLC25A24|29957,21
SLC25A25|114789,1
SLC25A26|115286,26
SLC25A27|9481,8
SLC25A28|81894,13
SLC25A29|123096,8
SLC25A2|83884,8
SLC25A30|253512,16
SLC25A31|83447,8
SLC25A32|81034,6
SLC25A33|84275,1
SLC25A34|284723,8
SLC25A35|399512,2
SLC25A36|55186,21
SLC25A37|51312,8
SLC25A38|54977,26
SLC25A39|51629,14
SLC25A3|5250,19
SLC25A40|55972,6
SLC25A41|284427,8
SLC25A42|284439,26
SLC25A43|203427,13
SLC25A44|9673,12
SLC25A45|283130,16
SLC25A46|91137,10
SLC25A4|291,26
SLC25A5|292,11
SLC25A6|293,19
SLC26A10|65012,20
SLC26A11|284129,2
SLC26A1|10861,26
SLC26A2|1836,12
SLC26A3|1811,15
SLC26A4|5172,22
SLC26A5|375611,12
SLC26A6|65010,18
SLC26A7|115111,2
SLC26A8|116369,2
SLC26A9|115019,17
SLC27A1|376497,2
SLC27A2|11001,1
SLC27A3|11000,26
SLC27A4|10999,5
SLC27A5|10998,26
SLC27A6|28965,20
SLC28A1|9154,1
SLC28A2|9153,1
SLC28A3|64078,13
SLC29A1|2030,15
SLC29A2|3177,18
SLC29A3|55315,2
SLC29A4|222962,20
SLC2A10|81031,15
SLC2A11|66035,2
SLC2A12|154091,24
SLC2A13|114134,16
SLC2A14|144195,22
SLC2A1|6513,5
SLC2A2|6514,1
SLC2A3|6515,22
SLC2A4RG|56731,18
SLC2A4|6517,1
SLC2A5|6518,4
SLC2A6|11182,4
SLC2A7|155184,5
SLC2A8|29988,14
SLC2A9|56606,5
SLC30A10|55532,1
SLC30A1|7779,12
SLC30A2|7780,2
SLC30A3|7781,24
SLC30A4|7782,6
SLC30A5|64924,10
SLC30A6|55676,6
SLC30A7|148867,6
SLC30A8|169026,15
SLC30A9|10463,10
SLC31A1|1317,16
SLC31A2|1318,4
SLC32A1|140679,23
SLC33A1|9197,6
SLC34A1|6569,5
SLC34A2|10568,17
SLC34A3|142680,18
SLC35A1|10559,2
SLC35A2|7355,18
SLC35A3|23443,12
SLC35A4|113829,2
SLC35A5|55032,10
SLC35B1|10237,25
SLC35B2|347734,25
SLC35B3|51000,21
SLC35B4|84912,22
SLC35C1|55343,1
SLC35C2|51006,18
SLC35D1|23169,1
SLC35D2|11046,1
SLC35D3|340146,21
SLC35E1|79939,12
SLC35E2|728661,2
SLC35E2|9906,2
SLC35E3|55508,21
SLC35E4|339665,13
SLC35F1|222553,20
SLC35F2|54733,24
SLC35F3|148641,24
SLC35F4|341880,8
SLC35F5|80255,6
SLC36A1|206358,24
SLC36A2|153201,5
SLC36A3|285641,5
SLC36A4|120103,17
SLC37A1|54020,2
SLC37A2|219855,13
SLC37A3|84255,21
SLC37A4|2542,26
SLC38A10|124565,26
SLC38A11|151258,16
SLC38A1|81539,21
SLC38A2|54407,5
SLC38A3|10991,1
SLC38A4|55089,1
SLC38A5|92745,13
SLC38A6|145389,4
SLC38A7|55238,24
SLC38A8|146167,17
SLC38A9|153129,1
SLC39A10|57181,10
SLC39A11|201266,15
SLC39A12|221074,22
SLC39A13|91252,20
SLC39A14|23516,1
SLC39A1|27173,12
SLC39A2|29986,5
SLC39A3|29985,14
SLC39A4|55630,18
SLC39A5|283375,1
SLC39A6|25800,15
SLC39A7|7922,7
SLC39A8|64116,4
SLC39A9|55334,15
SLC3A1|6519,26
SLC3A2|6520,5
SLC40A1|30061,16
SLC41A1|254428,24
SLC41A2|84102,16
SLC41A3|54946,8
SLC43A1|8501,16
SLC43A2|124935,4
SLC43A3|29015,16
SLC44A1|23446,6
SLC44A2|57153,2
SLC44A3|126969,26
SLC44A4|80736,2
SLC44A5|204962,5
SLC45A1|50651,20
SLC45A2|51151,1
SLC45A3|85414,17
SLC45A4|57210,24
SLC46A1|113235,26
SLC46A2|57864,17
SLC46A3|283537,16
SLC47A1|55244,16
SLC47A2|146802,5
SLC48A1|55652,2
SLC4A10|57282,22
SLC4A11|83959,24
SLC4A1AP|22950,6
SLC4A1|6521,22
SLC4A2|6522,18
SLC4A3|6508,20
SLC4A4|8671,16
SLC4A5|57835,10
SLC4A7|9497,10
SLC4A8|9498,2
SLC4A9|83697,24
SLC5A10|125206,5
SLC5A11|115584,1
SLC5A12|159963,5
SLC5A1|6523,0
SLC5A2|6524,17
SLC5A3|6526,6
SLC5A4|6527,22
SLC5A5|6528,9
SLC5A6|8884,15
SLC5A7|60482,17
SLC5A8|160728,17
SLC5A9|200010,16
SLC6A10P|386757,5
SLC6A11|6538,5
SLC6A12|6539,16
SLC6A13|6540,1
SLC6A14|11254,17
SLC6A15|55117,5
SLC6A16|28968,16
SLC6A17|388662,7
SLC6A18|348932,0
SLC6A19|340024,1
SLC6A1|6529,16
SLC6A20|54716,17
SLC6A2|6530,5
SLC6A3|6531,17
SLC6A4|6532,12
SLC6A5|9152,5
SLC6A6|6533,17
SLC6A7|6534,4
SLC6A8|6535,24
SLC6A9|6536,24
SLC7A10|56301,20
SLC7A11|23657,24
SLC7A13|157724,15
SLC7A14|57709,23
SLC7A1|6541,24
SLC7A2|6542,16
SLC7A3|84889,20
SLC7A4|6545,13
SLC7A5P1|81893,18
SLC7A5P2|387254,8
SLC7A5|8140,5
SLC7A6OS|84138,24
SLC7A6|9057,6
SLC7A7|9056,4
SLC7A8|23428,7
SLC7A9|11136,26
SLC8A1|6546,22
SLC8A2|6543,8
SLC8A3|6547,22
SLC9A10|285335,8
SLC9A11|284525,17
SLC9A1|6548,13
SLC9A2|6549,21
SLC9A3R1|9368,15
SLC9A3R2|9351,26
SLC9A3|6550,5
SLC9A4|389015,24
SLC9A5|6553,8
SLC9A6|10479,24
SLC9A7|84679,6
SLC9A8|23315,2
SLC9A9|285195,22
SLCO1A2|6579,23
SLCO1B1|10599,1
SLCO1B3|28234,5
SLCO1C1|53919,3
SLCO2A1|6578,22
SLCO2B1|11309,4
SLCO3A1|28232,24
SLCO4A1|28231,13
SLCO4C1|353189,17
SLCO5A1|81796,4
SLCO6A1|133482,5
SLED1|643036,17
SLFN11|91607,22
SLFN12L|342615,9
SLFN12|55106,22
SLFN13|146857,9
SLFN14|342618,9
SLFN5|162394,6
SLFNL1|200172,17
SLIT1|6585,20
SLIT2|9353,22
SLIT3|6586,3
SLITRK1|114798,20
SLITRK2|84631,22
SLITRK3|22865,3
SLITRK4|139065,20
SLITRK5|26050,20
SLITRK6|84189,7
SLK|9748,6
SLMAP|7871,6
SLMO1|10650,8
SLMO2|51012,21
SLN|6588,22
SLPI|6590,13
SLTM|79811,12
SLU7|10569,10
SLURP1|57152,5
SMAD1|4086,10
SMAD2|4087,10
SMAD3|4088,13
SMAD4|4089,10
SMAD5OS|9597,5
SMAD5|4090,10
SMAD6|4091,2
SMAD7|4092,7
SMAD9|4093,22
SMAGP|57228,13
SMAP1|60682,24
SMAP2|64744,4
SMARCA1|6594,16
SMARCA2|6595,12
SMARCA4|6597,11
SMARCA5|8467,6
SMARCAD1|56916,10
SMARCAL1|50485,21
SMARCB1|6598,11
SMARCC1|6599,21
SMARCC2|6601,2
SMARCD1|6602,24
SMARCD2|6603,21
SMARCD3|6604,20
SMARCE1|6605,10
SMC1A|8243,6
SMC1B|27127,11
SMC2|10592,11
SMC3|9126,6
SMC4|10051,11
SMC5|23137,6
SMC6|79677,6
SMCHD1|23347,6
SMCP|4184,5
SMCR5|140771,8
SMCR7L|54471,6
SMCR7|125170,2
SMCR8|140775,12
SMEK1|55671,6
SMEK2|57223,6
SMEK3P|139420,1
SMG1|23049,6
SMG5|23381,18
SMG6|23293,12
SMG7|9887,21
SMN1|6606,21
SMN2|6607,25
SMNDC1|10285,11
SMOC1|64093,1
SMOC2|64094,7
SMOX|54498,5
SMO|6608,20
SMPD1|6609,16
SMPD2|6610,18
SMPD3|55512,2
SMPD4|55627,11
SMPDL3A|10924,16
SMPDL3B|27293,2
SMPX|23676,5
SMR3A|26952,12
SMR3B|10879,15
SMS|6611,25
SMTNL1|219537,8
SMTNL2|342527,17
SMTN|6525,13
SMU1|55234,10
SMUG1|23583,25
SMURF1|57154,24
SMURF2|64750,6
SMYD1|150572,15
SMYD2|56950,25
SMYD3|64754,2
SMYD4|114826,10
SMYD5|10322,18
SNAI1|6615,7
SNAI2|6591,5
SNAI3|333929,4
SNAP23|8773,10
SNAP25|6616,20
SNAP29|9342,15
SNAP47|116841,21
SNAP91|9892,20
SNAPC1|6617,24
SNAPC2|6618,2
SNAPC3|6619,10
SNAPC4|6621,18
SNAPC5|10302,25
SNAPIN|23557,10
SNAR-A13|100169959,0
SNAR-A2|100126799,0
SNAR-A3|100169951,0
SNAR-A4|100169956,0
SNAR-B2|100170217,0
SNAR-C2|100170218,0
SNAR-C3|100170226,0
SNAR-C4|100170219,0
SNAR-D|100170227,0
SNAR-E|100170220,23
SNAR-F|100126781,23
SNAR-G1|100126780,18
SNAR-G2|100170228,0
SNAR-H|100170221,5
SNAR-I|100170222,0
SNCAIP|9627,24
SNCA|6622,22
SNCB|6620,5
SNCG|6623,18
SND1|27044,19
SNED1|25992,3
SNF8|11267,25
SNHG10|283596,8
SNHG11|128439,8
SNHG12|85028,18
SNHG1|23642,18
SNHG3-RCC1|751867,19
SNHG3|8420,18
SNHG4|724102,24
SNHG5|387066,19
SNHG6|641638,19
SNHG7|84973,19
SNHG8|100093630,19
SNHG9|735301,14
SNIP1|79753,6
SNN|8303,10
SNORA10|574042,0
SNORA11B|100124539,14
SNORA11C|100124540,0
SNORA11D|100124541,23
SNORA11E|100124542,23
SNORA11|677799,2
SNORA12|677800,20
SNORA13|654322,0
SNORA14A|677801,19
SNORA14B|677802,20
SNORA15|677803,0
SNORA16A|692073,19
SNORA16B|692157,0
SNORA18|677805,18
SNORA19|641451,0
SNORA1|677792,0
SNORA20|677806,0
SNORA21|619505,0
SNORA22|677807,20
SNORA23|677808,19
SNORA24|677809,0
SNORA25|684959,0
SNORA26|677810,0
SNORA27|619499,0
SNORA28|677811,0
SNORA29|677812,8
SNORA2A|677793,0
SNORA2B|677794,18
SNORA30|677813,0
SNORA31|677814,0
SNORA32|692063,0
SNORA34|677815,0
SNORA35|677816,21
SNORA36A|677817,0
SNORA36B|677818,14
SNORA36C|100124535,20
SNORA37|677819,20
SNORA38B|100124536,2
SNORA38|677820,19
SNORA39|677821,8
SNORA3|619562,0
SNORA40|677822,0
SNORA41|619569,0
SNORA42|677823,18
SNORA44|677825,18
SNORA45|677826,0
SNORA46|677827,23
SNORA47|677828,20
SNORA48|652965,0
SNORA49|677829,20
SNORA4|619568,6
SNORA50|677830,0
SNORA51|677831,18
SNORA52|619565,0
SNORA53|677832,8
SNORA54|677833,23
SNORA55|677834,0
SNORA56|677835,0
SNORA57|692158,19
SNORA58|677836,24
SNORA59B|677882,0
SNORA5A|654319,0
SNORA5B|677795,0
SNORA5C|677796,0
SNORA61|677838,2
SNORA62|6044,0
SNORA63|6043,0
SNORA64|26784,15
SNORA65|26783,0
SNORA66|26782,8
SNORA67|26781,18
SNORA68|26780,19
SNORA69|26779,0
SNORA6|574040,0
SNORA70B|100124537,0
SNORA70C|100124538,5
SNORA70|26778,8
SNORA71A|26777,0
SNORA71B|26776,0
SNORA71C|677839,0
SNORA71D|677840,23
SNORA72|26775,18
SNORA74A|26821,19
SNORA74B|677841,19
SNORA75|654321,0
SNORA76|677842,14
SNORA77|677843,20
SNORA78|677844,0
SNORA79|677845,14
SNORA7B|677797,8
SNORA80|677846,23
SNORA81|677847,8
SNORA84|100124534,20
SNORA8|654320,8
SNORA9|677798,8
SNORD103A|692234,0
SNORD104|692227,0
SNORD105B|100113382,0
SNORD105|692229,0
SNORD10|652966,8
SNORD111B|100113402,0
SNORD111|692214,0
SNORD115-13|100033450,23
SNORD115-20|100033460,1
SNORD115-26|100033802,23
SNORD115-7|100033444,1
SNORD116-13|100033425,0
SNORD116-14|100033426,0
SNORD116-15|100033427,0
SNORD116-19|727708,0
SNORD116-1|100033413,0
SNORD116-20|100033431,2
SNORD116-22|100033433,0
SNORD116-24|100033435,0
SNORD116-28|100033820,2
SNORD116-2|100033414,0
SNORD116-3|100033415,0
SNORD116-4|100033416,12
SNORD117|692233,0
SNORD119|100113378,0
SNORD11B|100113392,0
SNORD121A|100113379,0
SNORD121B|100113385,0
SNORD123|100113384,0
SNORD124|100113390,0
SNORD125|100113380,0
SNORD127|100113389,0
SNORD12B|100113393,0
SNORD12C|26765,0
SNORD12|692057,0
SNORD15A|6079,19
SNORD15B|114599,19
SNORD16|595097,0
SNORD17|692086,14
SNORD19B|100113381,0
SNORD1B|677849,0
SNORD1C|677850,24
SNORD20|6082,0
SNORD21|6083,0
SNORD22|9304,19
SNORD23|692091,0
SNORD32A|26819,0
SNORD33|26818,0
SNORD35A|26816,0
SNORD35B|84546,0
SNORD45A|26805,0
SNORD45C|692085,0
SNORD46|94161,0
SNORD47|26802,0
SNORD58C|100124516,0
SNORD60|26788,0
SNORD62A|26786,0
SNORD67|692108,0
SNORD69|692109,0
SNORD70|692110,0
SNORD72|619564,0
SNORD76|692196,0
SNORD79|26770,0
SNORD7|692076,0
SNORD84|692199,0
SNORD86|692201,0
SNORD87|641648,0
SNORD88A|692202,0
SNORD88B|692203,0
SNORD88C|692204,0
SNORD89|692205,0
SNORD8|319103,0
SNORD91A|692207,0
SNORD91B|692208,0
SNORD94|692225,8
SNORD97|692223,2
SNORD99|692212,0
SNORD9|692053,0
SNPH|9751,20
SNRK|54861,22
SNRNP200|23020,21
SNRNP25|79622,25
SNRNP27|11017,10
SNRNP35|11066,14
SNRNP40|9410,11
SNRNP48|154007,21
SNRNP70|6625,18
SNRPA1|6627,25
SNRPA|6626,18
SNRPB2|6629,25
SNRPB|6628,14
SNRPC|6631,25
SNRPD1|6632,25
SNRPD2|6633,25
SNRPD3|6634,25
SNRPE|6635,25
SNRPF|6636,25
SNRPG|6637,25
SNRPN|6638,3
SNTA1|6640,26
SNTB1|6641,16
SNTB2|6645,6
SNTG1|54212,23
SNTG2|54221,3
SNTN|132203,17
SNUPN|10073,19
SNURF|8926,10
SNW1|22938,10
SNX10|29887,4
SNX11|29916,25
SNX12|29934,6
SNX13|23161,10
SNX14|57231,2
SNX15|29907,18
SNX16|64089,21
SNX17|9784,25
SNX18|112574,22
SNX19|399979,12
SNX1|6642,10
SNX20|124460,4
SNX21|90203,3
SNX22|79856,14
SNX24|28966,2
SNX25|83891,10
SNX27|81609,12
SNX29|92017,22
SNX2|6643,10
SNX30|401548,12
SNX31|169166,5
SNX32|254122,20
SNX33|257364,13
SNX3|8724,4
SNX4|8723,10
SNX5|27131,10
SNX6|58533,6
SNX7|51375,10
SNX8|29886,11
SNX9|51429,15
SOAT1|6646,4
SOAT2|8435,1
SOBP|55084,3
SOCS1|8651,9
SOCS2|8835,3
SOCS3|9021,13
SOCS4|122809,10
SOCS5|9655,12
SOCS6|9306,15
SOCS7|30837,6
SOD1|6647,1
SOD2|6648,4
SOD3|6649,3
SOHLH1|402381,11
SOHLH2|54937,20
SOLH|6650,18
SON|6651,12
SORBS1|10580,16
SORBS2|8470,16
SORBS3|10174,3
SORCS1|114815,20
SORCS2|57537,22
SORCS3|22986,20
SORD|6652,1
SORL1|6653,12
SORT1|6272,2
SOS1|6654,6
SOS2|6655,12
SOSTDC1|25928,24
SOST|50964,5
SOX10|6663,15
SOX11|6664,7
SOX12|6666,21
SOX13|9580,2
SOX14|8403,0
SOX15|6665,5
SOX17|64321,3
SOX18|54345,3
SOX1|6656,23
SOX21|11166,5
SOX2OT|347689,24
SOX2|6657,5
SOX30|11063,24
SOX3|6658,23
SOX4|6659,21
SOX5|6660,16
SOX6|55553,23
SOX7|83595,5
SOX8|30812,3
SOX9|6662,21
SP100|6672,9
SP110|3431,9
SP140L|93349,9
SP140|11262,9
SP1|6667,12
SP2|6668,21
SP3|6670,6
SP4|6671,10
SP5|389058,26
SP6|80320,13
SP7|121340,20
SP8|221833,24
SP9|100131390,24
SPA17|53340,2
SPACA1|81833,1
SPACA3|124912,17
SPACA4|171169,17
SPACA5|389852,2
SPAG11A|653423,14
SPAG11B|10407,20
SPAG16|79582,2
SPAG17|200162,13
SPAG1|6674,2
SPAG4|6676,18
SPAG5|10615,11
SPAG6|9576,17
SPAG7|9552,14
SPAG8|26206,2
SPAG9|9043,6
SPAM1|6677,18
SPANXA2|728712,5
SPANXB2|100133171,7
SPANXC|64663,5
SPANXE|171489,5
SPANXN1|494118,5
SPANXN2|494119,24
SPANXN3|139067,7
SPANXN4|441525,2
SPANXN5|494197,5
SPARCL1|8404,3
SPARC|6678,7
SPAST|6683,21
SPATA12|353324,24
SPATA13|221178,12
SPATA16|83893,24
SPATA17|128153,2
SPATA18|132671,2
SPATA19|219938,5
SPATA1|64173,2
SPATA20|64847,26
SPATA21|374955,1
SPATA22|84690,3
SPATA24|202051,14
SPATA2L|124044,14
SPATA2|9825,21
SPATA3|130560,23
SPATA4|132851,2
SPATA5L1|79029,11
SPATA5|166378,6
SPATA6|54558,2
SPATA7|55812,2
SPATA8|145946,22
SPATA9|83890,3
SPATC1|375686,4
SPATS1|221409,17
SPATS2L|26010,24
SPATS2|65244,21
SPC24|147841,11
SPC25|57405,11
SPCS1|28972,26
SPCS2|9789,25
SPCS3|60559,22
SPDEF|25803,15
SPDYA|245711,8
SPDYC|387778,1
SPDYE1|285955,8
SPDYE2|441273,8
SPDYE3|441272,21
SPDYE4|388333,2
SPDYE5|442590,8
SPDYE6|729597,8
SPDYE7P|441251,8
SPDYE8P|389517,8
SPEF1|25876,2
SPEF2|79925,2
SPEG|10290,20
SPEM1|374768,24
SPEN|23013,6
SPERT|220082,13
SPESP1|246777,3
SPG11|80208,12
SPG20|23111,22
SPG21|51324,25
SPG7|6687,8
SPHAR|10638,16
SPHK1|8877,13
SPHK2|56848,18
SPHKAP|80309,3
SPI1|6688,4
SPIB|6689,9
SPIC|121599,9
SPIN1|10927,21
SPIN2A|54466,7
SPIN2B|474343,8
SPIN3|169981,2
SPIN4|139886,6
SPINK13|153218,17
SPINK14|408187,0
SPINK1|6690,1
SPINK2|6691,17
SPINK4|27290,0
SPINK5|11005,5
SPINK6|404203,5
SPINK7|84651,5
SPINK8|646424,15
SPINK9|643394,5
SPINLW1|57119,2
SPINT1|6692,18
SPINT2|10653,18
SPINT3|10816,15
SPINT4|391253,17
SPIRE1|56907,22
SPIRE2|84501,26
SPNS1|83985,18
SPNS2|124976,3
SPNS3|201305,9
SPN|6693,4
SPO11|23626,11
SPOCD1|90853,13
SPOCK1|6695,7
SPOCK2|9806,4
SPOCK3|50859,17
SPON1|10418,20
SPON2|10417,7
SPOPL|339745,12
SPOP|8405,10
SPP1|6696,4
SPP2|6694,1
SPPL2A|84888,16
SPPL2B|56928,18
SPPL3|121665,24
SPRED1|161742,22
SPRED2|200734,12
SPRED3|399473,20
SPRN|503542,8
SPRR1A|6698,5
SPRR1B|6699,5
SPRR2A|6700,5
SPRR2B|6701,5
SPRR2C|6702,5
SPRR2D|6703,5
SPRR2E|6704,5
SPRR2F|6705,5
SPRR2G|6706,5
SPRR3|6707,5
SPRR4|163778,5
SPRY1|10252,3
SPRY2|10253,22
SPRY3|10251,2
SPRY4|81848,22
SPRYD3|84926,7
SPRYD4|283377,1
SPRYD5|84767,17
SPR|6697,26
SPSB1|80176,24
SPSB2|84727,17
SPSB3|90864,18
SPSB4|92369,20
SPTA1|6708,22
SPTAN1|6709,12
SPTBN1|6711,16
SPTBN2|6712,24
SPTBN4|57731,2
SPTBN5|51332,8
SPTB|6710,24
SPTLC1|10558,6
SPTLC2|9517,12
SPTLC3|55304,16
SPTY2D1|144108,6
SPZ1|84654,11
SQLE|6713,11
SQRDL|58472,13
SQSTM1|8878,26
SR140|23350,24
SRA1|10011,14
SRBD1|55133,10
SRCAP|10847,12
SRCIN1|80725,2
SRCRB4D|136853,14
SRC|6714,13
SRD5A1|6715,5
SRD5A2|6716,16
SRD5A3|79644,2
SREBF1|6720,15
SREBF2|6721,24
SRFBP1|153443,10
SRF|6722,24
SRGAP1|57522,21
SRGAP2|23380,20
SRGAP3|9901,2
SRGN|5552,4
SRI|6717,2
SRL|6345,3
SRMS|6725,21
SRM|6723,14
SRP14|6727,2
SRP19|6728,25
SRP54|6729,10
SRP68|6730,11
SRP72|6731,6
SRP9|6726,10
SRPK1|6732,11
SRPK2|6733,21
SRPK3|26576,18
SRPRB|58477,25
SRPR|6734,17
SRPX2|27286,7
SRPX|8406,3
SRRD|402055,11
SRRM1|10250,21
SRRM2|23524,12
SRRM3|222183,13
SRRM4|84530,23
SRRM5|100170229,8
SRRT|51593,18
SRR|63826,2
SRXN1|140809,5
SRY|6736,5
SS18L1|26039,8
SS18L2|51188,19
SS18|6760,10
SSBP1|6742,25
SSBP2|23635,10
SSBP3|23648,2
SSBP4|170463,18
SSB|6741,25
SSC5D|284297,7
SSFA2|6744,6
SSH1|54434,6
SSH2|85464,6
SSH3|54961,18
SSNA1|8636,14
SSPN|8082,20
SSPO|23145,2
SSR1|6745,6
SSR2|6746,19
SSR3|6747,6
SSR4|6748,19
SSRP1|6749,11
SSSCA1|10534,14
SSTR1|6751,16
SSTR2|6752,3
SSTR3|6753,4
SSTR4|6754,17
SSTR5|6755,5
SST|6750,23
SSU72|29101,18
SSX1|6756,1
SSX2IP|117178,21
SSX2|6757,1
SSX3|10214,1
SSX4|6759,0
SSX5|6758,1
SSX6|280657,5
SSX7|280658,1
SSX8|280659,1
ST13|6767,10
ST14|6768,13
ST18|9705,4
ST20|400410,14
ST3GAL1|6482,16
ST3GAL2|6483,3
ST3GAL3|6487,20
ST3GAL4|6484,25
ST3GAL5|8869,22
ST3GAL6|10402,16
ST5|6764,20
ST6GAL1|6480,16
ST6GAL2|84620,7
ST6GALNAC1|55808,17
ST6GALNAC2|10610,5
ST6GALNAC3|256435,3
ST6GALNAC4|27090,4
ST6GALNAC5|81849,20
ST6GALNAC6|30815,3
ST7L|54879,10
ST7OT1|93653,2
ST7OT2|93654,23
ST7OT3|93655,2
ST7OT4|338069,8
ST7|7982,16
ST8SIA1|6489,22
ST8SIA2|8128,7
ST8SIA3|51046,23
ST8SIA4|7903,4
ST8SIA5|29906,20
ST8SIA6|338596,15
STAB1|23166,4
STAB2|55576,22
STAC2|342667,20
STAC3|246329,4
STAC|6769,22
STAG1|10274,6
STAG2|10735,6
STAG3L1|54441,8
STAG3L2|442582,8
STAG3L3|442578,8
STAG3L4|64940,8
STAG3|10734,4
STAM2|10254,10
STAMBPL1|57559,9
STAMBP|10617,11
STAM|8027,6
STAP1|26228,9
STAP2|55620,14
STARD10|10809,1
STARD13|90627,3
STARD3NL|83930,3
STARD3|10948,18
STARD4|134429,17
STARD5|80765,5
STARD6|147323,23
STARD7|56910,24
STARD8|9754,22
STAR|6770,5
STAT1|6772,9
STAT2|6773,9
STAT3|6774,12
STAT4|6775,9
STAT5A|6776,9
STAT5B|6777,22
STAT6|6778,13
STATH|6779,5
STAU1|6780,21
STAU2|27067,10
STBD1|8987,16
STC1|6781,7
STC2|8614,15
STEAP1|26872,5
STEAP2|261729,12
STEAP3|55240,1
STEAP4|79689,17
STH|246744,15
STIL|6491,11
STIM1|6786,6
STIM2|57620,17
STIP1|10963,11
STK10|6793,4
STK11IP|114790,18
STK11|6794,18
STK16|8576,26
STK17A|9263,13
STK17B|9262,4
STK19|8859,18
STK24|8428,13
STK25|10494,18
STK31|56164,17
STK32A|202374,17
STK32B|55351,3
STK32C|282974,18
STK33|65975,17
STK35|140901,21
STK36|27148,2
STK38L|23012,6
STK38|11329,24
STK39|27347,10
STK3|6788,6
STK40|83931,20
STK4|6789,21
STL|7955,24
STMN1|3925,11
STMN2|11075,3
STMN3|50861,20
STMN4|81551,23
STOML1|9399,14
STOML2|30968,25
STOML3|161003,17
STOM|2040,16
STON1-GTF2A1L|286749,22
STON1|11037,20
STON2|85439,5
STOX1|219736,2
STOX2|56977,24
STRA13|201254,14
STRA6|64220,7
STRA8|346673,11
STRADA|92335,8
STRADB|55437,16
STRAP|11171,11
STRBP|55342,21
STRC|161497,8
STRN3|29966,6
STRN4|29888,18
STRN|6801,6
STS|412,22
STT3A|3703,21
STT3B|201595,6
STUB1|10273,14
STX10|8677,14
STX11|8676,4
STX12|23673,22
STX16|8675,8
STX17|55014,12
STX18|53407,2
STX19|415117,13
STX1A|6804,18
STX1B|112755,26
STX2|2054,22
STX3|6809,21
STX4|6810,18
STX5|6811,2
STX6|10228,24
STX7|8417,22
STX8|9482,19
STXBP1|6812,20
STXBP2|6813,18
STXBP3|6814,10
STXBP4|252983,10
STXBP5L|9515,24
STXBP5|134957,6
STXBP6|29091,1
STYK1|55359,13
STYXL1|51657,19
STYX|6815,6
SUB1|10923,10
SUCLA2|8803,10
SUCLG1|8802,25
SUCLG2|8801,16
SUCNR1|56670,4
SUDS3|64426,21
SUFU|51684,21
SUGT1L1|283507,2
SUGT1P1|441394,17
SUGT1|10910,25
SULF1|23213,7
SULF2|55959,7
SULT1A1|6817,26
SULT1A2|6799,26
SULT1A3|6818,8
SULT1B1|27284,1
SULT1C2|6819,17
SULT1C3|442038,0
SULT1C4|27233,3
SULT1E1|6783,1
SULT2A1|6822,1
SULT2B1|6820,5
SULT4A1|25830,20
SULT6B1|391365,26
SUMF1|285362,2
SUMF2|25870,26
SUMO1P1|391257,4
SUMO1P3|474338,14
SUMO1|7341,25
SUMO2|6613,25
SUMO3|6612,24
SUMO4|387082,24
SUN1|23353,24
SUN2|25777,13
SUN3|256979,5
SUN5|140732,18
SUOX|6821,26
SUPT16H|11198,6
SUPT3H|8464,19
SUPT4H1|6827,25
SUPT5H|6829,18
SUPT6H|6830,12
SUPT7L|9913,8
SUPV3L1|6832,11
SURF1|6834,26
SURF2|6835,14
SURF4|6836,7
SURF6|6838,18
SUSD1|64420,22
SUSD2|56241,3
SUSD3|203328,15
SUSD4|55061,21
SUSD5|26032,3
SUV39H1|6839,11
SUV39H2|79723,11
SUV420H1|51111,12
SUV420H2|84787,18
SUZ12P|440423,8
SUZ12|23512,6
SV2A|9900,20
SV2B|9899,22
SV2C|22987,20
SVEP1|79987,22
SVIL|6840,6
SVIP|258010,2
SVOPL|136306,20
SVOP|55530,23
SWAP70|23075,6
SYAP1|94056,15
SYBU|55638,16
SYCE1L|100130958,18
SYCE1|93426,3
SYCE2|256126,11
SYCN|342898,5
SYCP1|6847,15
SYCP2L|221711,8
SYCP2|10388,21
SYCP3|50511,13
SYDE1|85360,3
SYDE2|84144,12
SYF2|25949,19
SYK|6850,24
SYMPK|8189,18
SYN1|6853,20
SYN2|6854,20
SYN3|8224,3
SYNCRIP|10492,6
SYNC|81493,3
SYNE1|23345,22
SYNE2|23224,6
SYNGAP1|8831,2
SYNGR1|9145,15
SYNGR2|9144,18
SYNGR3|9143,11
SYNGR4|23546,18
SYNJ1|8867,12
SYNJ2BP|55333,10
SYNJ2|8871,6
SYNM|23336,22
SYNPO2L|79933,20
SYNPO2|171024,3
SYNPO|11346,22
SYNPR|132204,23
SYNRG|11276,12
SYPL1|6856,13
SYPL2|284612,16
SYP|6855,2
SYS1-DBNDD2|767557,2
SYS1|90196,2
SYT10|341359,21
SYT11|23208,22
SYT12|91683,15
SYT13|57586,2
SYT14L|401135,5
SYT14|255928,24
SYT15|83849,22
SYT16|83851,24
SYT17|51760,2
SYT1|6857,10
SYT2|127833,8
SYT3|84258,20
SYT4|6860,3
SYT5|6861,23
SYT6|148281,20
SYT7|9066,15
SYT8|90019,13
SYT9|143425,15
SYTL1|84958,13
SYTL2|54843,2
SYTL3|94120,4
SYTL4|94121,15
SYTL5|94122,15
SYVN1|84447,26
TAAR1|134864,1
TAAR2|9287,14
TAAR5|9038,23
TAAR6|319100,23
TAAR8|83551,23
TAAR9|134860,1
TAB1|10454,8
TAB2|23118,12
TAB3|257397,12
TAC1|6863,3
TAC3|6866,23
TAC4|255061,22
TACC1|6867,22
TACC2|10579,5
TACC3|10460,11
TACO1|51204,1
TACR1|6869,3
TACR2|6865,2
TACR3|6870,21
TACSTD2|4070,13
TADA1|117143,10
TADA2A|6871,10
TADA2B|93624,2
TADA3|10474,2
TAF10|6881,14
TAF11|6882,25
TAF12|6883,25
TAF13|6884,6
TAF15|8148,13
TAF1A|9015,6
TAF1B|9014,6
TAF1C|9013,8
TAF1D|79101,19
TAF1L|138474,6
TAF1|6872,12
TAF2|6873,6
TAF3|83860,12
TAF4B|6875,24
TAF4|6874,21
TAF5L|27097,12
TAF5|6877,11
TAF6L|10629,18
TAF6|6878,18
TAF7L|54457,18
TAF7|6879,10
TAF8|129685,6
TAF9B|51616,10
TAF9|6880,10
TAGAP|117289,4
TAGLN2|8407,13
TAGLN3|29114,23
TAGLN|6876,3
TAL1|6886,3
TAL2|6887,15
TALDO1|6888,25
TANC1|85461,6
TANC2|26115,12
TANK|10010,10
TAOK1|57551,6
TAOK2|9344,2
TAOK3|51347,22
TAP1|6890,9
TAP2|6891,13
TAPBPL|55080,9
TAPBP|6892,9
TAPT1|202018,16
TARBP1|6894,12
TARBP2|6895,18
TARDBP|23435,11
TARM1|441864,4
TARP|445347,9
TARS2|80222,21
TARSL2|123283,12
TARS|6897,11
TAS1R1|80835,20
TAS1R2|80834,5
TAS1R3|83756,9
TAS2R10|50839,8
TAS2R13|50838,12
TAS2R14|50840,8
TAS2R16|50833,5
TAS2R19|259294,8
TAS2R1|50834,2
TAS2R20|259295,8
TAS2R30|259293,8
TAS2R31|259290,10
TAS2R38|5726,24
TAS2R39|259285,8
TAS2R3|50831,12
TAS2R40|259286,24
TAS2R41|259287,24
TAS2R42|353164,8
TAS2R43|259289,6
TAS2R46|259292,6
TAS2R4|50832,8
TAS2R50|259296,12
TAS2R5|54429,8
TAS2R60|338398,5
TAS2R7|50837,12
TAS2R8|50836,8
TAS2R9|50835,12
TASP1|55617,21
TATDN1|83940,19
TATDN2|9797,21
TATDN3|128387,10
TAT|6898,16
TAX1BP1|8887,10
TAX1BP3|30851,13
TAZ|6901,18
TBC1D10A|83874,13
TBC1D10B|26000,18
TBC1D10C|374403,9
TBC1D12|23232,10
TBC1D13|54662,2
TBC1D14|57533,12
TBC1D15|64786,10
TBC1D16|125058,12
TBC1D17|79735,26
TBC1D19|55296,2
TBC1D1|23216,20
TBC1D20|128637,2
TBC1D21|161514,23
TBC1D22A|25771,13
TBC1D22B|55633,24
TBC1D23|55773,6
TBC1D24|57465,12
TBC1D25|4943,24
TBC1D26|353149,8
TBC1D28|254272,23
TBC1D29|26083,8
TBC1D2B|23102,22
TBC1D2|55357,13
TBC1D3B|414059,18
TBC1D3C|414060,18
TBC1D3G|654341,0
TBC1D3H|729877,8
TBC1D3P2|440452,0
TBC1D3|729873,8
TBC1D4|9882,6
TBC1D5|9779,12
TBC1D7|51256,25
TBC1D8B|54885,12
TBC1D8|11138,12
TBC1D9B|23061,12
TBC1D9|23158,15
TBCA|6902,25
TBCB|1155,18
TBCCD1|55171,24
TBCC|6903,18
TBCD|6904,8
TBCEL|219899,12
TBCE|6905,25
TBCK|93627,2
TBK1|29110,10
TBKBP1|9755,8
TBL1XR1|79718,24
TBL1X|6907,12
TBL1Y|90665,17
TBL2|26608,21
TBL3|10607,18
TBPL1|9519,24
TBPL2|387332,11
TBP|6908,24
TBR1|10716,23
TBRG1|84897,8
TBRG4|9238,14
TBX10|347853,1
TBX15|6913,16
TBX18|9096,7
TBX19|9095,8
TBX1|6899,13
TBX20|57057,21
TBX21|30009,9
TBX22|50945,15
TBX2|6909,3
TBX3|6926,15
TBX4|9496,17
TBX5|6910,22
TBX6|6911,13
TBXA2R|6915,3
TBXAS1|6916,4
TC2N|123036,12
TCAM1P|146771,11
TCAP|8557,14
TCEA1|6917,10
TCEA2|6919,26
TCEA3|6920,26
TCEAL1|9338,2
TCEAL2|140597,20
TCEAL3|85012,2
TCEAL4|79921,15
TCEAL5|340543,20
TCEAL6|158931,2
TCEAL7|56849,3
TCEAL8|90843,2
TCEANC|170082,2
TCEB1|6921,25
TCEB2|6923,14
TCEB3B|51224,24
TCEB3C|162699,20
TCEB3|6924,6
TCERG1L|256536,20
TCERG1|10915,21
TCF12|6938,10
TCF15|6939,14
TCF19|6941,11
TCF20|6942,6
TCF21|6943,17
TCF23|150921,20
TCF25|22980,18
TCF3|6929,18
TCF4|6925,22
TCF7L1|83439,20
TCF7L2|6934,12
TCF7|6932,9
TCFL5|10732,21
TCHHL1|126637,5
TCHH|7062,5
TCHP|84260,11
TCIRG1|10312,18
TCL1A|8115,9
TCL1B|9623,15
TCL6|27004,20
TCN1|6947,13
TCN2|6948,4
TCOF1|6949,11
TCP10L2|401285,1
TCP10L|140290,2
TCP10|6953,1
TCP11L1|55346,6
TCP11L2|255394,12
TCP11|6954,24
TCP1|6950,11
TCTA|6988,2
TCTE1|202500,2
TCTE3|6991,8
TCTEX1D1|200132,3
TCTEX1D2|255758,25
TCTEX1D4|343521,2
TCTN1|79600,2
TCTN2|79867,2
TCTN3|26123,2
TDGF1|6997,16
TDGF3|6998,1
TDG|6996,11
TDH|157739,13
TDO2|6999,1
TDP1|55775,11
TDP2|51567,25
TDRD10|126668,16
TDRD12|91646,21
TDRD1|56165,22
TDRD3|81550,10
TDRD5|163589,21
TDRD6|221400,22
TDRD7|23424,10
TDRD9|122402,22
TDRG1|732253,23
TDRKH|11022,12
TEAD1|7003,12
TEAD2|8463,20
TEAD3|7005,18
TEAD4|7004,11
TECPR1|25851,22
TECPR2|9895,12
TECRL|253017,5
TECR|9524,14
TECTA|7007,22
TECTB|6975,1
TEC|7006,17
TEDDM1|127670,12
TEF|7008,16
TEKT1|83659,17
TEKT2|27285,2
TEKT3|64518,2
TEKT4|150483,2
TEKT5|146279,26
TEK|7010,22
TELO2|9894,18
TENC1|23371,16
TEP1|7011,12
TEPP|374739,13
TERC|7012,14
TERF1|7013,10
TERF2IP|54386,3
TERF2|7014,21
TERT|7015,11
TESC|54997,26
TESK1|7016,18
TESK2|10420,21
TES|26136,24
TET1|80312,21
TET2|54790,6
TET3|200424,24
TEX101|83639,5
TEX10|54881,24
TEX11|56159,7
TEX12|56158,8
TEX13A|56157,13
TEX13B|56156,11
TEX14|56155,2
TEX15|56154,24
TEX19|400629,11
TEX261|113419,21
TEX264|51368,26
TEX28|1527,0
TEX2|55852,12
TEX9|374618,2
TFAMP1|260341,2
TFAM|7019,6
TFAP2A|7020,15
TFAP2B|7021,15
TFAP2C|7022,21
TFAP2D|83741,17
TFAP2E|339488,13
TFAP4|7023,11
TFB1M|51106,25
TFB2M|64216,21
TFCP2L1|29842,6
TFCP2|7024,21
TFDP1|7027,11
TFDP2|7029,24
TFDP3|51270,15
TFE3|7030,22
TFEB|7942,4
TFEC|22797,4
TFF1|7031,15
TFF2|7032,18
TFF3|7033,15
TFG|10342,11
TFIP11|24144,5
TFPI2|7980,22
TFPI|7035,16
TFPT|29844,14
TFR2|7036,1
TFRC|7037,24
TF|7018,1
TGDS|23483,8
TGFA|7039,13
TGFB1I1|7041,3
TGFB1|7040,13
TGFB2|7042,22
TGFB3|7043,7
TGFBI|7045,7
TGFBR1|7046,22
TGFBR2|7048,22
TGFBR3|7049,16
TGFBRAP1|9392,6
TGIF1|7050,25
TGIF2LX|90316,1
TGIF2LY|90655,17
TGIF2|60436,21
TGM1|7051,5
TGM2|7052,17
TGM3|7053,5
TGM4|7047,5
TGM5|9333,5
TGM6|343641,5
TGM7|116179,5
TGOLN2|10618,12
TGS1|96764,6
TG|7038,24
TH1L|51497,21
THADA|63892,21
THAP10|56906,2
THAP11|57215,11
THAP1|55145,10
THAP2|83591,10
THAP3|90326,18
THAP4|51078,18
THAP5|168451,10
THAP6|152815,10
THAP7|80764,14
THAP8|199745,20
THAP9|79725,10
THBD|7056,13
THBS1|7057,7
THBS2|7058,7
THBS3|7059,2
THBS4|7060,15
THEG|51298,13
THEM4|117145,2
THEM5|284486,5
THEMIS|387357,9
THG1L|54974,19
THNSL1|79896,21
THNSL2|55258,15
THOC1|9984,8
THOC2|57187,12
THOC3|84321,11
THOC4|10189,11
THOC5|8563,24
THOC6|79228,18
THOC7|80145,19
THOP1|7064,14
THPO|7066,16
THRAP3|9967,12
THRA|7067,20
THRB|7068,15
THRSP|7069,15
THSD1P1|374500,8
THSD1|55901,3
THSD4|79875,15
THSD7A|221981,22
THSD7B|80731,3
THTPA|79178,2
THUMPD1|55623,10
THUMPD2|80745,8
THUMPD3|25917,10
THY1|7070,7
THYN1|29087,19
TH|7054,18
TIA1|7072,8
TIAF1|9220,1
TIAL1|7073,21
TIAM1|7074,24
TIAM2|26230,20
TICAM1|148022,13
TICAM2|353376,4
TIE1|7075,3
TIFAB|497189,9
TIFA|92610,10
TIGD1|200765,8
TIGD2|166815,1
TIGD3|220359,25
TIGD4|201798,2
TIGD5|84948,18
TIGD6|81789,2
TIGD7|91151,10
TIGIT|201633,9
TIMD4|91937,4
TIMELESS|8914,11
TIMM10|26519,14
TIMM13|26517,14
TIMM16|51025,14
TIMM17A|10440,25
TIMM17B|10245,14
TIMM22|29928,14
TIMM44|10469,14
TIMM50|92609,14
TIMM8A|1678,25
TIMM8B|26521,14
TIMM9|26520,19
TIMP1|7076,3
TIMP2|7077,3
TIMP3|7078,3
TIMP4|7079,3
TINAGL1|64129,13
TINAG|27283,1
TINF2|26277,10
TIPARP|25976,13
TIPIN|54962,11
TIPRL|261726,10
TIRAP|114609,12
TJAP1|93643,8
TJP1|7082,12
TJP2|9414,6
TJP3|27134,2
TK1|7083,11
TK2|7084,16
TKTL1|8277,22
TKTL2|84076,8
TKT|7086,17
TLCD1|116238,25
TLE1|7088,1
TLE2|7089,2
TLE3|7090,21
TLE4|7091,13
TLE6|79816,26
TLK1|9874,10
TLK2|11011,10
TLL1|7092,7
TLL2|7093,7
TLN1|7094,22
TLN2|83660,20
TLR10|81793,4
TLR1|7096,4
TLR2|7097,4
TLR3|7098,22
TLR4|7099,22
TLR5|7100,12
TLR6|10333,4
TLR7|51284,4
TLR8|51311,4
TLR9|54106,4
TLX1NB|100038246,1
TLX1|3195,1
TLX2|3196,11
TLX3|30012,11
TM2D1|83941,2
TM2D2|83877,10
TM2D3|80213,8
TM4SF18|116441,3
TM4SF19|116211,5
TM4SF1|4071,17
TM4SF20|79853,1
TM4SF4|7104,1
TM4SF5|9032,1
TM6SF1|53346,22
TM6SF2|53345,1
TM7SF2|7108,26
TM7SF3|51768,24
TM7SF4|81501,4
TM9SF1|10548,2
TM9SF2|9375,12
TM9SF3|56889,12
TM9SF4|9777,21
TMBIM1|64114,13
TMBIM4|51643,16
TMBIM6|7009,16
TMC1|117531,24
TMC2|117532,22
TMC3|342125,15
TMC4|147798,2
TMC5|79838,2
TMC6|11322,13
TMC7|79905,13
TMC8|147138,9
TMCC1|23023,21
TMCC2|9911,24
TMCC3|57458,5
TMCO1|54499,15
TMCO2|127391,26
TMCO3|55002,10
TMCO4|255104,18
TMCO5A|145942,17
TMCO6|55374,26
TMCO7|79613,5
TMED10P1|286102,6
TMED10|10972,10
TMED1|11018,14
TMED2|10959,21
TMED3|23423,19
TMED4|222068,2
TMED5|50999,16
TMED6|146456,1
TMED7-TICAM2|100302736,6
TMED7|51014,10
TMED8|283578,10
TMED9|54732,25
TMEFF1|8577,24
TMEFF2|23671,23
TMEM100|55273,3
TMEM101|84336,26
TMEM102|284114,18
TMEM104|54868,11
TMEM105|284186,17
TMEM106A|113277,4
TMEM106B|54664,10
TMEM106C|79022,25
TMEM107|84314,2
TMEM108|66000,20
TMEM109|79073,7
TMEM110|375346,16
TMEM111|55831,26
TMEM114|283953,17
TMEM115|11070,26
TMEM116|89894,2
TMEM117|84216,5
TMEM119|338773,3
TMEM11|8834,14
TMEM120A|83862,26
TMEM120B|144404,8
TMEM121|80757,20
TMEM123|114908,6
TMEM125|128218,2
TMEM126A|84233,25
TMEM126B|55863,2
TMEM127|55654,12
TMEM128|85013,2
TMEM129|92305,26
TMEM130|222865,20
TMEM131|23505,6
TMEM132A|54972,24
TMEM132B|114795,20
TMEM132C|92293,3
TMEM132D|121256,17
TMEM132E|124842,20
TMEM133|83935,16
TMEM134|80194,18
TMEM135|65084,15
TMEM136|219902,2
TMEM138|51524,18
TMEM139|135932,26
TMEM140|55281,16
TMEM141|85014,14
TMEM143|55260,26
TMEM144|55314,2
TMEM145|284339,23
TMEM146|257062,17
TMEM147|10430,14
TMEM149|79713,4
TMEM14A|28978,25
TMEM14B|81853,25
TMEM14C|51522,19
TMEM14E|645843,24
TMEM150A|129303,26
TMEM150B|284417,4
TMEM150C|441027,16
TMEM151A|256472,23
TMEM151B|441151,8
TMEM154|201799,13
TMEM155|132332,4
TMEM156|80008,4
TMEM158|25907,24
TMEM159|57146,13
TMEM160|54958,14
TMEM161A|54929,14
TMEM161B|153396,10
TMEM163|81615,17
TMEM164|84187,2
TMEM165|55858,25
TMEM167A|153339,10
TMEM167B|56900,10
TMEM168|64418,10
TMEM169|92691,20
TMEM170A|124491,8
TMEM170B|100113407,16
TMEM171|134285,5
TMEM173|340061,9
TMEM174|134288,23
TMEM175|84286,26
TMEM176A|55365,16
TMEM176B|28959,16
TMEM177|80775,14
TMEM178|130733,2
TMEM179B|374395,19
TMEM179|388021,23
TMEM17|200728,24
TMEM180|79847,17
TMEM181|57583,10
TMEM182|130827,24
TMEM183A|92703,25
TMEM184A|202915,18
TMEM184B|25829,24
TMEM184C|55751,12
TMEM185A|84548,21
TMEM185B|79134,6
TMEM186|25880,25
TMEM187|8269,26
TMEM188|255919,22
TMEM189-UBE2V1|387522,24
TMEM189|387521,5
TMEM18|129787,19
TMEM190|147744,17
TMEM191A|84222,18
TMEM192|201931,16
TMEM194A|23306,11
TMEM194B|100131211,11
TMEM195|392636,1
TMEM196|256130,23
TMEM198|130612,23
TMEM199|147007,25
TMEM19|55266,6
TMEM200A|114801,7
TMEM200B|399474,7
TMEM200C|645369,20
TMEM201|199953,18
TMEM202|338949,5
TMEM203|94107,25
TMEM204|79652,3
TMEM205|374882,26
TMEM206|55248,11
TMEM207|131920,17
TMEM208|29100,14
TMEM209|84928,21
TMEM20|159371,24
TMEM211|255349,0
TMEM212|389177,17
TMEM213|155006,17
TMEM214|54867,7
TMEM215|401498,2
TMEM216|51259,19
TMEM217|221468,4
TMEM218|219854,2
TMEM219|124446,26
TMEM220|388335,16
TMEM222|84065,18
TMEM223|79064,14
TMEM225|338661,18
TMEM229A|730130,23
TMEM229B|161145,15
TMEM22|80723,22
TMEM231|79583,2
TMEM232|642987,2
TMEM233|387890,3
TMEM25|84866,2
TMEM26|219623,22
TMEM27|57393,16
TMEM2|23670,16
TMEM30A|55754,22
TMEM30B|161291,12
TMEM30C|644444,19
TMEM31|203562,2
TMEM33|55161,6
TMEM35|59353,20
TMEM37|140738,1
TMEM38A|79041,23
TMEM38B|55151,11
TMEM39A|55254,24
TMEM39B|55116,18
TMEM40|55287,13
TMEM41A|90407,24
TMEM41B|440026,17
TMEM42|131616,26
TMEM43|79188,22
TMEM44|93109,24
TMEM45A|55076,5
TMEM45B|120224,1
TMEM47|83604,3
TMEM48|55706,6
TMEM49|81671,25
TMEM50A|23585,2
TMEM50B|757,2
TMEM51|55092,13
TMEM52|339456,18
TMEM53|79639,26
TMEM54|113452,13
TMEM55A|55529,20
TMEM55B|90809,18
TMEM56|148534,16
TMEM57|55219,15
TMEM59L|25789,20
TMEM59|9528,2
TMEM5|10329,10
TMEM60|85025,8
TMEM61|199964,2
TMEM62|80021,2
TMEM63A|9725,2
TMEM63B|55362,17
TMEM63C|57156,15
TMEM64|169200,22
TMEM65|157378,24
TMEM66|51669,3
TMEM67|91147,2
TMEM68|137695,21
TMEM69|51249,19
TMEM70|54968,25
TMEM71|137835,4
TMEM72|643236,0
TMEM74|157753,1
TMEM79|84283,5
TMEM80|283232,2
TMEM81|388730,8
TMEM82|388595,1
TMEM84|283673,15
TMEM85|51234,25
TMEM86A|144110,3
TMEM86B|255043,1
TMEM87A|25963,10
TMEM87B|84910,21
TMEM88B|643965,18
TMEM88|92162,26
TMEM89|440955,18
TMEM8A|58986,18
TMEM8B|51754,2
TMEM8C|389827,5
TMEM90A|646658,3
TMEM90B|79953,20
TMEM91|641649,13
TMEM92|162461,17
TMEM93|83460,14
TMEM95|339168,5
TMEM97|27346,1
TMEM98|26022,16
TMEM99|147184,15
TMEM9B|56674,10
TMEM9|252839,2
TMF1|7110,12
TMIE|259236,23
TMIGD1|388364,0
TMIGD2|126259,9
TMLHE|55217,21
TMOD1|7111,26
TMOD2|29767,22
TMOD3|29766,6
TMOD4|29765,8
TMPO|7112,11
TMPPE|643853,6
TMPRSS11A|339967,5
TMPRSS11BNL|401136,5
TMPRSS11B|132724,5
TMPRSS11D|9407,5
TMPRSS11F|389208,5
TMPRSS12|283471,18
TMPRSS13|84000,13
TMPRSS15|5651,24
TMPRSS2|7113,17
TMPRSS3|64699,2
TMPRSS4|56649,13
TMPRSS5|80975,8
TMPRSS6|164656,26
TMPRSS7|344805,17
TMPRSS9|360200,26
TMSB10|9168,25
TMSB15A|11013,10
TMSB15B|286527,20
TMSB4Y|9087,17
TMSL3|7117,4
TMTC1|83857,20
TMTC2|160335,10
TMTC3|160418,6
TMTC4|84899,21
TMUB1|83590,14
TMUB2|79089,8
TMX1|81542,6
TMX2|51075,25
TMX3|54495,10
TMX4|56255,16
TNC|3371,7
TNFAIP1|7126,5
TNFAIP2|7127,18
TNFAIP3|7128,9
TNFAIP6|7130,7
TNFAIP8L1|126282,1
TNFAIP8L2|79626,4
TNFAIP8L3|388121,22
TNFAIP8|25816,13
TNFRSF10A|8797,13
TNFRSF10B|8795,13
TNFRSF10C|8794,17
TNFRSF10D|8793,17
TNFRSF11A|8792,6
TNFRSF11B|4982,3
TNFRSF12A|51330,13
TNFRSF13B|23495,9
TNFRSF13C|115650,24
TNFRSF14|8764,26
TNFRSF17|608,9
TNFRSF18|8784,13
TNFRSF19|55504,20
TNFRSF1A|7132,13
TNFRSF1B|7133,4
TNFRSF21|27242,13
TNFRSF25|8718,18
TNFRSF4|7293,9
TNFRSF6B|8771,13
TNFRSF8|943,9
TNFRSF9|3604,9
TNFSF10|8743,9
TNFSF11|8600,7
TNFSF12-TNFSF13|407977,4
TNFSF12|8742,3
TNFSF13B|10673,4
TNFSF13|8741,4
TNFSF14|8740,9
TNFSF15|9966,6
TNFSF18|8995,4
TNFSF4|7292,7
TNFSF8|944,4
TNFSF9|8744,13
TNF|7124,4
TNIK|23043,22
TNIP1|10318,9
TNIP2|79155,18
TNIP3|79931,9
TNK1|8711,18
TNK2|10188,8
TNKS1BP1|85456,13
TNKS2|80351,6
TNKS|8658,12
TNMD|64102,15
TNNC1|7134,17
TNNC2|7125,13
TNNI1|7135,5
TNNI2|7136,13
TNNI3K|51086,2
TNNI3|7137,18
TNNT1|7138,11
TNNT2|7139,13
TNNT3|7140,5
TNN|63923,15
TNP1|7141,1
TNP2|7142,24
TNPO1|3842,10
TNPO2|30000,24
TNPO3|23534,6
TNRC18|84629,12
TNRC6A|27327,12
TNRC6B|23112,12
TNRC6C|57690,2
TNR|7143,22
TNS1|7145,22
TNS3|64759,22
TNS4|84951,13
TNXB|7148,3
TOB1|10140,15
TOB2|10766,12
TOE1|114034,18
TOLLIP|54472,1
TOM1L1|10040,10
TOM1L2|146691,12
TOM1|10043,1
TOMM20L|387990,2
TOMM20|9804,10
TOMM22|56993,25
TOMM34|10953,18
TOMM40L|84134,25
TOMM40|10452,11
TOMM5|401505,25
TOMM6|100188893,25
TOMM70A|9868,21
TOMM7|54543,19
TOP1MT|116447,14
TOP1P1|7151,11
TOP1P2|7152,25
TOP1|7150,21
TOP2A|7153,11
TOP2B|7155,10
TOP3A|7156,6
TOP3B|8940,18
TOPBP1|11073,11
TOPORS|10210,12
TOR1AIP1|26092,12
TOR1AIP2|163590,12
TOR1A|1861,10
TOR1B|27348,6
TOR2A|27433,18
TOR3A|64222,25
TOX2|84969,9
TOX3|27324,15
TOX4|9878,10
TOX|9760,4
TP53AIP1|63970,5
TP53BP1|7158,21
TP53BP2|7159,12
TP53I11|9537,2
TP53I13|90313,14
TP53I3|9540,13
TP53INP1|94241,16
TP53INP2|58476,23
TP53RK|112858,21
TP53TG1|11257,26
TP53TG3B|729355,24
TP53TG5|27296,2
TP53|7157,21
TP63|8626,5
TP73|7161,5
TPBG|7162,7
TPCN1|53373,2
TPCN2|219931,8
TPD52L1|7164,5
TPD52L2|7165,18
TPD52L3|89882,20
TPD52|7163,21
TPH1|7166,10
TPH2|121278,2
TPI1P2|286016,24
TPI1P3|728402,0
TPI1|7167,11
TPK1|27010,22
TPM1|7168,7
TPM2|7169,7
TPM3|7170,21
TPM4|7171,7
TPMT|7172,1
TPO|7173,15
TPP1|1200,22
TPP2|7174,12
TPPP2|122664,1
TPPP3|51673,3
TPPP|11076,17
TPRA1|131601,18
TPRG1L|127262,5
TPRG1|285386,15
TPRKB|51002,25
TPRN|286262,18
TPRX1|284355,1
TPRXL|348825,5
TPR|7175,12
TPSAB1|7177,9
TPSB2|64499,9
TPSD1|23430,7
TPSG1|25823,15
TPST1|8460,20
TPST2|8459,1
TPT1|7178,19
TPTE2P1|646405,20
TPTE2P3|220115,15
TPTE2|93492,4
TPTE|7179,6
TPX2|22974,11
TRA2A|29896,8
TRA2B|6434,24
TRABD|80305,18
TRADD|8717,13
TRAF1|7185,9
TRAF2|7186,18
TRAF3IP1|26146,12
TRAF3IP2|10758,5
TRAF3IP3|80342,9
TRAF3|7187,24
TRAF4|9618,18
TRAF5|7188,2
TRAF6|7189,12
TRAF7|84231,11
TRAFD1|10906,10
TRAIP|10293,11
TRAK1|22906,2
TRAK2|66008,22
TRAM1L1|133022,2
TRAM1|23471,16
TRAM2|9697,7
TRANK1|9881,22
TRAP1|10131,14
TRAPPC10|7109,12
TRAPPC1|58485,14
TRAPPC2L|51693,14
TRAPPC2P1|10597,14
TRAPPC2|6399,8
TRAPPC3|27095,18
TRAPPC4|51399,25
TRAPPC5|126003,14
TRAPPC6A|79090,26
TRAPPC6B|122553,10
TRAPPC9|83696,2
TRAT1|50852,9
TRDMT1|1787,10
TRDN|10345,20
TREH|11181,1
TREM1|54210,17
TREM2|54209,4
TREML1|340205,4
TREML2P1|221438,17
TREML2|79865,4
TREML3|340206,17
TREML4|285852,17
TRERF1|55809,21
TREX1|11277,18
TREX2|11219,18
TRHDE|29953,3
TRHR|7201,12
TRH|7200,2
TRIAP1|51499,25
TRIB1|10221,16
TRIB2|28951,20
TRIB3|57761,1
TRIL|9865,2
TRIM10|10107,1
TRIM11|81559,18
TRIM13|10206,10
TRIM14|9830,6
TRIM15|89870,1
TRIM16L|147166,5
TRIM16|10626,13
TRIM17|51127,8
TRIM21|6737,9
TRIM22|10346,4
TRIM23|373,10
TRIM24|8805,21
TRIM25|7706,24
TRIM26|7726,21
TRIM27|5987,8
TRIM28|10155,18
TRIM29|23650,5
TRIM2|23321,17
TRIM31|11074,1
TRIM32|22954,21
TRIM33|51592,21
TRIM34|53840,2
TRIM35|23087,5
TRIM36|55521,10
TRIM37|4591,10
TRIM38|10475,9
TRIM39|56658,2
TRIM3|10612,2
TRIM40|135644,1
TRIM41|90933,8
TRIM42|287015,23
TRIM43|129868,24
TRIM44|54765,12
TRIM45|80263,8
TRIM46|80128,20
TRIM47|91107,18
TRIM48|79097,17
TRIM49L|729384,5
TRIM49|57093,17
TRIM4|89122,10
TRIM50|135892,26
TRIM52|84851,8
TRIM53|642569,17
TRIM54|57159,14
TRIM55|84675,1
TRIM56|81844,6
TRIM58|25893,2
TRIM59|286827,11
TRIM5|85363,4
TRIM6-TRIM34|445372,6
TRIM60|166655,0
TRIM61|391712,22
TRIM62|55223,21
TRIM63|84676,3
TRIM64|120146,5
TRIM65|201292,11
TRIM66|9866,8
TRIM67|440730,20
TRIM68|55128,17
TRIM69|140691,4
TRIM6|117854,7
TRIM71|131405,17
TRIM72|493829,5
TRIM74|378108,8
TRIM77|390231,17
TRIM78P|117852,8
TRIM7|81786,5
TRIM8|81603,2
TRIM9|114088,20
TRIML1|339976,5
TRIML2|205860,5
TRIOBP|11078,18
TRIO|7204,6
TRIP10|9322,13
TRIP11|9321,12
TRIP12|9320,6
TRIP13|9319,11
TRIP4|9325,10
TRIP6|7205,14
TRIT1|54802,18
TRMT112|51504,25
TRMT11|60487,8
TRMT12|55039,21
TRMT1|55621,14
TRMT2A|27037,18
TRMT2B|79979,21
TRMT5|57570,10
TRMT61A|115708,14
TRMT61B|55006,24
TRMT6|51605,11
TRMU|55687,14
TRNAU1AP|54952,18
TRNP1|388610,18
TRNT1|51095,10
TROAP|10024,11
TROVE2|6738,10
TRO|7216,20
TRPA1|8989,7
TRPC1|7220,20
TRPC2|7221,4
TRPC3|7222,3
TRPC4AP|26133,21
TRPC4|7223,22
TRPC5|7224,1
TRPC6|7225,22
TRPC7|57113,23
TRPM1|4308,5
TRPM2|7226,4
TRPM3|80036,16
TRPM4|54795,18
TRPM5|29850,18
TRPM6|140803,5
TRPM7|54822,6
TRPM8|79054,1
TRPS1|7227,15
TRPT1|83707,14
TRPV1|7442,8
TRPV2|51393,4
TRPV3|162514,5
TRPV4|59341,13
TRPV5|56302,21
TRPV6|55503,2
TRRAP|8295,21
TRUB1|142940,21
TRUB2|26995,14
TRY6|154754,17
TRYX3|136541,0
TSC1|7248,12
TSC22D1|8848,3
TSC22D2|9819,6
TSC22D3|1831,3
TSC22D4|81628,18
TSC2|7249,2
TSEN15|116461,25
TSEN2|80746,8
TSEN34|79042,18
TSEN54|283989,18
TSFM|10102,25
TSG101|7251,10
TSG1|643432,20
TSGA10IP|254187,4
TSGA10|80705,2
TSGA13|114960,0
TSGA14|95681,2
TSHB|7252,22
TSHR|7253,4
TSHZ1|10194,12
TSHZ2|128553,6
TSHZ3|57616,7
TSIX|9383,15
TSKS|60385,13
TSKU|25987,5
TSLP|85480,5
TSNARE1|203062,18
TSNAX-DISC1|100303453,24
TSNAXIP1|55815,2
TSNAX|7257,10
TSN|7247,21
TSPAN10|83882,5
TSPAN11|441631,22
TSPAN12|23554,16
TSPAN13|27075,2
TSPAN14|81619,13
TSPAN15|23555,2
TSPAN16|26526,2
TSPAN17|26262,18
TSPAN18|90139,3
TSPAN19|144448,17
TSPAN1|10103,2
TSPAN2|10100,3
TSPAN31|6302,2
TSPAN32|10077,4
TSPAN33|340348,1
TSPAN3|10099,17
TSPAN4|7106,3
TSPAN5|10098,6
TSPAN6|7105,26
TSPAN7|7102,3
TSPAN8|7103,1
TSPAN9|10867,7
TSPO2|222642,1
TSPO|706,13
TSPY1|7258,1
TSPY2|64591,1
TSPY3|728137,1
TSPY4|728395,1
TSPYL1|7259,10
TSPYL2|64061,8
TSPYL3|128854,21
TSPYL4|23270,2
TSPYL5|85453,20
TSPYL6|388951,20
TSR1|55720,6
TSR2|90121,25
TSSC1|7260,25
TSSC4|10078,14
TSSK1B|83942,5
TSSK3|81629,8
TSSK4|283629,12
TSSK6|83983,8
TSTA3|7264,18
TSTD1|100131187,15
TSTD2|158427,10
TST|7263,1
TTBK1|84630,1
TTBK2|146057,6
TTC12|54970,2
TTC13|79573,12
TTC14|151613,8
TTC15|51112,18
TTC16|158248,2
TTC17|55761,12
TTC18|118491,2
TTC19|54902,10
TTC1|7265,10
TTC21A|199223,2
TTC21B|79809,10
TTC22|55001,13
TTC23L|153657,2
TTC23|64927,24
TTC24|164118,9
TTC25|83538,2
TTC26|79989,21
TTC27|55622,21
TTC28|23331,20
TTC29|83894,2
TTC30A|92104,2
TTC30B|150737,21
TTC31|64427,8
TTC32|130502,25
TTC33|23548,16
TTC35|9694,6
TTC36|143941,15
TTC37|9652,12
TTC38|55020,26
TTC39A|22996,15
TTC39B|158219,6
TTC39C|125488,1
TTC3|7267,10
TTC4|7268,11
TTC5|91875,10
TTC7A|57217,13
TTC7B|145567,24
TTC8|123016,2
TTC9B|148014,23
TTC9C|283237,21
TTC9|23508,12
TTF1|7270,10
TTF2|8458,11
TTK|7272,11
TTLL10|254173,8
TTLL11|158135,22
TTLL12|23170,5
TTLL13|440307,8
TTLL1|25809,2
TTLL2|83887,16
TTLL3|26140,8
TTLL4|9654,24
TTLL5|23093,21
TTLL6|284076,2
TTLL7|79739,10
TTLL8|164714,17
TTLL9|164395,2
TTL|150465,24
TTN|7273,6
TTPAL|79183,21
TTPA|7274,1
TTR|7276,1
TTTY10|246119,17
TTTY11|83866,5
TTTY12|83867,1
TTTY13|83868,8
TTTY14|83869,17
TTTY15|64595,17
TTTY16|252948,13
TTTY17B|474151,1
TTTY18|252950,23
TTTY19|252952,23
TTTY1B|100101116,23
TTTY20|252951,25
TTTY21|252953,15
TTTY22|252954,5
TTTY23|252955,11
TTTY2|60439,23
TTTY3B|474148,21
TTTY4C|474150,1
TTTY5|83863,17
TTTY6B|441543,1
TTTY6|84672,1
TTTY7|246122,0
TTTY8|84673,16
TTTY9B|425057,17
TTYH1|57348,20
TTYH2|94015,22
TTYH3|80727,24
TUBA1A|7846,20
TUBA1B|10376,11
TUBA1C|84790,11
TUBA3C|7278,15
TUBA3D|113457,15
TUBA3E|112714,15
TUBA4A|7277,13
TUBA4B|80086,17
TUBA8|51807,20
TUBAL3|79861,15
TUBB1|81027,2
TUBB2A|7280,23
TUBB2B|347733,20
TUBB2C|10383,18
TUBB3|10381,11
TUBB4Q|56604,18
TUBB4|10382,14
TUBB6|84617,13
TUBB8|347688,18
TUBBP5|643224,24
TUBB|203068,11
TUBD1|51174,11
TUBE1|51175,8
TUBG1|7283,11
TUBG2|27175,8
TUBGCP2|10844,18
TUBGCP3|10426,6
TUBGCP4|27229,6
TUBGCP5|114791,6
TUBGCP6|85378,8
TUB|7275,20
TUFM|7284,14
TUFT1|7286,5
TUG1|55000,21
TULP1|7287,18
TULP2|7288,22
TULP3|7289,21
TULP4|56995,21
TUSC1|286319,2
TUSC2|11334,2
TUSC3|7991,24
TUSC5|286753,15
TUT1|64852,26
TWF1|5756,21
TWF2|11344,14
TWIST1|7291,7
TWIST2|117581,7
TWISTNB|221830,6
TWSG1|57045,20
TXK|7294,9
TXLNA|200081,21
TXLNB|167838,22
TXLNG|55787,6
TXN2|25828,14
TXNDC11|51061,16
TXNDC12|51060,25
TXNDC15|79770,3
TXNDC16|57544,10
TXNDC17|84817,13
TXNDC2|84203,22
TXNDC3|51314,4
TXNDC5|81567,7
TXNDC6|347736,2
TXNDC8|255220,1
TXNDC9|10190,25
TXNIP|10628,22
TXNL1|9352,25
TXNL4A|10907,14
TXNL4B|54957,24
TXNRD1|7296,17
TXNRD2|10587,26
TXNRD3IT1|645840,6
TXN|7295,25
TYK2|7297,8
TYMP|1890,13
TYMS|7298,11
TYRO3|7301,24
TYROBP|7305,4
TYRP1|7306,17
TYR|7299,7
TYSND1|219743,18
TYW1B|441250,21
TYW1|55253,21
TYW3|127253,10
T|6862,17
U2AF1L4|199746,8
U2AF1|7307,18
U2AF2|11338,11
UACA|55075,7
UAP1L1|91373,24
UAP1|6675,15
UBA1|7317,21
UBA2|10054,11
UBA3|9039,10
UBA52|7311,14
UBA5|79876,10
UBA6|55236,6
UBA7|7318,9
UBAC1|10422,11
UBAC2|337867,18
UBAP1|51271,13
UBAP2L|9898,12
UBAP2|55833,21
UBASH3A|53347,9
UBASH3B|84959,13
UBB|7314,26
UBC|7316,13
UBD|10537,9
UBE2A|7319,25
UBE2B|7320,10
UBE2CBP|90025,11
UBE2C|11065,11
UBE2D1|7321,24
UBE2D2|7322,10
UBE2D3|7323,10
UBE2D4|51619,2
UBE2DNL|100131816,1
UBE2E1|7324,10
UBE2E2|7325,20
UBE2E3|10477,24
UBE2F|140739,25
UBE2G1|7326,6
UBE2G2|7327,8
UBE2H|7328,12
UBE2I|7329,18
UBE2J1|51465,22
UBE2J2|118424,18
UBE2K|3093,21
UBE2L3|7332,25
UBE2L6|9246,9
UBE2MP1|606551,11
UBE2M|9040,25
UBE2NL|389898,5
UBE2N|7334,25
UBE2O|63893,24
UBE2Q1|55585,12
UBE2Q2P1|388165,12
UBE2Q2|92912,10
UBE2QL1|134111,7
UBE2R2|54926,21
UBE2S|27338,11
UBE2T|29089,11
UBE2U|148581,24
UBE2V1|7335,21
UBE2V2|7336,11
UBE2W|55284,10
UBE2Z|65264,11
UBE3A|7337,10
UBE3B|89910,12
UBE3C|9690,6
UBE4A|9354,12
UBE4B|10277,6
UBFD1|56061,21
UBIAD1|29914,21
UBL3|5412,3
UBL4A|8266,11
UBL4B|164153,20
UBL5|59286,14
UBL7|84993,19
UBLCP1|134510,10
UBN1|29855,6
UBN2|254048,12
UBOX5|22888,2
UBP1|7342,21
UBQLN1|29979,6
UBQLN2|29978,6
UBQLN3|50613,2
UBQLN4|56893,21
UBQLNL|143630,2
UBR1|197131,12
UBR2|23304,12
UBR3|130507,12
UBR4|23352,6
UBR5|51366,6
UBR7|55148,10
UBTD1|80019,3
UBTD2|92181,10
UBTFL1|642623,24
UBTF|7343,21
UBXN10|127733,2
UBXN11|91544,8
UBXN1|51035,14
UBXN2A|165324,24
UBXN2B|137886,10
UBXN4|23190,6
UBXN6|80700,14
UBXN7|26043,6
UBXN8|7993,16
UCA1|652995,18
UCHL1|7345,20
UCHL3|7347,13
UCHL5|51377,6
UCK1|83549,23
UCK2|7371,11
UCKL1AS|100113386,8
UCKL1|54963,18
UCMA|221044,20
UCN2|90226,13
UCN3|114131,17
UCN|7349,26
UCP1|7350,15
UCP2|7351,2
UCP3|7352,8
UEVLD|55293,6
UFC1|51506,2
UFD1L|7353,25
UFM1|51569,10
UFSP1|402682,14
UFSP2|55325,10
UGCG|7357,6
UGDH|7358,15
UGGT1|56886,6
UGGT2|55757,10
UGP2|7360,16
UGT1A10|54575,5
UGT1A1|54658,1
UGT1A3|54659,1
UGT1A4|54657,1
UGT1A5|54579,1
UGT1A6|54578,1
UGT1A7|54577,5
UGT1A8|54576,5
UGT1A9|54600,1
UGT2A1|10941,1
UGT2A3|79799,1
UGT2B10|7365,1
UGT2B11|10720,15
UGT2B15|7366,1
UGT2B28|54490,1
UGT2B4|7363,16
UGT2B7|7364,1
UGT3A1|133688,1
UGT3A2|167127,9
UGT8|7368,24
UHMK1|127933,6
UHRF1BP1L|23074,10
UHRF1BP1|54887,12
UHRF1|29128,11
UHRF2|115426,10
UIMC1|51720,10
ULBP1|80329,24
ULBP2|80328,13
ULBP3|79465,24
ULK1|8408,18
ULK2|9706,10
ULK3|25989,8
ULK4|54986,2
UMODL1|89766,2
UMOD|7369,15
UMPS|7372,11
UNC119B|84747,10
UNC119|9094,18
UNC13A|23025,20
UNC13B|10497,12
UNC13C|440279,3
UNC13D|201294,13
UNC45A|55898,13
UNC45B|146862,22
UNC50|25972,2
UNC5A|90249,20
UNC5B|219699,7
UNC5CL|222643,26
UNC5C|8633,22
UNC5D|137970,23
UNC80|285175,20
UNC93A|54346,1
UNC93B1|81622,18
UNCX|340260,23
UNG|7374,11
UNKL|64718,8
UNK|85451,8
UOX|391051,2
UPB1|51733,1
UPF0639|400224,2
UPF1|5976,21
UPF2|26019,21
UPF3A|65110,8
UPF3B|65109,11
UPK1A|11045,18
UPK1B|7348,5
UPK2|7379,18
UPK3A|7380,26
UPK3BL|100134938,5
UPK3B|80761,13
UPP1|7378,13
UPP2|151531,16
UPRT|139596,10
UQCC|55245,8
UQCR10|29796,14
UQCR11|10975,14
UQCRB|7381,19
UQCRC1|7384,14
UQCRC2|7385,10
UQCRFS1|7386,14
UQCRHL|440567,25
UQCRH|7388,25
UQCRQ|27089,14
URB1|9875,6
URB2|9816,21
URGCP|55665,8
URM1|81605,14
UROC1|131669,1
UROD|7389,26
UROS|7390,26
USE1|55850,14
USF1|7391,8
USF2|7392,18
USH1C|10083,0
USH1G|124590,5
USH2A|7399,26
USHBP1|83878,3
USMG5|84833,14
USO1|8615,12
USP10|9100,21
USP11|8237,20
USP12|219333,6
USP13|8975,12
USP14|9097,6
USP15|9958,6
USP16|10600,10
USP17L2|377630,12
USP17L6P|391622,0
USP17|391627,0
USP18|11274,11
USP19|10869,2
USP1|7398,6
USP20|10868,8
USP21|27005,21
USP22|23326,10
USP24|23358,12
USP25|29761,12
USP26|83844,15
USP27X|389856,2
USP28|57646,24
USP29|57663,23
USP2|9099,23
USP30|84749,2
USP31|57478,24
USP32|84669,6
USP33|23032,10
USP34|9736,12
USP35|57558,8
USP36|57602,21
USP37|57695,6
USP38|84640,12
USP39|10713,11
USP3|9960,21
USP40|55230,2
USP42|84132,21
USP43|124739,13
USP44|84101,17
USP45|85015,10
USP46|64854,21
USP47|55031,12
USP48|84196,10
USP49|25862,12
USP4|7375,2
USP50|373509,15
USP51|158880,12
USP53|54532,12
USP54|159195,2
USP5|8078,11
USP6NL|9712,6
USP6|9098,8
USP7|7874,21
USP8|9101,12
USP9X|8239,6
USP9Y|8287,17
USPL1|10208,10
UST|10090,24
UTF1|8433,4
UTP11L|51118,11
UTP14A|10813,11
UTP14C|9724,12
UTP15|84135,10
UTP18|51096,11
UTP20|27340,6
UTP23|84294,21
UTP3|57050,10
UTP6|55813,25
UTRN|7402,12
UTS2D|257313,16
UTS2R|2837,20
UTS2|10911,9
UTY|7404,17
UVRAG|7405,12
UXS1|80146,17
UXT|8409,19
VAC14|55697,18
VAMP1|6843,8
VAMP2|6844,2
VAMP3|9341,13
VAMP4|8674,10
VAMP5|10791,4
VAMP7|6845,10
VAMP8|8673,25
VANGL1|81839,21
VANGL2|57216,24
VAPA|9218,10
VAPB|9217,21
VARS2|57176,8
VARS|7407,18
VASH1|22846,22
VASH2|79805,21
VASN|114990,20
VASP|7408,13
VAT1L|57687,3
VAT1|10493,3
VAV1|7409,4
VAV2|7410,1
VAV3|10451,15
VAX1|11023,5
VAX2|25806,20
VBP1|7411,25
VCAM1|7412,22
VCAN|1462,7
VCL|7414,7
VCPIP1|80124,6
VCP|7415,11
VCX2|51480,18
VCX3A|51481,18
VCX3B|425054,18
VCX|26609,18
VCY|9084,1
VDAC1|7416,25
VDAC2|7417,11
VDAC3|7419,25
VDR|7421,7
VEGFA|7422,17
VEGFB|7423,20
VEGFC|7424,7
VENTXP1|139538,11
VENTXP7|391518,11
VENTX|27287,3
VEPH1|79674,22
VEZF1|7716,10
VEZT|55591,10
VGF|7425,18
VGLL1|51442,13
VGLL2|245806,23
VGLL3|389136,7
VGLL4|9686,21
VHLL|391104,23
VHL|7428,21
VIL1|7429,1
VILL|50853,8
VIM|7431,3
VIPAR|63894,21
VIPR1|7433,2
VIPR2|7434,2
VIP|7432,3
VIT|5212,15
VKORC1L1|154807,12
VKORC1|79001,26
VLDLR|7436,24
VMA21|203547,24
VMAC|400673,2
VMO1|284013,4
VN1R1|57191,2
VN1R2|317701,23
VN1R4|317703,20
VN1R5|317705,12
VNN1|8876,1
VNN2|8875,4
VNN3|55350,1
VOPP1|81552,4
VPRBP|9730,12
VPREB1|7441,9
VPREB3|29802,9
VPS11|55823,2
VPS13A|23230,6
VPS13B|157680,12
VPS13C|54832,12
VPS13D|55187,12
VPS16|64601,18
VPS18|57617,7
VPS24|51652,12
VPS25|84313,25
VPS26A|9559,6
VPS26B|112936,2
VPS28|51160,14
VPS29|51699,25
VPS33A|65082,21
VPS33B|26276,8
VPS35|55737,21
VPS36|51028,12
VPS37A|137492,10
VPS37B|79720,13
VPS37C|55048,21
VPS37D|155382,26
VPS39|23339,2
VPS41|27072,12
VPS45|11311,10
VPS4A|27183,13
VPS4B|9525,6
VPS52|6293,2
VPS53|55275,6
VPS54|51542,12
VPS72|6944,18
VPS8|23355,21
VRK1|7443,11
VRK2|7444,6
VRK3|51231,2
VSIG10L|147645,5
VSIG10|54621,26
VSIG1|340547,17
VSIG2|23584,17
VSIG4|11326,4
VSIG8|391123,5
VSNL1|7447,5
VSTM1|284415,4
VSTM2A|222008,15
VSTM2B|342865,23
VSTM2L|128434,17
VSX1|30813,16
VSX2|338917,3
VTA1|51534,11
VTCN1|79679,15
VTI1A|143187,6
VTI1B|10490,25
VTN|7448,1
VTRNA1-1|56664,0
VTRNA1-2|56663,0
VTRNA1-3|56662,0
VWA1|64856,18
VWA2|340706,2
VWA3A|146177,2
VWA3B|200403,17
VWA5A|4013,2
VWA5B1|127731,2
VWA5B2|90113,20
VWC2L|402117,23
VWC2|375567,20
VWCE|220001,26
VWDE|221806,24
VWF|7450,22
WAC|51322,12
WAPAL|23063,6
WARS2|10352,2
WARS|7453,9
WASF1|8936,24
WASF2|10163,24
WASF3|10810,20
WASH2P|375260,18
WASH3P|374666,18
WASH5P|375690,18
WASH7P|653635,8
WASL|8976,12
WAS|7454,4
WBP11P1|441818,6
WBP11|51729,21
WBP1|23559,2
WBP2NL|164684,2
WBP2|23558,26
WBP4|11193,10
WBP5|51186,24
WBSCR16|81554,14
WBSCR17|64409,20
WBSCR22|114049,25
WBSCR26|171022,17
WBSCR27|155368,26
WBSCR28|135886,25
WDFY1|57590,6
WDFY2|115825,5
WDFY3|23001,12
WDFY4|57705,4
WDHD1|11169,11
WDR11|55717,12
WDR12|55759,11
WDR13|64743,14
WDR16|146845,17
WDR17|116966,22
WDR18|57418,14
WDR19|57728,2
WDR1|9948,13
WDR20|91833,12
WDR24|84219,18
WDR25|79446,2
WDR26|80232,12
WDR27|253769,8
WDR31|114987,12
WDR33|55339,6
WDR34|89891,18
WDR35|57539,10
WDR36|134430,6
WDR37|22884,12
WDR38|401551,17
WDR3|10885,6
WDR41|55255,10
WDR43|23160,11
WDR44|54521,6
WDR45L|56270,24
WDR45|11152,26
WDR46|9277,18
WDR47|22911,6
WDR48|57599,10
WDR49|151790,17
WDR4|10785,11
WDR52|55779,2
WDR53|348793,11
WDR54|84058,18
WDR55|54853,10
WDR59|79726,8
WDR5B|54554,2
WDR5|11091,11
WDR60|55112,2
WDR61|80349,10
WDR62|284403,11
WDR63|126820,2
WDR64|128025,9
WDR65|149465,2
WDR66|144406,13
WDR67|93594,11
WDR69|164781,17
WDR6|11180,8
WDR70|55100,19
WDR72|256764,5
WDR73|84942,2
WDR74|54663,14
WDR75|84128,11
WDR76|79968,11
WDR77|79084,11
WDR78|79819,2
WDR7|23335,12
WDR81|124997,22
WDR82|80335,10
WDR83|84292,14
WDR85|92715,18
WDR86|349136,20
WDR87|83889,2
WDR88|126248,21
WDR89|112840,10
WDR8|49856,18
WDR90|197335,8
WDR91|29062,24
WDR92|116143,21
WDR93|56964,2
WDSUB1|151525,10
WDTC1|23038,2
WDYHV1|55093,25
WEE1|7465,21
WEE2|494551,2
WFDC10A|140832,26
WFDC10B|280664,17
WFDC11|259239,17
WFDC12|128488,5
WFDC13|164237,17
WFDC1|58189,3
WFDC2|10406,2
WFDC3|140686,17
WFDC5|149708,5
WFDC6|140870,2
WFDC8|90199,2
WFDC9|259240,0
WFIKKN1|117166,8
WFIKKN2|124857,20
WFS1|7466,2
WHAMML1|339005,22
WHAMML2|440253,22
WHAMM|123720,8
WHSC1L1|54904,6
WHSC1|7468,11
WHSC2|7469,18
WIBG|84305,25
WIF1|11197,17
WIPF1|7456,22
WIPF2|147179,12
WIPF3|644150,24
WIPI1|55062,7
WIPI2|26100,18
WISP1|8840,7
WISP2|8839,3
WISP3|8838,18
WIT1|51352,20
WIZ|58525,24
WLS|79971,20
WNK1|65125,12
WNK2|65268,21
WNK3|65267,20
WNK4|65266,15
WNT10A|80326,13
WNT10B|7480,13
WNT11|7481,0
WNT16|51384,13
WNT1|7471,9
WNT2B|7482,5
WNT2|7472,7
WNT3A|89780,5
WNT3|7473,17
WNT4|54361,5
WNT5A|7474,5
WNT5B|81029,13
WNT6|7475,18
WNT7A|7476,13
WNT7B|7477,13
WNT8A|7478,2
WNT8B|7479,21
WNT9A|7483,24
WNT9B|7484,3
WRAP53|55135,18
WRB|7485,2
WRNIP1|56897,11
WRN|7486,6
WSB1|26118,17
WSB2|55884,11
WSCD1|23302,3
WSCD2|9671,20
WT1|7490,20
WTAP|9589,24
WTIP|126374,20
WWC1|23286,2
WWC2|80014,22
WWC3|55841,12
WWOX|51741,10
WWP1|11059,15
WWP2|11060,12
WWTR1|25937,6
XAB2|56949,18
XAF1|54739,9
XAGE1D|9503,17
XAGE2|9502,17
XAGE3|170626,16
XAGE5|170627,1
XBP1|7494,15
XCL1|6375,9
XCL2|6846,9
XCR1|2829,9
XDH|7498,1
XG|7499,5
XIAP|331,12
XIRP1|165904,7
XIRP2|129446,5
XIST|7503,15
XKR3|150165,22
XKR4|114786,20
XKR5|389610,24
XKR6|286046,24
XKR7|343702,20
XKR8|55113,26
XKR9|389668,17
XKRX|402415,13
XKRY2|353515,17
XK|7504,0
XPA|7507,10
XPC|7508,2
XPNPEP1|7511,24
XPNPEP2|7512,16
XPNPEP3|63929,6
XPO1|7514,11
XPO4|64328,6
XPO5|57510,11
XPO6|23214,24
XPO7|23039,21
XPOT|11260,11
XPR1|9213,24
XRCC1|7515,18
XRCC2|7516,11
XRCC3|7517,11
XRCC4|7518,10
XRCC5|7520,21
XRCC6BP1|91419,25
XRCC6|2547,11
XRN1|54464,6
XRN2|22803,21
XRRA1|143570,2
XYLB|9942,1
XYLT1|64131,7
XYLT2|64132,18
YAF2|10138,10
YAP1|10413,6
YARS2|51067,11
YARS|8565,11
YBX1|4904,11
YBX2|51087,21
YDJC|150223,18
YEATS2|55689,24
YEATS4|8089,11
YES1|7525,6
YIF1A|10897,14
YIF1B|90522,14
YIPF1|54432,15
YIPF2|78992,14
YIPF3|25844,26
YIPF4|84272,25
YIPF5|81555,10
YIPF6|286451,6
YIPF7|285525,23
YJEFN3|374887,8
YKT6|10652,11
YLPM1|56252,6
YME1L1|10730,6
YOD1|55432,13
YPEL1|29799,2
YPEL2|388403,2
YPEL3|83719,26
YPEL4|219539,20
YPEL5|51646,17
YRDC|79693,11
YSK4|80122,2
YTHDC1|91746,10
YTHDC2|64848,10
YTHDF1|54915,21
YTHDF2|51441,21
YTHDF3|253943,6
YWHAB|7529,21
YWHAE|7531,11
YWHAG|7532,6
YWHAH|7533,4
YWHAQ|10971,11
YWHAZ|7534,11
YY1AP1|55249,12
YY1|7528,21
YY2|404281,6
ZACN|353174,18
ZADH2|284273,10
ZAK|51776,6
ZAN|7455,5
ZAP70|7535,9
ZAR1L|646799,18
ZAR1|326340,24
ZBBX|79740,2
ZBED1|9189,22
ZBED2|79413,13
ZBED3|84327,2
ZBED4|9889,6
ZBED5|58486,8
ZBP1|81030,9
ZBTB10|65986,12
ZBTB11|27107,6
ZBTB12|221527,21
ZBTB16|7704,16
ZBTB17|7709,18
ZBTB1|22890,10
ZBTB20|26137,20
ZBTB22|9278,2
ZBTB24|9841,21
ZBTB25|7597,10
ZBTB26|57684,21
ZBTB2|57621,21
ZBTB32|27033,9
ZBTB33|10009,21
ZBTB34|403341,12
ZBTB37|84614,12
ZBTB38|253461,6
ZBTB39|9880,21
ZBTB3|79842,2
ZBTB40|9923,12
ZBTB41|360023,12
ZBTB42|100128927,2
ZBTB43|23099,6
ZBTB44|29068,12
ZBTB45|84878,18
ZBTB46|140685,20
ZBTB47|92999,3
ZBTB48|3104,18
ZBTB49|166793,8
ZBTB4|57659,12
ZBTB5|9925,24
ZBTB6|10773,10
ZBTB7A|51341,13
ZBTB7B|51043,12
ZBTB7C|201501,21
ZBTB8A|653121,2
ZBTB8B|728116,20
ZBTB8OS|339487,25
ZBTB9|221504,21
ZC3H10|84872,2
ZC3H11A|9877,12
ZC3H12A|80149,13
ZC3H12B|340554,20
ZC3H12C|85463,22
ZC3H12D|340152,4
ZC3H13|23091,12
ZC3H14|79882,10
ZC3H15|55854,6
ZC3H18|124245,24
ZC3H3|23144,18
ZC3H4|23211,21
ZC3H6|376940,2
ZC3H7A|29066,10
ZC3H7B|23264,12
ZC3H8|84524,11
ZC3HAV1L|92092,6
ZC3HAV1|56829,6
ZC3HC1|51530,8
ZC4H2|55906,20
ZCCHC10|54819,10
ZCCHC11|23318,24
ZCCHC12|170261,20
ZCCHC13|389874,21
ZCCHC14|23174,12
ZCCHC16|340595,1
ZCCHC17|51538,2
ZCCHC18|644353,20
ZCCHC24|219654,3
ZCCHC2|54877,12
ZCCHC3|85364,8
ZCCHC4|29063,10
ZCCHC5|203430,7
ZCCHC6|79670,6
ZCCHC7|84186,10
ZCCHC8|55596,21
ZCCHC9|84240,25
ZCRB1|85437,2
ZCWPW1|55063,2
ZCWPW2|152098,2
ZDBF2|57683,22
ZDHHC11|79844,8
ZDHHC12|84885,14
ZDHHC13|54503,11
ZDHHC14|79683,23
ZDHHC15|158866,3
ZDHHC16|84287,19
ZDHHC17|23390,10
ZDHHC18|84243,13
ZDHHC19|131540,1
ZDHHC1|29800,20
ZDHHC20|253832,6
ZDHHC21|340481,12
ZDHHC22|283576,20
ZDHHC23|254887,21
ZDHHC24|254359,14
ZDHHC2|51201,17
ZDHHC3|51304,13
ZDHHC4|55146,20
ZDHHC5|25921,5
ZDHHC6|64429,21
ZDHHC7|55625,17
ZDHHC8P1|150244,20
ZDHHC8|29801,24
ZDHHC9|51114,17
ZEB1|6935,22
ZEB2|9839,22
ZER1|10444,2
ZFAND1|79752,6
ZFAND2A|90637,1
ZFAND2B|130617,14
ZFAND3|60685,2
ZFAND5|7763,22
ZFAND6|54469,10
ZFATAS|594840,21
ZFAT|57623,21
ZFC3H1|196441,12
ZFHX3|463,12
ZFHX4|79776,15
ZFP106|64397,12
ZFP112|7771,10
ZFP14|57677,2
ZFP161|7541,10
ZFP1|162239,10
ZFP28|140612,2
ZFP2|80108,2
ZFP30|22835,10
ZFP36L1|677,12
ZFP36L2|678,20
ZFP36|7538,13
ZFP37|7539,10
ZFP3|124961,2
ZFP41|286128,21
ZFP42|132625,17
ZFP57|346171,4
ZFP62|643836,10
ZFP64|55734,24
ZFP82|284406,2
ZFP90|146198,10
ZFP91-CNTF|386607,6
ZFP91|80829,6
ZFP92|139735,20
ZFPL1|7542,18
ZFPM1|161882,18
ZFPM2|23414,3
ZFR2|23217,20
ZFR|51663,21
ZFX|7543,12
ZFYVE16|9765,10
ZFYVE19|84936,18
ZFYVE1|53349,12
ZFYVE20|64145,10
ZFYVE21|79038,2
ZFYVE26|23503,12
ZFYVE27|118813,8
ZFYVE28|57732,2
ZFYVE9|9372,6
ZFY|7544,17
ZG16B|124220,15
ZG16|653808,1
ZGLP1|100125288,8
ZGPAT|84619,18
ZHX1|11244,12
ZHX2|22882,12
ZHX3|23051,22
ZIC1|7545,23
ZIC2|7546,5
ZIC3|7547,23
ZIC4|84107,23
ZIC5|85416,5
ZIK1|284307,20
ZIM2|23619,20
ZIM3|114026,5
ZKSCAN1|7586,12
ZKSCAN2|342357,10
ZKSCAN3|80317,21
ZKSCAN4|387032,10
ZKSCAN5|23660,21
ZMAT1|84460,2
ZMAT2|153527,10
ZMAT3|64393,22
ZMAT4|79698,20
ZMAT5|55954,14
ZMIZ1|57178,12
ZMIZ2|83637,8
ZMPSTE24|10269,10
ZMYM1|79830,6
ZMYM2|7750,21
ZMYM3|9203,2
ZMYM4|9202,21
ZMYM5|9205,10
ZMYM6|9204,2
ZMYND10|51364,2
ZMYND11|10771,12
ZMYND12|84217,2
ZMYND15|84225,4
ZMYND17|118490,19
ZMYND19|116225,18
ZMYND8|23613,21
ZNF100|163227,2
ZNF101|94039,10
ZNF107|51427,21
ZNF10|7556,2
ZNF114|163071,13
ZNF117|51351,2
ZNF121|7675,6
ZNF124|7678,21
ZNF12|7559,21
ZNF131|7690,21
ZNF132|7691,2
ZNF133|7692,8
ZNF134|7693,21
ZNF135|7694,2
ZNF136|7695,10
ZNF137|7696,2
ZNF138|7697,2
ZNF140|7699,10
ZNF141|7700,2
ZNF142|7701,21
ZNF143|7702,10
ZNF146|7705,21
ZNF148|7707,12
ZNF14|7561,2
ZNF154|7710,22
ZNF155|7711,2
ZNF157|7712,20
ZNF160|90338,2
ZNF165|7718,18
ZNF167|55888,20
ZNF169|169841,8
ZNF16|7564,21
ZNF174|7727,2
ZNF175|7728,2
ZNF177|7730,2
ZNF17|7565,21
ZNF180|7733,10
ZNF181|339318,10
ZNF182|7569,2
ZNF184|7738,10
ZNF185|7739,13
ZNF187|7741,2
ZNF189|7743,10
ZNF18|7566,8
ZNF192|7745,12
ZNF193|7746,2
ZNF195|7748,8
ZNF197|10168,10
ZNF19|7567,2
ZNF200|7752,21
ZNF202|7753,8
ZNF204P|7754,2
ZNF205|7755,18
ZNF207|7756,11
ZNF208|7757,20
ZNF20|7568,2
ZNF211|10520,2
ZNF212|7988,8
ZNF213|7760,2
ZNF214|7761,2
ZNF215|7762,13
ZNF217|7764,21
ZNF219|51222,18
ZNF221|7638,12
ZNF222|7673,10
ZNF223|7766,10
ZNF224|7767,12
ZNF225|7768,10
ZNF226|7769,8
ZNF227|7770,10
ZNF229|7772,20
ZNF22|7570,10
ZNF230|7773,10
ZNF232|7775,10
ZNF233|353355,2
ZNF234|10780,10
ZNF235|9310,10
ZNF236|7776,12
ZNF238|10472,16
ZNF239|8187,2
ZNF23|7571,8
ZNF248|57209,2
ZNF24|7572,10
ZNF250|58500,2
ZNF251|90987,2
ZNF252|286101,21
ZNF253|56242,2
ZNF254|9534,2
ZNF256|10172,21
ZNF257|113835,2
ZNF259|8882,11
ZNF25|219749,10
ZNF260|339324,21
ZNF263|10127,10
ZNF264|9422,12
ZNF266|10781,8
ZNF267|10308,6
ZNF268|10795,10
ZNF26|7574,8
ZNF271|10778,10
ZNF273|10793,21
ZNF274|10782,8
ZNF275|10838,20
ZNF276|92822,8
ZNF277|11179,16
ZNF280A|129025,24
ZNF280B|140883,20
ZNF280C|55609,24
ZNF280D|54816,10
ZNF281|23528,12
ZNF282|8427,18
ZNF283|284349,12
ZNF284|342909,21
ZNF285|26974,2
ZNF286A|57335,21
ZNF286B|729288,21
ZNF287|57336,10
ZNF28|7576,21
ZNF292|23036,6
ZNF295|49854,6
ZNF296|162979,18
ZNF2|7549,21
ZNF300|91975,8
ZNF302|55900,2
ZNF304|57343,21
ZNF30|90075,2
ZNF311|282890,2
ZNF317|57693,21
ZNF318|24149,6
ZNF319|57567,24
ZNF320|162967,2
ZNF321|399669,8
ZNF322A|79692,10
ZNF322B|387328,10
ZNF323|64288,12
ZNF324B|388569,21
ZNF324|25799,21
ZNF326|284695,21
ZNF329|79673,2
ZNF32|7580,2
ZNF330|27309,10
ZNF331|55422,2
ZNF333|84449,2
ZNF334|55713,20
ZNF335|63925,8
ZNF337|26152,8
ZNF33A|7581,2
ZNF33B|7582,2
ZNF341|84905,18
ZNF343|79175,21
ZNF345|25850,2
ZNF346|23567,10
ZNF347|84671,10
ZNF34|80778,2
ZNF350|59348,2
ZNF354A|6940,10
ZNF354B|117608,8
ZNF354C|30832,12
ZNF358|140467,14
ZNF35|7584,21
ZNF362|149076,2
ZNF365|22891,7
ZNF366|167465,22
ZNF367|195828,11
ZNF37A|7587,12
ZNF37B|100129482,8
ZNF382|84911,2
ZNF383|163087,10
ZNF384|171017,21
ZNF385A|25946,13
ZNF385B|151126,16
ZNF385D|79750,3
ZNF389|651302,8
ZNF391|346157,21
ZNF394|84124,8
ZNF395|55893,12
ZNF396|252884,2
ZNF397OS|100101467,2
ZNF397|84307,10
ZNF398|57541,21
ZNF3|7551,21
ZNF404|342908,2
ZNF407|55628,12
ZNF408|79797,18
ZNF410|57862,10
ZNF414|84330,14
ZNF415|55786,2
ZNF416|55659,21
ZNF417|147687,12
ZNF418|147686,2
ZNF419|79744,2
ZNF41|7592,12
ZNF420|147923,10
ZNF423|23090,3
ZNF425|155054,2
ZNF426|79088,6
ZNF428|126299,14
ZNF429|353088,2
ZNF430|80264,21
ZNF431|170959,21
ZNF432|9668,21
ZNF433|163059,2
ZNF434|54925,10
ZNF436|80818,21
ZNF438|220929,22
ZNF439|90594,2
ZNF43|7594,2
ZNF440|126070,21
ZNF441|126068,2
ZNF442|79973,2
ZNF443|10224,10
ZNF444|55311,26
ZNF445|353274,12
ZNF446|55663,2
ZNF449|203523,2
ZNF44|51710,2
ZNF451|26036,10
ZNF454|285676,20
ZNF45|7596,10
ZNF460|10794,6
ZNF461|92283,2
ZNF462|58499,24
ZNF467|168544,2
ZNF468|90333,21
ZNF469|84627,7
ZNF470|388566,2
ZNF471|57573,2
ZNF473|25888,21
ZNF474|133923,2
ZNF479|90827,18
ZNF480|147657,21
ZNF483|158399,2
ZNF484|83744,10
ZNF485|220992,21
ZNF486|90649,2
ZNF487|642819,2
ZNF488|118738,24
ZNF48|197407,2
ZNF490|57474,2
ZNF491|126069,2
ZNF492|57615,20
ZNF493|284443,2
ZNF496|84838,21
ZNF497|162968,2
ZNF498|221785,21
ZNF500|26048,2
ZNF501|115560,20
ZNF502|91392,20
ZNF503|84858,18
ZNF506|440515,2
ZNF507|22847,6
ZNF510|22869,10
ZNF511|118472,14
ZNF512B|57473,8
ZNF512|84450,2
ZNF513|130557,18
ZNF514|84874,12
ZNF516|9658,12
ZNF517|340385,8
ZNF518A|9849,12
ZNF518B|85460,6
ZNF519|162655,10
ZNF521|25925,3
ZNF524|147807,14
ZNF525|170958,21
ZNF526|116115,21
ZNF527|84503,10
ZNF528|84436,2
ZNF529|57711,2
ZNF530|348327,21
ZNF532|55205,24
ZNF534|147658,25
ZNF536|9745,3
ZNF540|163255,2
ZNF541|84215,2
ZNF542|147947,2
ZNF543|125919,21
ZNF544|27300,21
ZNF546|339327,2
ZNF547|284306,2
ZNF548|147694,10
ZNF549|256051,2
ZNF550|162972,21
ZNF551|90233,21
ZNF552|79818,15
ZNF554|115196,2
ZNF555|148254,10
ZNF556|80032,24
ZNF557|79230,21
ZNF558|148156,21
ZNF559|84527,2
ZNF560|147741,20
ZNF561|93134,21
ZNF562|54811,6
ZNF563|147837,26
ZNF564|163050,2
ZNF565|147929,2
ZNF566|84924,10
ZNF567|163081,21
ZNF568|374900,2
ZNF569|148266,10
ZNF570|148268,10
ZNF571|51276,2
ZNF572|137209,21
ZNF573|126231,12
ZNF574|64763,18
ZNF575|284346,20
ZNF576|79177,18
ZNF577|84765,2
ZNF578|147660,20
ZNF579|163033,18
ZNF57|126295,21
ZNF580|51157,18
ZNF581|51545,19
ZNF582|147948,2
ZNF583|147949,2
ZNF584|201514,10
ZNF585A|199704,10
ZNF585B|92285,12
ZNF586|54807,10
ZNF587|84914,21
ZNF589|51385,8
ZNF592|9640,12
ZNF593|51042,14
ZNF594|84622,10
ZNF595|152687,2
ZNF596|169270,2
ZNF597|146434,12
ZNF598|90850,18
ZNF599|148103,2
ZNF600|162966,8
ZNF605|100289635,2
ZNF606|80095,2
ZNF607|84775,2
ZNF608|57507,20
ZNF609|23060,12
ZNF610|162963,2
ZNF611|81856,21
ZNF613|79898,2
ZNF614|80110,21
ZNF615|284370,2
ZNF616|90317,21
ZNF618|114991,12
ZNF619|285267,12
ZNF620|253639,2
ZNF621|285268,2
ZNF622|90441,25
ZNF623|9831,21
ZNF624|57547,10
ZNF625|90589,2
ZNF626|199777,2
ZNF627|199692,2
ZNF628|89887,18
ZNF629|23361,2
ZNF630|57232,2
ZNF638|27332,10
ZNF639|51193,24
ZNF641|121274,12
ZNF642|339559,10
ZNF643|65243,21
ZNF644|84146,10
ZNF645|158506,23
ZNF646|9726,12
ZNF648|127665,15
ZNF649|65251,2
ZNF652|22834,12
ZNF653|115950,18
ZNF654|55279,12
ZNF655|79027,8
ZNF658|26149,10
ZNF660|285349,20
ZNF662|389114,2
ZNF664|144348,21
ZNF665|79788,2
ZNF667|63934,20
ZNF668|79759,18
ZNF669|79862,21
ZNF670|93474,21
ZNF671|79891,3
ZNF672|79894,18
ZNF673|55634,8
ZNF674|641339,10
ZNF675|171392,21
ZNF676|163223,15
ZNF677|342926,20
ZNF678|339500,12
ZNF679|168417,24
ZNF680|340252,10
ZNF681|148213,2
ZNF682|91120,2
ZNF683|257101,9
ZNF684|127396,16
ZNF687|57592,12
ZNF688|146542,14
ZNF689|115509,21
ZNF691|51058,2
ZNF692|55657,8
ZNF695|57116,11
ZNF696|79943,8
ZNF697|90874,7
ZNF699|374879,6
ZNF69|7620,26
ZNF700|90592,8
ZNF701|55762,2
ZNF702P|79986,2
ZNF703|80139,21
ZNF704|619279,12
ZNF705A|440077,22
ZNF705D|728957,24
ZNF706|51123,25
ZNF707|286075,18
ZNF708|7562,2
ZNF709|163051,2
ZNF70|7621,21
ZNF710|374655,6
ZNF711|7552,21
ZNF713|349075,10
ZNF714|148206,21
ZNF716|441234,1
ZNF717|100131827,2
ZNF718|255403,10
ZNF71|58491,20
ZNF720|124411,12
ZNF721|170960,10
ZNF727|442319,12
ZNF732|654254,2
ZNF735|730291,1
ZNF737|100129842,2
ZNF738|148203,2
ZNF740|283337,21
ZNF746|155061,8
ZNF747|65988,2
ZNF749|388567,21
ZNF74|7625,21
ZNF750|79755,13
ZNF75A|7627,2
ZNF75D|7626,2
ZNF761|388561,21
ZNF763|284390,2
ZNF764|92595,2
ZNF765|91661,21
ZNF766|90321,21
ZNF767|79970,8
ZNF768|79724,18
ZNF76|7629,8
ZNF770|54989,6
ZNF771|51333,14
ZNF772|400720,21
ZNF773|374928,10
ZNF774|342132,21
ZNF775|285971,18
ZNF776|284309,10
ZNF777|27153,8
ZNF778|197320,12
ZNF77|58492,21
ZNF780A|284323,10
ZNF780B|163131,10
ZNF781|163115,3
ZNF782|158431,10
ZNF784|147808,18
ZNF785|146540,2
ZNF786|136051,8
ZNF787|126208,14
ZNF788|388507,2
ZNF789|285989,8
ZNF790|388536,2
ZNF791|163049,12
ZNF792|126375,2
ZNF793|390927,2
ZNF799|90576,15
ZNF79|7633,10
ZNF7|7553,21
ZNF800|168850,12
ZNF804A|91752,4
ZNF804B|219578,2
ZNF805|390980,21
ZNF808|388558,12
ZNF80|7634,9
ZNF813|126017,21
ZNF814|730051,2
ZNF815|401303,8
ZNF816A|125893,21
ZNF81|347344,12
ZNF821|55565,8
ZNF823|55552,21
ZNF826|664701,2
ZNF827|152485,21
ZNF828|283489,21
ZNF829|374899,21
ZNF830|91603,10
ZNF831|128611,9
ZNF833|401898,2
ZNF835|90485,20
ZNF836|162962,21
ZNF837|116412,18
ZNF839|55778,8
ZNF83|55769,2
ZNF841|284371,12
ZNF843|283933,20
ZNF844|284391,2
ZNF845|91664,6
ZNF846|162993,8
ZNF84|7637,10
ZNF853|54753,20
ZNF85|7639,2
ZNF860|344787,12
ZNF862|643641,8
ZNF876P|642280,2
ZNF878|729747,21
ZNF879|345462,2
ZNF880|400713,2
ZNF883|169834,20
ZNF8|7554,21
ZNF90|7643,18
ZNF91|7644,2
ZNF92|168374,10
ZNF93|81931,21
ZNF98|148198,21
ZNF99|7652,15
ZNFX1|57169,12
ZNHIT1|10467,14
ZNHIT2|741,14
ZNHIT3|9326,25
ZNHIT6|54680,21
ZNRD1|30834,25
ZNRF1|84937,18
ZNRF2|223082,15
ZNRF3|84133,21
ZNRF4|148066,23
ZP1|22917,7
ZP2|7783,0
ZP3|7784,19
ZP4|57829,5
ZPBP2|124626,9
ZPBP|11055,2
ZPLD1|131368,7
ZRANB1|54764,12
ZRANB2|9406,8
ZRANB3|84083,21
ZRSR2|8233,8
ZSCAN10|84891,18
ZSCAN12P1|221584,2
ZSCAN12|9753,10
ZSCAN16|80345,2
ZSCAN18|65982,2
ZSCAN1|284312,2
ZSCAN20|7579,21
ZSCAN21|7589,2
ZSCAN22|342945,21
ZSCAN23|222696,20
ZSCAN29|146050,21
ZSCAN2|54993,15
ZSCAN4|201516,13
ZSCAN5A|79149,24
ZSCAN5B|342933,11
ZSWIM1|90204,21
ZSWIM2|151112,23
ZSWIM3|140831,21
ZSWIM4|65249,24
ZSWIM5|57643,2
ZSWIM6|57688,10
ZSWIM7|125150,2
ZUFSP|221302,21
ZW10|9183,6
ZWILCH|55055,11
ZWINT|11130,11
ZXDA|7789,12
ZXDB|158586,12
ZXDC|79364,21
ZYG11A|440590,15
ZYG11B|79699,12
ZYX|7791,20
ZZEF1|23140,12
ZZZ3|26009,21
psiTPTE22|387590,3
tAKR|389932,1


==> additional files/sample_clustering.csv <==
,Cluster Number
TCGA-2F-A9KO-01A-11R-A38B-07,0
TCGA-2F-A9KP-01A-11R-A38B-07,8
TCGA-2F-A9KQ-01A-11R-A38B-07,8
TCGA-2F-A9KR-01A-11R-A38B-07,8
TCGA-2F-A9KT-01A-11R-A38B-07,8
TCGA-2F-A9KW-01A-11R-A38B-07,3
TCGA-4Z-AA7M-01A-11R-A39I-07,8
TCGA-4Z-AA7N-01A-11R-A39I-07,1
TCGA-4Z-AA7O-01A-31R-A39I-07,8
TCGA-4Z-AA7Q-01A-11R-A39I-07,0
TCGA-4Z-AA7R-01A-11R-A39I-07,8
TCGA-4Z-AA7S-01A-11R-A39I-07,8
TCGA-4Z-AA7W-01A-11R-A39I-07,0
TCGA-4Z-AA7Y-01A-11R-A39I-07,8
TCGA-4Z-AA80-01A-11R-A39I-07,8
TCGA-4Z-AA81-01A-11R-A39I-07,8
TCGA-4Z-AA82-01A-11R-A39I-07,0
TCGA-4Z-AA83-01A-11R-A39I-07,8
TCGA-4Z-AA84-01A-11R-A39I-07,8
TCGA-4Z-AA86-01A-11R-A39I-07,0
TCGA-4Z-AA87-01A-11R-A39I-07,8
TCGA-4Z-AA89-01A-11R-A39I-07,8
TCGA-5N-A9KI-01A-31R-A42T-07,8
TCGA-5N-A9KM-01A-11R-A42T-07,3
TCGA-BL-A0C8-01A-11R-A10U-07,3
TCGA-BL-A13I-01A-11R-A13Y-07,0
TCGA-BL-A13J-11A-13R-A10U-07,7
TCGA-BL-A13J-01A-11R-A10U-07,8
TCGA-BL-A3JM-01A-12R-A21D-07,8
TCGA-BL-A5ZZ-01A-31R-A30C-07,7
TCGA-BT-A0S7-01A-11R-A10U-07,0
TCGA-BT-A0YX-01A-11R-A10U-07,0
TCGA-BT-A20J-01A-11R-A14Y-07,1
TCGA-BT-A20N-11A-11R-A14Y-07,7
TCGA-BT-A20N-01A-11R-A14Y-07,8
TCGA-BT-A20O-01A-21R-A14Y-07,0
TCGA-BT-A20P-01A-11R-A14Y-07,8
TCGA-BT-A20Q-11A-11R-A14Y-07,7
TCGA-BT-A20Q-01A-11R-A14Y-07,1
TCGA-BT-A20R-11A-11R-A16R-07,7
TCGA-BT-A20R-01A-12R-A16R-07,8
TCGA-BT-A20T-01A-11R-A14Y-07,0
TCGA-BT-A20U-11A-11R-A14Y-07,0
TCGA-BT-A20U-01A-11R-A14Y-07,8
TCGA-BT-A20V-01A-11R-A14Y-07,8
TCGA-BT-A20W-11A-11R-A14Y-07,1
TCGA-BT-A20W-01A-21R-A14Y-07,8
TCGA-BT-A20X-01A-11R-A16R-07,0
TCGA-BT-A2LA-11A-11R-A18C-07,8
TCGA-BT-A2LA-01A-11R-A18C-07,3
TCGA-BT-A2LB-11A-11R-A18C-07,0
TCGA-BT-A2LB-01A-11R-A18C-07,3
TCGA-BT-A2LD-01A-12R-A20F-07,8
TCGA-BT-A3PH-01A-11R-A220-07,8
TCGA-BT-A3PJ-01A-21R-A220-07,0
TCGA-BT-A3PK-01A-21R-A220-07,0
TCGA-BT-A42C-01A-11R-A23N-07,8
TCGA-BT-A42E-01A-11R-A23W-07,0
TCGA-BT-A42F-01A-11R-A23W-07,0
TCGA-C4-A0EZ-01A-21R-A24X-07,3
TCGA-C4-A0F0-01A-12R-A10U-07,0
TCGA-C4-A0F1-01A-11R-A034-07,0
TCGA-C4-A0F6-01A-11R-A10U-07,8
TCGA-C4-A0F7-01A-11R-A084-07,8
TCGA-CF-A1HR-01A-11R-A13Y-07,8
TCGA-CF-A1HS-01A-11R-A13Y-07,0
TCGA-CF-A27C-01A-11R-A16R-07,8
TCGA-CF-A3MF-01A-12R-A21D-07,8
TCGA-CF-A3MG-01A-11R-A20F-07,8
TCGA-CF-A3MH-01A-11R-A20F-07,8
TCGA-CF-A3MI-01A-11R-A20F-07,8
TCGA-CF-A47S-01A-11R-A23W-07,8
TCGA-CF-A47T-01A-11R-A23W-07,8
TCGA-CF-A47V-01A-11R-A23W-07,8
TCGA-CF-A47W-01A-11R-A23W-07,8
TCGA-CF-A47X-01A-31R-A23W-07,8
TCGA-CF-A47Y-01A-11R-A23W-07,8
TCGA-CF-A5U8-01A-11R-A28M-07,8
TCGA-CF-A5UA-01A-11R-A28M-07,8
TCGA-CF-A7I0-01A-22R-A352-07,8
TCGA-CF-A8HX-01A-11R-A36F-07,8
TCGA-CF-A8HY-01A-11R-A36F-07,8
TCGA-CF-A9FF-01A-11R-A38B-07,8
TCGA-CF-A9FH-01A-11R-A38B-07,8
TCGA-CF-A9FL-01A-11R-A38B-07,8
TCGA-CF-A9FM-01A-11R-A38B-07,8
TCGA-CU-A0YN-11A-11R-A10U-07,7
TCGA-CU-A0YN-01A-21R-A10U-07,0
TCGA-CU-A0YO-01A-11R-A10U-07,1
TCGA-CU-A0YR-11A-13R-A10U-07,7
TCGA-CU-A0YR-01A-12R-A10U-07,1
TCGA-CU-A3KJ-01A-11R-A21D-07,0
TCGA-CU-A3QU-01A-11R-A22U-07,8
TCGA-CU-A3YL-01A-11R-A22U-07,8
TCGA-CU-A5W6-01A-11R-A28M-07,8
TCGA-CU-A72E-01A-12R-A33J-07,8
TCGA-DK-A1A3-01A-11R-A13Y-07,8
TCGA-DK-A1A5-01A-11R-A13Y-07,8
TCGA-DK-A1A6-01A-11R-A13Y-07,8
TCGA-DK-A1A7-01A-11R-A13Y-07,8
TCGA-DK-A1AA-01A-11R-A13Y-07,8
TCGA-DK-A1AB-01A-11R-A13Y-07,0
TCGA-DK-A1AC-01A-11R-A13Y-07,8
TCGA-DK-A1AD-01A-11R-A13Y-07,8
TCGA-DK-A1AE-01A-11R-A13Y-07,0
TCGA-DK-A1AF-01A-11R-A13Y-07,1
TCGA-DK-A1AG-01A-11R-A13Y-07,8
TCGA-DK-A2HX-01A-12R-A18C-07,3
TCGA-DK-A2I1-01A-11R-A180-07,0
TCGA-DK-A2I2-01A-11R-A180-07,0
TCGA-DK-A2I4-01A-11R-A21D-07,0
TCGA-DK-A2I6-01A-12R-A18C-07,8
TCGA-DK-A3IK-01A-32R-A21D-07,8
TCGA-DK-A3IL-01A-11R-A20F-07,8
TCGA-DK-A3IM-01A-11R-A20F-07,0
TCGA-DK-A3IN-01A-11R-A20F-07,0
TCGA-DK-A3IQ-01A-31R-A32Y-07,7
TCGA-DK-A3IS-01A-21R-A21D-07,8
TCGA-DK-A3IT-01A-31R-A20F-07,8
TCGA-DK-A3IU-01A-11R-A20F-07,0
TCGA-DK-A3IV-01A-22R-A21D-07,8
TCGA-DK-A3WW-01A-22R-A23N-07,0
TCGA-DK-A3WX-01A-22R-A22U-07,0
TCGA-DK-A3WY-01A-11R-A22U-07,0
TCGA-DK-A3X1-01A-12R-A22U-07,8
TCGA-DK-A3X2-01A-11R-A22U-07,8
TCGA-DK-A6AV-01A-12R-A30C-07,8
TCGA-DK-A6AW-01A-11R-A30C-07,8
TCGA-DK-A6B0-01A-11R-A31N-07,8
TCGA-DK-A6B1-01A-12R-A30C-07,8
TCGA-DK-A6B2-01A-11R-A30C-07,8
TCGA-DK-A6B5-01A-11R-A31N-07,8
TCGA-DK-A6B6-01A-11R-A30C-07,8
TCGA-DK-AA6L-01A-11R-A39I-07,8
TCGA-DK-AA6M-01A-11R-A39I-07,0
TCGA-DK-AA6P-01A-11R-A39I-07,8
TCGA-DK-AA6Q-01A-11R-A39I-07,0
TCGA-DK-AA6R-01A-11R-A42T-07,0
TCGA-DK-AA6S-01A-21R-A39I-07,3
TCGA-DK-AA6T-01A-11R-A39I-07,0
TCGA-DK-AA6U-01A-11R-A39I-07,8
TCGA-DK-AA6W-01A-12R-A39I-07,8
TCGA-DK-AA6X-01A-12R-A42T-07,8
TCGA-DK-AA71-01A-31R-A39I-07,8
TCGA-DK-AA74-01A-11R-A39I-07,0
TCGA-DK-AA75-01A-11R-A39I-07,8
TCGA-DK-AA76-01A-11R-A39I-07,8
TCGA-DK-AA77-01A-11R-A39I-07,8
TCGA-E5-A2PC-01A-11R-A206-07,8
TCGA-E5-A4TZ-01A-11R-A31N-07,8
TCGA-E5-A4U1-01A-11R-A31N-07,8
TCGA-E7-A3X6-01A-12R-A22U-07,0
TCGA-E7-A3Y1-01A-11R-A22U-07,8
TCGA-E7-A4IJ-01A-31R-A26T-07,8
TCGA-E7-A4XJ-01A-11R-A26T-07,8
TCGA-E7-A519-01A-11R-A26T-07,8
TCGA-E7-A541-01A-11R-A26T-07,8
TCGA-E7-A5KE-01A-11R-A28M-07,8
TCGA-E7-A5KF-01A-11R-A28M-07,8
TCGA-E7-A677-01A-11R-A30C-07,8
TCGA-E7-A678-01A-11R-A30C-07,8
TCGA-E7-A6MD-01A-41R-A352-07,0
TCGA-E7-A6ME-01A-22R-A32O-07,8
TCGA-E7-A6MF-01A-12R-A32O-07,8
TCGA-E7-A7DU-01A-11R-A32O-07,8
TCGA-E7-A7DV-01A-11R-A33J-07,0
TCGA-E7-A7PW-01A-11R-A352-07,8
TCGA-E7-A7XN-01A-11R-A352-07,0
TCGA-E7-A85H-01A-11R-A352-07,8
TCGA-E7-A8O7-01A-11R-A36F-07,8
TCGA-E7-A8O8-01A-11R-A36F-07,8
TCGA-E7-A97P-01A-11R-A38B-07,0
TCGA-E7-A97Q-01A-11R-A38B-07,8
TCGA-FD-A3B3-01A-12R-A206-07,0
TCGA-FD-A3B4-01A-12R-A206-07,0
TCGA-FD-A3B5-01A-11R-A20F-07,0
TCGA-FD-A3B6-01A-21R-A20F-07,0
TCGA-FD-A3B7-01A-31R-A20F-07,0
TCGA-FD-A3B8-01A-31R-A20F-07,7
TCGA-FD-A3N5-01A-11R-A21D-07,0
TCGA-FD-A3N6-01A-11R-A21D-07,0
TCGA-FD-A3NA-01A-11R-A21D-07,8
TCGA-FD-A3SJ-01A-12R-A22U-07,8
TCGA-FD-A3SL-01A-21R-A22U-07,3
TCGA-FD-A3SM-01A-11R-A22U-07,3
TCGA-FD-A3SN-01A-12R-A22U-07,8
TCGA-FD-A3SO-01A-11R-A22U-07,0
TCGA-FD-A3SP-01A-31R-A22U-07,0
TCGA-FD-A3SQ-01A-21R-A22U-07,3
TCGA-FD-A3SR-01A-11R-A22U-07,0
TCGA-FD-A3SS-01A-12R-A22U-07,8
TCGA-FD-A43N-01A-11R-A23W-07,8
TCGA-FD-A43P-01A-31R-A23W-07,8
TCGA-FD-A43S-01A-21R-A23W-07,0
TCGA-FD-A43U-01A-11R-A23W-07,8
TCGA-FD-A43X-01A-11R-A23W-07,8
TCGA-FD-A43Y-01A-21R-A26T-07,0
TCGA-FD-A5BR-01A-11R-A26T-07,8
TCGA-FD-A5BS-01A-21R-A26T-07,0
TCGA-FD-A5BT-01A-11R-A26T-07,0
TCGA-FD-A5BU-01A-31R-A26T-07,0
TCGA-FD-A5BV-01A-11R-A26T-07,8
TCGA-FD-A5BX-01A-11R-A26T-07,0
TCGA-FD-A5BY-01A-31R-A28M-07,8
TCGA-FD-A5BZ-01A-11R-A28M-07,3
TCGA-FD-A5C0-01A-11R-A28M-07,0
TCGA-FD-A5C1-01A-11R-A28M-07,0
TCGA-FD-A62N-01A-11R-A30C-07,0
TCGA-FD-A62O-01A-11R-A30C-07,8
TCGA-FD-A62P-01A-32R-A30C-07,0
TCGA-FD-A62S-01A-11R-A30C-07,0
TCGA-FD-A6TA-01A-12R-A33J-07,8
TCGA-FD-A6TB-01A-12R-A33J-07,3
TCGA-FD-A6TC-01A-21R-A33J-07,8
TCGA-FD-A6TD-01A-51R-A33J-07,0
TCGA-FD-A6TE-01A-12R-A33J-07,8
TCGA-FD-A6TF-01A-52R-A32O-07,8
TCGA-FD-A6TG-01A-11R-A32O-07,3
TCGA-FD-A6TH-01A-11R-A32O-07,8
TCGA-FD-A6TI-01A-11R-A32O-07,8
TCGA-FD-A6TK-01A-42R-A33J-07,0
TCGA-FJ-A3Z7-01A-12R-A23N-07,8
TCGA-FJ-A3Z9-01A-11R-A26T-07,8
TCGA-FJ-A3ZE-01A-11R-A23N-07,8
TCGA-FJ-A3ZF-01A-11R-A23N-07,8
TCGA-FJ-A871-01A-11R-A352-07,8
TCGA-FT-A3EE-01A-11R-A206-07,8
TCGA-FT-A61P-01A-11R-A30C-07,8
TCGA-G2-A2EC-01A-11R-A180-07,3
TCGA-G2-A2EF-01A-12R-A18C-07,0
TCGA-G2-A2EJ-01A-11R-A180-07,0
TCGA-G2-A2EK-01A-22R-A18C-07,3
TCGA-G2-A2EL-01A-12R-A18C-07,8
TCGA-G2-A2EO-01A-11R-A180-07,8
TCGA-G2-A2ES-01A-11R-A180-07,0
TCGA-G2-A3IB-01A-11R-A20F-07,0
TCGA-G2-A3IE-01A-11R-A20F-07,8
TCGA-G2-A3VY-01A-11R-A22U-07,8
TCGA-G2-AA3B-01A-11R-A39I-07,8
TCGA-G2-AA3C-01A-21R-A39I-07,0
TCGA-G2-AA3D-01A-11R-A39I-07,8
TCGA-G2-AA3F-01A-12R-A42T-07,8
TCGA-GC-A3BM-11A-11R-A22U-07,1
TCGA-GC-A3BM-01A-11R-A22U-07,8
TCGA-GC-A3I6-01A-11R-A20F-07,0
TCGA-GC-A3OO-01A-11R-A22U-07,3
TCGA-GC-A3RB-01A-12R-A220-07,8
TCGA-GC-A3RC-01A-11R-A22U-07,0
TCGA-GC-A3RD-01A-12R-A22U-07,8
TCGA-GC-A3WC-11A-11R-A22U-07,7
TCGA-GC-A3WC-01A-31R-A22U-07,0
TCGA-GC-A3YS-01A-11R-A23N-07,0
TCGA-GC-A4ZW-01A-11R-A26T-07,8
TCGA-GC-A6I1-01A-12R-A31N-07,0
TCGA-GC-A6I3-11A-11R-A31N-07,0
TCGA-GC-A6I3-01A-11R-A31N-07,8
TCGA-GD-A2C5-11A-11R-A180-07,1
TCGA-GD-A2C5-01A-12R-A180-07,8
TCGA-GD-A3OP-11A-11R-A220-07,8
TCGA-GD-A3OP-01A-21R-A220-07,3
TCGA-GD-A3OQ-11A-21R-A220-07,7
TCGA-GD-A3OQ-01A-32R-A220-07,8
TCGA-GD-A3OS-01A-12R-A220-07,3
TCGA-GD-A6C6-01A-21R-A31N-07,8
TCGA-GD-A76B-01A-11R-A32O-07,8
TCGA-GU-A42P-01A-11R-A23W-07,8
TCGA-GU-A42Q-01A-11R-A23W-07,0
TCGA-GU-A42R-01A-11R-A23N-07,8
TCGA-GU-A762-01A-11R-A33J-07,0
TCGA-GU-A763-01A-11R-A32O-07,8
TCGA-GU-A764-01A-11R-A352-07,0
TCGA-GU-A766-01A-11R-A32O-07,0
TCGA-GU-A767-01A-11R-A32O-07,8
TCGA-GU-AATO-01A-11R-A39I-07,8
TCGA-GU-AATP-01A-11R-A39I-07,8
TCGA-GU-AATQ-01A-11R-A39I-07,8
TCGA-GV-A3JV-01A-11R-A220-07,8
TCGA-GV-A3JW-01A-11R-A20F-07,8
TCGA-GV-A3JX-01A-11R-A20F-07,8
TCGA-GV-A3JZ-01A-11R-A21D-07,8
TCGA-GV-A3QF-01A-31R-A22U-07,8
TCGA-GV-A3QG-01A-11R-A220-07,1
TCGA-GV-A3QH-01A-11R-A220-07,8
TCGA-GV-A3QI-01A-11R-A220-07,8
TCGA-GV-A3QK-01B-11R-A23N-07,8
TCGA-GV-A40E-01A-12R-A23N-07,8
TCGA-GV-A40G-01A-11R-A23N-07,8
TCGA-GV-A6ZA-01A-12R-A33J-07,8
TCGA-H4-A2HO-01A-11R-A180-07,3
TCGA-H4-A2HQ-01A-11R-A180-07,8
TCGA-HQ-A2OE-01A-11R-A206-07,8
TCGA-HQ-A2OF-01A-11R-A26T-07,8
TCGA-HQ-A5ND-01A-11R-A26T-07,8
TCGA-HQ-A5NE-01A-12R-A28M-07,0
TCGA-K4-A3WS-01A-11R-A22U-07,3
TCGA-K4-A3WU-01B-11R-A23N-07,1
TCGA-K4-A3WV-11A-21R-A22U-07,3
TCGA-K4-A3WV-01A-11R-A22U-07,8
TCGA-K4-A4AB-01B-12R-A28M-07,1
TCGA-K4-A4AC-01A-21R-A26T-07,0
TCGA-K4-A54R-11A-11R-A26T-07,1
TCGA-K4-A54R-01A-11R-A26T-07,8
TCGA-K4-A5RH-01A-11R-A30C-07,0
TCGA-K4-A5RI-11A-11R-A28M-07,0
TCGA-K4-A5RI-01A-11R-A28M-07,8
TCGA-K4-A5RJ-01A-11R-A28M-07,7
TCGA-K4-A6FZ-01A-11R-A31N-07,8
TCGA-K4-A6MB-01A-11R-A31N-07,8
TCGA-K4-A83P-01A-11R-A352-07,1
TCGA-K4-AAQO-01A-11R-A38B-07,3
TCGA-KQ-A41N-01A-11R-A33J-07,8
TCGA-KQ-A41O-01A-12R-A352-07,8
TCGA-KQ-A41P-01A-12R-A33J-07,8
TCGA-KQ-A41Q-01A-11R-A33J-07,8
TCGA-KQ-A41R-01A-21R-A352-07,8
TCGA-KQ-A41S-01A-12R-A33J-07,8
TCGA-LC-A66R-01A-41R-A30C-07,0
TCGA-LT-A5Z6-01A-11R-A28M-07,8
TCGA-LT-A8JT-01A-11R-A36F-07,8
TCGA-MV-A51V-01A-11R-A26T-07,8
TCGA-PQ-A6FI-01A-11R-A31N-07,0
TCGA-PQ-A6FN-01A-11R-A31N-07,0
TCGA-R3-A69X-01A-22R-A30C-07,1
TCGA-S5-A6DX-01A-11R-A31N-07,8
TCGA-S5-AA26-01A-11R-A38B-07,8
TCGA-SY-A9G0-01A-12R-A38B-07,7
TCGA-SY-A9G5-01A-11R-A38B-07,0
TCGA-UY-A78K-01A-11R-A33J-07,8
TCGA-UY-A78L-01A-12R-A33J-07,8
TCGA-UY-A78M-01A-21R-A352-07,8
TCGA-UY-A78N-01A-12R-A33J-07,8
TCGA-UY-A78O-01A-12R-A33J-07,8
TCGA-UY-A78P-01A-12R-A36F-07,0
TCGA-UY-A8OB-01A-12R-A42T-07,0
TCGA-UY-A8OC-01A-11R-A36F-07,0
TCGA-UY-A8OD-01A-11R-A36F-07,3
TCGA-UY-A9PA-01A-11R-A38B-07,8
TCGA-UY-A9PB-01A-11R-A38B-07,0
TCGA-UY-A9PD-01A-11R-A38B-07,8
TCGA-UY-A9PE-01A-11R-A38B-07,8
TCGA-UY-A9PF-01A-11R-A38B-07,8
TCGA-UY-A9PH-01A-11R-A38B-07,8
TCGA-XF-A8HB-01A-11R-A36F-07,8
TCGA-XF-A8HC-01A-11R-A36F-07,8
TCGA-XF-A8HD-01A-11R-A36F-07,8
TCGA-XF-A8HE-01A-11R-A36F-07,0
TCGA-XF-A8HF-01A-11R-A36F-07,8
TCGA-XF-A8HG-01A-11R-A36F-07,8
TCGA-XF-A8HH-01A-11R-A38B-07,8
TCGA-XF-A8HI-01A-11R-A38B-07,8
TCGA-XF-A9SH-01A-11R-A39I-07,8
TCGA-XF-A9SI-01A-11R-A39I-07,0
TCGA-XF-A9SJ-01A-11R-A39I-07,8
TCGA-XF-A9SK-01A-11R-A42T-07,8
TCGA-XF-A9SL-01A-11R-A39I-07,3
TCGA-XF-A9SM-01A-11R-A42T-07,0
TCGA-XF-A9SP-01A-11R-A39I-07,3
TCGA-XF-A9ST-01A-11R-A42T-07,8
TCGA-XF-A9SU-01A-31R-A39I-07,8
TCGA-XF-A9SV-01A-21R-A42T-07,8
TCGA-XF-A9SW-01A-11R-A42T-07,7
TCGA-XF-A9SX-01A-21R-A39I-07,0
TCGA-XF-A9SY-01A-21R-A42T-07,0
TCGA-XF-A9SZ-01A-11R-A39I-07,8
TCGA-XF-A9T0-01A-11R-A39I-07,8
TCGA-XF-A9T2-01A-11R-A42T-07,8
TCGA-XF-A9T3-01A-11R-A42T-07,3
TCGA-XF-A9T4-01A-11R-A39I-07,0
TCGA-XF-A9T5-01A-11R-A42T-07,0
TCGA-XF-A9T6-01A-11R-A42T-07,8
TCGA-XF-A9T8-01A-11R-A39I-07,0
TCGA-XF-AAME-01A-12R-A42T-07,7
TCGA-XF-AAMG-01A-11R-A42T-07,3
TCGA-XF-AAMH-01A-11R-A42T-07,8
TCGA-XF-AAMJ-01A-11R-A42T-07,3
TCGA-XF-AAML-01A-11R-A42T-07,8
TCGA-XF-AAMQ-01A-11R-A42T-07,8
TCGA-XF-AAMR-01A-31R-A42T-07,3
TCGA-XF-AAMT-01A-11R-A42T-07,0
TCGA-XF-AAMW-01A-11R-A42T-07,0
TCGA-XF-AAMX-01A-11R-A42T-07,8
TCGA-XF-AAMY-01A-11R-A42T-07,8
TCGA-XF-AAMZ-01A-11R-A42T-07,8
TCGA-XF-AAN0-01A-11R-A42T-07,8
TCGA-XF-AAN1-01A-31R-A42T-07,8
TCGA-XF-AAN2-01A-11R-A42T-07,0
TCGA-XF-AAN3-01A-11R-A42T-07,8
TCGA-XF-AAN4-01A-11R-A42T-07,7
TCGA-XF-AAN5-01A-11R-A42T-07,0
TCGA-XF-AAN7-01A-11R-A42T-07,3
TCGA-XF-AAN8-01A-11R-A42T-07,7
TCGA-YC-A89H-01A-11R-A36F-07,8
TCGA-YC-A8S6-01A-31R-A38B-07,8
TCGA-YC-A9TC-01A-22R-A39I-07,8
TCGA-YF-AA3L-01A-11R-A38B-07,8
TCGA-YF-AA3M-01A-11R-A42T-07,8
TCGA-ZF-A9R0-01A-11R-A38B-07,8
TCGA-ZF-A9R1-01A-11R-A39I-07,8
TCGA-ZF-A9R2-01A-11R-A39I-07,8
TCGA-ZF-A9R3-01A-11R-A38B-07,3
TCGA-ZF-A9R4-01A-11R-A38B-07,8
TCGA-ZF-A9R5-01A-12R-A42T-07,8
TCGA-ZF-A9R7-01A-11R-A38B-07,8
TCGA-ZF-A9R9-01A-11R-A38B-07,3
TCGA-ZF-A9RC-01A-11R-A38B-07,8
TCGA-ZF-A9RD-01A-11R-A42T-07,0
TCGA-ZF-A9RE-01A-11R-A38B-07,8
TCGA-ZF-A9RF-01A-11R-A38B-07,0
TCGA-ZF-A9RL-01A-11R-A38B-07,8
TCGA-ZF-A9RM-01A-11R-A38B-07,8
TCGA-ZF-A9RN-01A-11R-A42T-07,3
TCGA-ZF-AA4N-01A-11R-A38B-07,0
TCGA-ZF-AA4R-01A-11R-A38B-07,8
TCGA-ZF-AA4T-01A-11R-A38B-07,8
TCGA-ZF-AA4U-01A-11R-A38B-07,8
TCGA-ZF-AA4V-01A-11R-A38B-07,0
TCGA-ZF-AA4W-01A-12R-A38B-07,0
TCGA-ZF-AA4X-01A-11R-A38B-07,8
TCGA-ZF-AA51-01A-21R-A39I-07,8
TCGA-ZF-AA52-01A-12R-A39I-07,3
TCGA-ZF-AA53-01A-11R-A39I-07,0
TCGA-ZF-AA54-01A-11R-A39I-07,0
TCGA-ZF-AA56-01A-31R-A39I-07,0
TCGA-ZF-AA58-01A-12R-A42T-07,0
TCGA-ZF-AA5H-01A-11R-A39I-07,0
TCGA-ZF-AA5N-01A-11R-A42T-07,8
TCGA-ZF-AA5P-01A-11R-A39I-07,3
TCGA-3C-AAAU-01A-11R-A41B-07,9
TCGA-3C-AALI-01A-11R-A41B-07,9
TCGA-3C-AALJ-01A-31R-A41B-07,9
TCGA-3C-AALK-01A-11R-A41B-07,9
TCGA-4H-AAAK-01A-12R-A41B-07,9
TCGA-5L-AAT0-01A-12R-A41B-07,9
TCGA-5L-AAT1-01A-12R-A41B-07,9
TCGA-5T-A9QA-01A-11R-A41B-07,8
TCGA-A1-A0SB-01A-11R-A144-07,3
TCGA-A1-A0SD-01A-11R-A115-07,2
TCGA-A1-A0SE-01A-11R-A084-07,6
TCGA-A1-A0SF-01A-11R-A144-07,9
TCGA-A1-A0SG-01A-11R-A144-07,9
TCGA-A1-A0SH-01A-11R-A084-07,2
TCGA-A1-A0SI-01A-11R-A144-07,6
TCGA-A1-A0SJ-01A-11R-A084-07,2
TCGA-A1-A0SK-01A-12R-A084-07,3
TCGA-A1-A0SM-01A-11R-A084-07,1
TCGA-A1-A0SN-01A-11R-A144-07,1
TCGA-A1-A0SO-01A-22R-A084-07,8
TCGA-A1-A0SP-01A-11R-A084-07,0
TCGA-A1-A0SQ-01A-21R-A144-07,6
TCGA-A2-A04N-01A-11R-A115-07,9
TCGA-A2-A04P-01A-31R-A034-07,8
TCGA-A2-A04Q-01A-21R-A034-07,1
TCGA-A2-A04R-01A-41R-A109-07,3
TCGA-A2-A04T-01A-21R-A034-07,1
TCGA-A2-A04U-01A-11R-A115-07,8
TCGA-A2-A04V-01A-21R-A034-07,9
TCGA-A2-A04W-01A-31R-A115-07,1
TCGA-A2-A04X-01A-21R-A034-07,1
TCGA-A2-A04Y-01A-21R-A034-07,9
TCGA-A2-A0CK-01A-11R-A22K-07,9
TCGA-A2-A0CL-01A-11R-A115-07,1
TCGA-A2-A0CM-01A-31R-A034-07,0
TCGA-A2-A0CO-01A-13R-A22K-07,9
TCGA-A2-A0CP-01A-11R-A034-07,9
TCGA-A2-A0CQ-01A-21R-A034-07,9
TCGA-A2-A0CR-01A-11R-A22K-07,9
TCGA-A2-A0CS-01A-11R-A115-07,9
TCGA-A2-A0CT-01A-31R-A056-07,3
TCGA-A2-A0CU-01A-12R-A034-07,9
TCGA-A2-A0CV-01A-31R-A115-07,9
TCGA-A2-A0CW-01A-21R-A115-07,1
TCGA-A2-A0CX-01A-21R-A00Z-07,1
TCGA-A2-A0CY-01A-12R-A034-07,3
TCGA-A2-A0CZ-01A-11R-A034-07,9
TCGA-A2-A0D0-01A-11R-A00Z-07,8
TCGA-A2-A0D1-01A-11R-A034-07,6
TCGA-A2-A0D2-01A-21R-A034-07,8
TCGA-A2-A0D3-01A-11R-A115-07,9
TCGA-A2-A0D4-01A-11R-A00Z-07,6
TCGA-A2-A0EM-01A-11R-A034-07,2
TCGA-A2-A0EN-01A-13R-A084-07,2
TCGA-A2-A0EO-01A-11R-A034-07,9
TCGA-A2-A0EP-01A-52R-A22U-07,1
TCGA-A2-A0EQ-01A-11R-A034-07,9
TCGA-A2-A0ER-01A-21R-A034-07,6
TCGA-A2-A0ES-01A-11R-A115-07,2
TCGA-A2-A0ET-01A-31R-A034-07,9
TCGA-A2-A0EU-01A-22R-A056-07,6
TCGA-A2-A0EV-01A-11R-A034-07,1
TCGA-A2-A0EW-01A-21R-A115-07,2
TCGA-A2-A0EX-01A-21R-A034-07,2
TCGA-A2-A0EY-01A-11R-A034-07,1
TCGA-A2-A0ST-01A-12R-A084-07,1
TCGA-A2-A0SU-01A-11R-A084-07,1
TCGA-A2-A0SV-01A-11R-A084-07,1
TCGA-A2-A0SW-01A-11R-A084-07,9
TCGA-A2-A0SX-01A-12R-A084-07,1
TCGA-A2-A0SY-01A-31R-A084-07,2
TCGA-A2-A0T0-01A-22R-A084-07,1
TCGA-A2-A0T1-01A-21R-A084-07,1
TCGA-A2-A0T2-01A-11R-A084-07,3
TCGA-A2-A0T3-01A-21R-A115-07,6
TCGA-A2-A0T4-01A-31R-A084-07,2
TCGA-A2-A0T5-01A-21R-A084-07,6
TCGA-A2-A0T6-01A-11R-A084-07,2
TCGA-A2-A0T7-01A-21R-A084-07,2
TCGA-A2-A0YC-01A-11R-A109-07,6
TCGA-A2-A0YD-01A-11R-A109-07,2
TCGA-A2-A0YE-01A-11R-A109-07,1
TCGA-A2-A0YF-01A-21R-A109-07,6
TCGA-A2-A0YG-01A-21R-A109-07,6
TCGA-A2-A0YH-01A-11R-A109-07,1
TCGA-A2-A0YI-01A-31R-A10J-07,1
TCGA-A2-A0YJ-01A-11R-A109-07,1
TCGA-A2-A0YK-01A-22R-A109-07,2
TCGA-A2-A0YL-01A-21R-A109-07,2
TCGA-A2-A0YM-01A-11R-A109-07,0
TCGA-A2-A0YT-01A-11R-A109-07,1
TCGA-A2-A1FV-01A-11R-A13Q-07,2
TCGA-A2-A1FW-01A-11R-A13Q-07,6
TCGA-A2-A1FX-01A-11R-A13Q-07,1
TCGA-A2-A1FZ-01A-51R-A14D-07,2
TCGA-A2-A1G0-01A-11R-A13Q-07,2
TCGA-A2-A1G1-01A-21R-A13Q-07,0
TCGA-A2-A1G4-01A-11R-A13Q-07,6
TCGA-A2-A1G6-01A-11R-A13Q-07,2
TCGA-A2-A259-01A-11R-A16F-07,2
TCGA-A2-A25A-01A-12R-A16F-07,2
TCGA-A2-A25B-01A-11R-A169-07,6
TCGA-A2-A25C-01A-11R-A169-07,6
TCGA-A2-A25D-01A-12R-A16F-07,1
TCGA-A2-A25E-01A-11R-A169-07,1
TCGA-A2-A25F-01A-11R-A169-07,1
TCGA-A2-A3KC-01A-11R-A213-07,2
TCGA-A2-A3KD-01A-12R-A213-07,2
TCGA-A2-A3XS-01A-11R-A22U-07,8
TCGA-A2-A3XT-01A-11R-A22U-07,1
TCGA-A2-A3XU-01A-12R-A22U-07,8
TCGA-A2-A3XV-01A-21R-A239-07,3
TCGA-A2-A3XW-01A-11R-A239-07,8
TCGA-A2-A3XX-01A-21R-A239-07,1
TCGA-A2-A3XY-01A-11R-A239-07,1
TCGA-A2-A3XZ-01A-42R-A239-07,1
TCGA-A2-A3Y0-01A-11R-A239-07,0
TCGA-A2-A4RW-01A-21R-A266-07,2
TCGA-A2-A4RX-01A-11R-A266-07,1
TCGA-A2-A4RY-01A-31R-A266-07,9
TCGA-A2-A4S0-01A-21R-A266-07,9
TCGA-A2-A4S1-01A-21R-A266-07,7
TCGA-A2-A4S2-01A-12R-A266-07,9
TCGA-A2-A4S3-01A-21R-A266-07,3
TCGA-A7-A0CD-01A-11R-A00Z-07,1
TCGA-A7-A0CE-11A-21R-A089-07,9
TCGA-A7-A0CE-01A-11R-A00Z-07,8
TCGA-A7-A0CG-01A-12R-A056-07,2
TCGA-A7-A0CH-11A-32R-A089-07,1
TCGA-A7-A0CH-01A-21R-A00Z-07,6
TCGA-A7-A0CJ-01A-21R-A00Z-07,6
TCGA-A7-A0D9-11A-53R-A089-07,7
TCGA-A7-A0D9-01A-31R-A056-07,1
TCGA-A7-A0DA-01A-31R-A115-07,1
TCGA-A7-A0DB-11A-33R-A089-07,7
TCGA-A7-A0DB-01A-11R-A00Z-07,9
TCGA-A7-A13D-01A-13R-A12P-07,8
TCGA-A7-A13E-11A-61R-A12P-07,2
TCGA-A7-A13E-01A-11R-A12P-07,3
TCGA-A7-A13F-11A-42R-A12P-07,2
TCGA-A7-A13F-01A-11R-A12P-07,1
TCGA-A7-A13G-11A-51R-A13Q-07,2
TCGA-A7-A13G-01A-11R-A13Q-07,6
TCGA-A7-A13H-01A-11R-A22K-07,9
TCGA-A7-A26E-01A-11R-A169-07,2
TCGA-A7-A26F-01A-21R-A169-07,1
TCGA-A7-A26G-01A-21R-A169-07,1
TCGA-A7-A26H-01A-11R-A169-07,1
TCGA-A7-A26I-01A-11R-A169-07,1
TCGA-A7-A26J-01A-11R-A169-07,1
TCGA-A7-A2KD-01A-31R-A21T-07,6
TCGA-A7-A3IY-01A-21R-A21T-07,1
TCGA-A7-A3IZ-01A-11R-A213-07,6
TCGA-A7-A3J0-01A-11R-A213-07,9
TCGA-A7-A3J1-01A-11R-A213-07,9
TCGA-A7-A3RF-01A-11R-A22K-07,9
TCGA-A7-A425-01A-11R-A24H-07,9
TCGA-A7-A426-01A-22R-A24H-07,9
TCGA-A7-A4SA-01A-11R-A266-07,1
TCGA-A7-A4SB-01A-21R-A266-07,9
TCGA-A7-A4SC-01A-12R-A266-07,9
TCGA-A7-A4SD-01A-11R-A266-07,1
TCGA-A7-A4SE-01A-11R-A266-07,8
TCGA-A7-A4SF-01A-11R-A266-07,1
TCGA-A7-A56D-01A-11R-A27Q-07,3
TCGA-A7-A5ZV-01A-11R-A28M-07,8
TCGA-A7-A5ZW-01A-12R-A29R-07,2
TCGA-A7-A5ZX-01A-12R-A29R-07,9
TCGA-A7-A6VV-01A-22R-A33J-07,1
TCGA-A7-A6VW-01A-21R-A33J-07,8
TCGA-A7-A6VX-01A-12R-A33J-07,2
TCGA-A7-A6VY-01A-12R-A33J-07,0
TCGA-A8-A06N-01A-11R-A00Z-07,6
TCGA-A8-A06O-01A-11R-A00Z-07,3
TCGA-A8-A06P-01A-11R-A00Z-07,2
TCGA-A8-A06Q-01A-11R-A034-07,6
TCGA-A8-A06R-01A-11R-A00Z-07,3
TCGA-A8-A06T-01A-11R-A00Z-07,9
TCGA-A8-A06U-01A-11R-A00Z-07,6
TCGA-A8-A06X-01A-21R-A00Z-07,1
TCGA-A8-A06Y-01A-21R-A00Z-07,9
TCGA-A8-A06Z-01A-11R-A00Z-07,6
TCGA-A8-A075-01A-11R-A084-07,6
TCGA-A8-A076-01A-21R-A00Z-07,1
TCGA-A8-A079-01A-21R-A00Z-07,1
TCGA-A8-A07B-01A-11R-A00Z-07,6
TCGA-A8-A07C-01A-11R-A034-07,1
TCGA-A8-A07E-01A-11R-A034-07,2
TCGA-A8-A07F-01A-11R-A00Z-07,2
TCGA-A8-A07G-01A-11R-A034-07,2
TCGA-A8-A07I-01A-11R-A00Z-07,6
TCGA-A8-A07J-01A-11R-A00Z-07,2
TCGA-A8-A07L-01A-11R-A00Z-07,3
TCGA-A8-A07O-01A-11R-A00Z-07,0
TCGA-A8-A07P-01A-11R-A00Z-07,1
TCGA-A8-A07R-01A-21R-A034-07,3
TCGA-A8-A07S-01A-11R-A034-07,6
TCGA-A8-A07U-01A-11R-A034-07,1
TCGA-A8-A07W-01A-11R-A00Z-07,6
TCGA-A8-A07Z-01A-11R-A00Z-07,9
TCGA-A8-A081-01A-11R-A00Z-07,1
TCGA-A8-A082-01A-11R-A00Z-07,6
TCGA-A8-A083-01A-21R-A00Z-07,9
TCGA-A8-A084-01A-21R-A00Z-07,6
TCGA-A8-A085-01A-11R-A00Z-07,3
TCGA-A8-A086-01A-11R-A00Z-07,6
TCGA-A8-A08A-01A-11R-A32Y-07,9
TCGA-A8-A08B-01A-11R-A00Z-07,6
TCGA-A8-A08C-01A-11R-A00Z-07,6
TCGA-A8-A08F-01A-11R-A00Z-07,6
TCGA-A8-A08G-01A-11R-A00Z-07,6
TCGA-A8-A08H-01A-21R-A00Z-07,1
TCGA-A8-A08I-01A-11R-A00Z-07,6
TCGA-A8-A08J-01A-11R-A00Z-07,9
TCGA-A8-A08L-01A-11R-A00Z-07,6
TCGA-A8-A08O-01A-21R-A056-07,6
TCGA-A8-A08P-01A-11R-A00Z-07,1
TCGA-A8-A08R-01A-11R-A034-07,1
TCGA-A8-A08S-01A-11R-A034-07,1
TCGA-A8-A08T-01A-21R-A00Z-07,2
TCGA-A8-A08X-01A-21R-A00Z-07,1
TCGA-A8-A08Z-01A-21R-A00Z-07,2
TCGA-A8-A090-01A-11R-A00Z-07,1
TCGA-A8-A091-01A-11R-A00Z-07,6
TCGA-A8-A092-01A-11R-A00Z-07,6
TCGA-A8-A093-01A-11R-A00Z-07,6
TCGA-A8-A094-01A-11R-A00Z-07,6
TCGA-A8-A095-01A-11R-A00Z-07,6
TCGA-A8-A096-01A-11R-A00Z-07,6
TCGA-A8-A097-01A-11R-A034-07,1
TCGA-A8-A099-01A-11R-A00Z-07,6
TCGA-A8-A09A-01A-11R-A00Z-07,2
TCGA-A8-A09B-01A-11R-A00Z-07,9
TCGA-A8-A09C-01A-11R-A00Z-07,6
TCGA-A8-A09D-01A-11R-A00Z-07,1
TCGA-A8-A09E-01A-11R-A00Z-07,6
TCGA-A8-A09G-01A-21R-A00Z-07,6
TCGA-A8-A09I-01A-22R-A034-07,6
TCGA-A8-A09K-01A-11R-A00Z-07,1
TCGA-A8-A09M-01A-11R-A00Z-07,9
TCGA-A8-A09N-01A-11R-A00Z-07,6
TCGA-A8-A09Q-01A-11R-A00Z-07,1
TCGA-A8-A09R-01A-11R-A00Z-07,1
TCGA-A8-A09T-01A-11R-A00Z-07,6
TCGA-A8-A09V-01A-11R-A034-07,2
TCGA-A8-A09W-01A-11R-A00Z-07,1
TCGA-A8-A09X-01A-11R-A00Z-07,1
TCGA-A8-A09Z-01A-11R-A00Z-07,1
TCGA-A8-A0A1-01A-11R-A00Z-07,6
TCGA-A8-A0A2-01A-11R-A034-07,9
TCGA-A8-A0A4-01A-11R-A00Z-07,6
TCGA-A8-A0A6-01A-12R-A056-07,2
TCGA-A8-A0A7-01A-11R-A00Z-07,1
TCGA-A8-A0A9-01A-11R-A00Z-07,6
TCGA-A8-A0AB-01A-11R-A034-07,6
TCGA-A8-A0AD-01A-11R-A056-07,6
TCGA-AC-A23C-01A-12R-A169-07,6
TCGA-AC-A23E-01A-11R-A157-07,2
TCGA-AC-A23G-01A-11R-A213-07,2
TCGA-AC-A23H-11A-12R-A157-07,2
TCGA-AC-A23H-01A-11R-A157-07,6
TCGA-AC-A2B8-01A-11R-A17B-07,2
TCGA-AC-A2BK-01A-11R-A21T-07,1
TCGA-AC-A2BM-01A-11R-A21T-07,6
TCGA-AC-A2FB-11A-13R-A17B-07,2
TCGA-AC-A2FB-01A-11R-A17B-07,1
TCGA-AC-A2FE-01A-11R-A19W-07,9
TCGA-AC-A2FF-11A-13R-A17B-07,2
TCGA-AC-A2FF-01A-11R-A17B-07,2
TCGA-AC-A2FG-01A-11R-A17B-07,2
TCGA-AC-A2FK-01A-12R-A180-07,2
TCGA-AC-A2FM-11B-32R-A19W-07,9
TCGA-AC-A2FM-01A-11R-A19W-07,9
TCGA-AC-A2FO-01A-11R-A180-07,1
TCGA-AC-A2QH-01A-11R-A18M-07,3
TCGA-AC-A2QI-01A-12R-A19W-07,9
TCGA-AC-A2QJ-01A-12R-A19W-07,0
TCGA-AC-A3BB-01A-21R-A19W-07,9
TCGA-AC-A3EH-01A-22R-A22K-07,9
TCGA-AC-A3HN-01A-11R-A213-07,2
TCGA-AC-A3OD-01A-11R-A21T-07,9
TCGA-AC-A3QP-01A-11R-A22U-07,9
TCGA-AC-A3QQ-01A-11R-A22K-07,8
TCGA-AC-A3TM-01A-11R-A22K-07,9
TCGA-AC-A3TN-01A-11R-A22K-07,9
TCGA-AC-A3W5-01A-11R-A22K-07,9
TCGA-AC-A3W6-01A-12R-A22K-07,9
TCGA-AC-A3W7-01A-11R-A22K-07,9
TCGA-AC-A3YI-01A-21R-A239-07,9
TCGA-AC-A3YJ-01A-11R-A22U-07,9
TCGA-AC-A4ZE-01A-11R-A41B-07,6
TCGA-AC-A5EH-01A-11R-A28M-07,1
TCGA-AC-A5XS-01A-11R-A29R-07,1
TCGA-AC-A5XU-01A-11R-A28M-07,3
TCGA-AC-A62V-01A-11R-A31O-07,8
TCGA-AC-A62X-01A-11R-A29R-07,8
TCGA-AC-A62Y-01A-11R-A29R-07,9
TCGA-AC-A6IV-01A-12R-A33J-07,1
TCGA-AC-A6IW-01A-12R-A33J-07,0
TCGA-AC-A6IX-06A-11R-A32P-07,9
TCGA-AC-A6IX-01A-12R-A32P-07,9
TCGA-AC-A6NO-01A-12R-A33J-07,6
TCGA-AC-A7VB-01A-11R-A352-07,8
TCGA-AC-A7VC-01A-11R-A352-07,7
TCGA-AC-A8OP-01A-11R-A36F-07,9
TCGA-AC-A8OQ-01A-11R-A41B-07,1
TCGA-AC-A8OR-01A-21R-A41B-07,3
TCGA-AC-A8OS-01A-12R-A41B-07,9
TCGA-AN-A03X-01A-21R-A00Z-07,3
TCGA-AN-A03Y-01A-21R-A00Z-07,9
TCGA-AN-A041-01A-11R-A034-07,1
TCGA-AN-A046-01A-21R-A034-07,9
TCGA-AN-A049-01A-21R-A00Z-07,1
TCGA-AN-A04A-01A-21R-A034-07,1
TCGA-AN-A04C-01A-21R-A034-07,8
TCGA-AN-A04D-01A-21R-A034-07,8
TCGA-AN-A0AJ-01A-11R-A00Z-07,1
TCGA-AN-A0AK-01A-21R-A00Z-07,1
TCGA-AN-A0AL-01A-11R-A00Z-07,1
TCGA-AN-A0AM-01A-11R-A034-07,1
TCGA-AN-A0AR-01A-11R-A00Z-07,8
TCGA-AN-A0AS-01A-11R-A00Z-07,6
TCGA-AN-A0AT-01A-11R-A034-07,3
TCGA-AN-A0FD-01A-11R-A034-07,1
TCGA-AN-A0FF-01A-11R-A034-07,9
TCGA-AN-A0FJ-01A-11R-A00Z-07,1
TCGA-AN-A0FK-01A-11R-A034-07,1
TCGA-AN-A0FL-01A-11R-A034-07,3
TCGA-AN-A0FN-01A-11R-A034-07,1
TCGA-AN-A0FS-01A-11R-A034-07,2
TCGA-AN-A0FT-01A-11R-A034-07,3
TCGA-AN-A0FV-01A-11R-A00Z-07,6
TCGA-AN-A0FW-01A-11R-A034-07,1
TCGA-AN-A0FX-01A-11R-A034-07,1
TCGA-AN-A0FY-01A-11R-A034-07,6
TCGA-AN-A0FZ-01A-11R-A034-07,3
TCGA-AN-A0G0-01A-11R-A034-07,1
TCGA-AN-A0XL-01A-11R-A10J-07,1
TCGA-AN-A0XN-01A-21R-A109-07,1
TCGA-AN-A0XO-01A-11R-A109-07,6
TCGA-AN-A0XP-01A-11R-A109-07,6
TCGA-AN-A0XR-01A-11R-A109-07,6
TCGA-AN-A0XS-01A-22R-A109-07,9
TCGA-AN-A0XT-01A-11R-A109-07,2
TCGA-AN-A0XU-01A-11R-A109-07,1
TCGA-AN-A0XV-01A-11R-A109-07,2
TCGA-AN-A0XW-01A-11R-A109-07,2
TCGA-AO-A03L-01A-41R-A056-07,1
TCGA-AO-A03M-01B-11R-A10J-07,6
TCGA-AO-A03N-01B-11R-A10J-07,3
TCGA-AO-A03O-01A-11R-A00Z-07,6
TCGA-AO-A03P-01A-11R-A00Z-07,3
TCGA-AO-A03R-01A-21R-A034-07,9
TCGA-AO-A03T-01A-21R-A034-07,3
TCGA-AO-A03U-01B-21R-A10J-07,1
TCGA-AO-A03V-01A-11R-A115-07,6
TCGA-AO-A0J2-01A-11R-A034-07,8
TCGA-AO-A0J3-01A-11R-A034-07,3
TCGA-AO-A0J4-01A-11R-A034-07,1
TCGA-AO-A0J5-01A-11R-A034-07,2
TCGA-AO-A0J6-01A-11R-A034-07,8
TCGA-AO-A0J7-01A-11R-A034-07,6
TCGA-AO-A0J8-01A-21R-A034-07,9
TCGA-AO-A0J9-01A-11R-A034-07,9
TCGA-AO-A0JA-01A-11R-A056-07,6
TCGA-AO-A0JB-01A-11R-A32Y-07,3
TCGA-AO-A0JC-01A-11R-A056-07,1
TCGA-AO-A0JD-01A-11R-A056-07,6
TCGA-AO-A0JE-01A-11R-A056-07,1
TCGA-AO-A0JF-01A-11R-A056-07,2
TCGA-AO-A0JG-01A-31R-A084-07,2
TCGA-AO-A0JI-01A-21R-A056-07,6
TCGA-AO-A0JJ-01A-11R-A056-07,2
TCGA-AO-A0JL-01A-11R-A056-07,8
TCGA-AO-A0JM-01A-21R-A056-07,1
TCGA-AO-A124-01A-11R-A10J-07,8
TCGA-AO-A125-01A-11R-A10J-07,9
TCGA-AO-A126-01A-11R-A10J-07,9
TCGA-AO-A128-01A-11R-A10J-07,0
TCGA-AO-A129-01A-21R-A10J-07,1
TCGA-AO-A12A-01A-21R-A115-07,9
TCGA-AO-A12B-01A-11R-A10J-07,1
TCGA-AO-A12C-01A-11R-A10J-07,6
TCGA-AO-A12D-01A-11R-A115-07,1
TCGA-AO-A12E-01A-11R-A10J-07,1
TCGA-AO-A12F-01A-11R-A115-07,8
TCGA-AO-A12G-01A-11R-A10J-07,9
TCGA-AO-A12H-01A-11R-A115-07,3
TCGA-AO-A1KO-01A-31R-A13Q-07,2
TCGA-AO-A1KP-01A-11R-A13Q-07,6
TCGA-AO-A1KQ-01A-11R-A13Q-07,9
TCGA-AO-A1KR-01A-12R-A144-07,8
TCGA-AO-A1KS-01A-11R-A13Q-07,6
TCGA-AO-A1KT-01A-11R-A13Q-07,1
TCGA-AQ-A04H-01B-11R-A10J-07,6
TCGA-AQ-A04J-01A-02R-A034-07,1
TCGA-AQ-A04L-01B-21R-A10J-07,6
TCGA-AQ-A0Y5-01A-11R-A14M-07,1
TCGA-AQ-A1H2-01A-11R-A13Q-07,3
TCGA-AQ-A1H3-01A-31R-A13Q-07,2
TCGA-AQ-A54N-01A-11R-A266-07,8
TCGA-AQ-A54O-01A-11R-A266-07,9
TCGA-AQ-A7U7-01A-22R-A352-07,1
TCGA-AR-A0TP-01A-11R-A084-07,3
TCGA-AR-A0TQ-01A-11R-A084-07,1
TCGA-AR-A0TR-01A-11R-A084-07,9
TCGA-AR-A0TS-01A-11R-A115-07,1
TCGA-AR-A0TT-01A-31R-A084-07,1
TCGA-AR-A0TU-01A-31R-A109-07,8
TCGA-AR-A0TV-01A-21R-A084-07,3
TCGA-AR-A0TW-01A-11R-A084-07,1
TCGA-AR-A0TX-01A-11R-A084-07,1
TCGA-AR-A0TY-01A-12R-A115-07,1
TCGA-AR-A0TZ-01A-12R-A084-07,6
TCGA-AR-A0U0-01A-11R-A109-07,1
TCGA-AR-A0U2-01A-11R-A109-07,6
TCGA-AR-A0U3-01A-11R-A109-07,6
TCGA-AR-A0U4-01A-11R-A109-07,1
TCGA-AR-A1AH-01A-11R-A12D-07,8
TCGA-AR-A1AI-01A-11R-A12P-07,1
TCGA-AR-A1AJ-01A-21R-A12P-07,0
TCGA-AR-A1AK-01A-21R-A12P-07,1
TCGA-AR-A1AL-01A-21R-A12P-07,2
TCGA-AR-A1AM-01A-41R-A22K-07,9
TCGA-AR-A1AN-01A-11R-A12P-07,2
TCGA-AR-A1AO-01A-11R-A12P-07,1
TCGA-AR-A1AP-01A-11R-A12P-07,1
TCGA-AR-A1AQ-01A-11R-A12P-07,0
TCGA-AR-A1AR-01A-31R-A137-07,1
TCGA-AR-A1AS-01A-11R-A12P-07,1
TCGA-AR-A1AT-01A-11R-A12P-07,1
TCGA-AR-A1AU-01A-11R-A12P-07,6
TCGA-AR-A1AV-01A-21R-A12P-07,6
TCGA-AR-A1AW-01A-21R-A12P-07,1
TCGA-AR-A1AX-01A-11R-A12P-07,1
TCGA-AR-A1AY-01A-21R-A12P-07,1
TCGA-AR-A24H-01A-11R-A169-07,1
TCGA-AR-A24K-01A-11R-A169-07,6
TCGA-AR-A24L-01A-11R-A169-07,2
TCGA-AR-A24M-01A-11R-A169-07,2
TCGA-AR-A24N-01A-11R-A169-07,6
TCGA-AR-A24O-01A-11R-A169-07,2
TCGA-AR-A24P-01A-11R-A169-07,2
TCGA-AR-A24Q-01A-12R-A169-07,1
TCGA-AR-A24R-01A-11R-A169-07,6
TCGA-AR-A24S-01A-11R-A169-07,1
TCGA-AR-A24T-01A-11R-A169-07,2
TCGA-AR-A24U-01A-11R-A169-07,1
TCGA-AR-A24V-01A-21R-A169-07,2
TCGA-AR-A24W-01A-11R-A169-07,2
TCGA-AR-A24X-01A-11R-A169-07,6
TCGA-AR-A24Z-01A-11R-A169-07,6
TCGA-AR-A250-01A-31R-A169-07,1
TCGA-AR-A251-01A-12R-A169-07,1
TCGA-AR-A252-01A-11R-A169-07,1
TCGA-AR-A254-01A-21R-A169-07,1
TCGA-AR-A255-01A-11R-A169-07,2
TCGA-AR-A256-01A-11R-A169-07,1
TCGA-AR-A2LE-01A-11R-A180-07,1
TCGA-AR-A2LH-01A-31R-A18M-07,1
TCGA-AR-A2LJ-01A-12R-A19W-07,3
TCGA-AR-A2LK-01A-11R-A180-07,6
TCGA-AR-A2LL-01A-11R-A180-07,9
TCGA-AR-A2LM-01A-11R-A180-07,2
TCGA-AR-A2LN-01A-21R-A18M-07,2
TCGA-AR-A2LO-01A-31R-A18M-07,1
TCGA-AR-A2LQ-01A-22R-A18M-07,2
TCGA-AR-A2LR-01A-12R-A18M-07,1
TCGA-AR-A5QM-01A-11R-A27Q-07,1
TCGA-AR-A5QN-01A-12R-A28M-07,9
TCGA-AR-A5QP-01A-11R-A28M-07,9
TCGA-AR-A5QQ-01A-11R-A28M-07,0
TCGA-B6-A0I1-01A-11R-A21T-07,8
TCGA-B6-A0I2-01A-11R-A034-07,8
TCGA-B6-A0I5-01A-11R-A034-07,9
TCGA-B6-A0I6-01A-11R-A034-07,1
TCGA-B6-A0I8-01A-11R-A034-07,6
TCGA-B6-A0I9-01A-11R-A034-07,1
TCGA-B6-A0IA-01A-11R-A034-07,9
TCGA-B6-A0IB-01A-11R-A034-07,3
TCGA-B6-A0IC-01A-11R-A034-07,6
TCGA-B6-A0IE-01A-11R-A034-07,3
TCGA-B6-A0IG-01A-11R-A034-07,3
TCGA-B6-A0IH-01A-11R-A115-07,2
TCGA-B6-A0IJ-01A-11R-A034-07,0
TCGA-B6-A0IK-01A-12R-A056-07,1
TCGA-B6-A0IM-01A-11R-A034-07,6
TCGA-B6-A0IN-01A-11R-A034-07,9
TCGA-B6-A0IO-01A-11R-A034-07,1
TCGA-B6-A0IP-01A-11R-A034-07,9
TCGA-B6-A0IQ-01A-11R-A034-07,8
TCGA-B6-A0RE-01A-11R-A056-07,8
TCGA-B6-A0RG-01A-11R-A056-07,3
TCGA-B6-A0RH-01A-21R-A115-07,3
TCGA-B6-A0RI-01A-11R-A056-07,6
TCGA-B6-A0RL-01A-11R-A084-07,6
TCGA-B6-A0RM-01A-11R-A084-07,9
TCGA-B6-A0RN-01A-12R-A084-07,9
TCGA-B6-A0RO-01A-22R-A084-07,9
TCGA-B6-A0RP-01A-21R-A084-07,2
TCGA-B6-A0RQ-01A-11R-A115-07,9
TCGA-B6-A0RS-01A-11R-A084-07,1
TCGA-B6-A0RT-01A-21R-A084-07,0
TCGA-B6-A0RU-01A-11R-A084-07,1
TCGA-B6-A0RV-01A-11R-A084-07,6
TCGA-B6-A0WS-01A-11R-A115-07,6
TCGA-B6-A0WT-01A-11R-A109-07,6
TCGA-B6-A0WV-01A-11R-A109-07,6
TCGA-B6-A0WW-01A-11R-A109-07,6
TCGA-B6-A0WX-01A-11R-A109-07,3
TCGA-B6-A0WY-01A-11R-A109-07,3
TCGA-B6-A0WZ-01A-11R-A109-07,6
TCGA-B6-A0X0-01A-21R-A115-07,6
TCGA-B6-A0X1-01A-11R-A109-07,1
TCGA-B6-A0X4-01A-11R-A109-07,3
TCGA-B6-A0X5-01A-21R-A109-07,8
TCGA-B6-A0X7-01A-11R-A10J-07,6
TCGA-B6-A1KC-01B-11R-A157-07,6
TCGA-B6-A1KF-01A-11R-A13Q-07,3
TCGA-B6-A1KI-01A-11R-A14M-07,2
TCGA-B6-A1KN-01A-11R-A13Q-07,6
TCGA-B6-A2IU-01A-32R-A18M-07,6
TCGA-B6-A3ZX-01A-11R-A239-07,1
TCGA-B6-A400-01A-11R-A239-07,8
TCGA-B6-A401-01A-11R-A239-07,9
TCGA-B6-A402-01A-11R-A239-07,8
TCGA-B6-A408-01A-12R-A24H-07,9
TCGA-B6-A409-01A-11R-A24H-07,8
TCGA-B6-A40B-01A-11R-A239-07,9
TCGA-B6-A40C-01A-11R-A239-07,9
TCGA-BH-A0AU-11A-11R-A12P-07,2
TCGA-BH-A0AU-01A-11R-A12P-07,3
TCGA-BH-A0AV-01A-31R-A115-07,1
TCGA-BH-A0AW-01A-11R-A056-07,1
TCGA-BH-A0AY-11A-23R-A089-07,2
TCGA-BH-A0AY-01A-21R-A00Z-07,1
TCGA-BH-A0AZ-11A-22R-A12P-07,2
TCGA-BH-A0AZ-01A-21R-A12P-07,1
TCGA-BH-A0B0-01A-21R-A115-07,9
TCGA-BH-A0B1-01A-12R-A056-07,1
TCGA-BH-A0B3-11B-21R-A089-07,2
TCGA-BH-A0B3-01A-11R-A056-07,0
TCGA-BH-A0B4-01A-11R-A00Z-07,3
TCGA-BH-A0B5-11A-23R-A12P-07,7
TCGA-BH-A0B5-01A-11R-A12P-07,6
TCGA-BH-A0B6-01A-11R-A19W-07,1
TCGA-BH-A0B7-11A-34R-A115-07,2
TCGA-BH-A0B7-01A-12R-A115-07,1
TCGA-BH-A0B8-11A-41R-A089-07,2
TCGA-BH-A0B8-01A-21R-A056-07,1
TCGA-BH-A0B9-01A-11R-A056-07,0
TCGA-BH-A0BA-11A-22R-A19E-07,2
TCGA-BH-A0BA-01A-11R-A056-07,9
TCGA-BH-A0BC-11A-22R-A089-07,2
TCGA-BH-A0BC-01A-22R-A084-07,2
TCGA-BH-A0BD-01A-11R-A034-07,1
TCGA-BH-A0BF-01A-21R-A12P-07,1
TCGA-BH-A0BG-01A-11R-A115-07,1
TCGA-BH-A0BJ-11A-23R-A089-07,2
TCGA-BH-A0BJ-01A-11R-A056-07,2
TCGA-BH-A0BL-01A-11R-A115-07,1
TCGA-BH-A0BM-11A-12R-A089-07,3
TCGA-BH-A0BM-01A-11R-A056-07,9
TCGA-BH-A0BO-01A-23R-A12D-07,2
TCGA-BH-A0BP-01A-11R-A115-07,9
TCGA-BH-A0BQ-11A-33R-A115-07,2
TCGA-BH-A0BQ-01A-21R-A115-07,9
TCGA-BH-A0BR-01A-21R-A115-07,2
TCGA-BH-A0BS-11A-11R-A12P-07,2
TCGA-BH-A0BS-01A-11R-A12P-07,6
TCGA-BH-A0BT-11A-21R-A12P-07,2
TCGA-BH-A0BT-01A-11R-A12P-07,3
TCGA-BH-A0BV-11A-31R-A089-07,2
TCGA-BH-A0BV-01A-11R-A00Z-07,6
TCGA-BH-A0BW-11A-12R-A115-07,1
TCGA-BH-A0BW-01A-11R-A115-07,1
TCGA-BH-A0BZ-11A-61R-A12P-07,2
TCGA-BH-A0BZ-01A-31R-A12P-07,1
TCGA-BH-A0C0-11A-21R-A089-07,2
TCGA-BH-A0C0-01A-21R-A056-07,1
TCGA-BH-A0C1-01B-11R-A12D-07,2
TCGA-BH-A0C3-11A-23R-A12P-07,2
TCGA-BH-A0C3-01A-21R-A12P-07,1
TCGA-BH-A0C7-01B-11R-A115-07,1
TCGA-BH-A0DD-11A-23R-A12P-07,7
TCGA-BH-A0DD-01A-31R-A12P-07,1
TCGA-BH-A0DE-01A-11R-A115-07,1
TCGA-BH-A0DG-11A-43R-A12P-07,2
TCGA-BH-A0DG-01A-21R-A12P-07,9
TCGA-BH-A0DH-11A-31R-A089-07,3
TCGA-BH-A0DH-01A-11R-A084-07,3
TCGA-BH-A0DI-01A-21R-A12P-07,2
TCGA-BH-A0DK-11A-13R-A089-07,2
TCGA-BH-A0DK-01A-21R-A056-07,1
TCGA-BH-A0DL-11A-13R-A115-07,2
TCGA-BH-A0DL-01A-11R-A115-07,0
TCGA-BH-A0DO-11A-22R-A12D-07,2
TCGA-BH-A0DO-01B-11R-A12D-07,2
TCGA-BH-A0DP-11A-12R-A089-07,2
TCGA-BH-A0DP-01A-21R-A056-07,9
TCGA-BH-A0DQ-11A-12R-A089-07,2
TCGA-BH-A0DQ-01A-11R-A084-07,2
TCGA-BH-A0DS-01A-11R-A056-07,9
TCGA-BH-A0DT-11A-12R-A12D-07,2
TCGA-BH-A0DT-01A-21R-A12D-07,2
TCGA-BH-A0DV-11A-22R-A12P-07,2
TCGA-BH-A0DV-01A-21R-A12P-07,2
TCGA-BH-A0DX-01A-11R-A115-07,2
TCGA-BH-A0DZ-11A-22R-A089-07,9
TCGA-BH-A0DZ-01A-11R-A00Z-07,1
TCGA-BH-A0E0-11A-13R-A089-07,9
TCGA-BH-A0E0-01A-11R-A056-07,1
TCGA-BH-A0E1-11A-13R-A089-07,2
TCGA-BH-A0E1-01A-11R-A056-07,6
TCGA-BH-A0E2-01A-11R-A056-07,1
TCGA-BH-A0E6-01A-11R-A034-07,8
TCGA-BH-A0E7-01A-11R-A034-07,6
TCGA-BH-A0E9-01B-11R-A115-07,2
TCGA-BH-A0EA-01A-11R-A115-07,2
TCGA-BH-A0EB-01A-11R-A034-07,2
TCGA-BH-A0EE-01A-11R-A034-07,6
TCGA-BH-A0EI-01A-11R-A115-07,6
TCGA-BH-A0GY-01A-11R-A056-07,1
TCGA-BH-A0GZ-01A-11R-A056-07,9
TCGA-BH-A0H0-01A-11R-A056-07,1
TCGA-BH-A0H3-01A-11R-A12P-07,2
TCGA-BH-A0H5-11A-62R-A115-07,2
TCGA-BH-A0H5-01A-21R-A115-07,1
TCGA-BH-A0H6-01A-21R-A056-07,9
TCGA-BH-A0H7-11A-13R-A089-07,3
TCGA-BH-A0H7-01A-13R-A056-07,3
TCGA-BH-A0H9-11A-22R-A466-07,7
TCGA-BH-A0H9-01A-11R-A056-07,1
TCGA-BH-A0HA-11A-31R-A12P-07,2
TCGA-BH-A0HA-01A-11R-A12P-07,9
TCGA-BH-A0HB-01A-11R-A056-07,9
TCGA-BH-A0HF-01A-11R-A056-07,9
TCGA-BH-A0HI-01A-11R-A084-07,6
TCGA-BH-A0HK-11A-11R-A089-07,2
TCGA-BH-A0HK-01A-11R-A056-07,2
TCGA-BH-A0HL-01A-11R-A10U-07,6
TCGA-BH-A0HN-01A-11R-A10U-07,9
TCGA-BH-A0HO-01A-11R-A034-07,6
TCGA-BH-A0HP-01A-12R-A084-07,2
TCGA-BH-A0HQ-01A-11R-A034-07,9
TCGA-BH-A0HU-01A-11R-A034-07,6
TCGA-BH-A0HW-01A-11R-A034-07,6
TCGA-BH-A0HX-01A-21R-A056-07,6
TCGA-BH-A0HY-01A-11R-A056-07,6
TCGA-BH-A0RX-01A-21R-A084-07,0
TCGA-BH-A0W3-01A-11R-A109-07,6
TCGA-BH-A0W4-01A-11R-A109-07,6
TCGA-BH-A0W5-01A-11R-A109-07,9
TCGA-BH-A0W7-01A-11R-A115-07,1
TCGA-BH-A0WA-01A-11R-A109-07,1
TCGA-BH-A18F-01A-11R-A12D-07,6
TCGA-BH-A18G-01A-11R-A12D-07,1
TCGA-BH-A18H-01A-11R-A12D-07,1
TCGA-BH-A18I-01A-11R-A12D-07,2
TCGA-BH-A18J-11A-31R-A12D-07,2
TCGA-BH-A18J-01A-11R-A12D-07,3
TCGA-BH-A18K-11A-13R-A12D-07,2
TCGA-BH-A18K-01A-11R-A12D-07,9
TCGA-BH-A18L-11A-42R-A12D-07,2
TCGA-BH-A18L-01A-32R-A12D-07,1
TCGA-BH-A18M-11A-33R-A12D-07,2
TCGA-BH-A18M-01A-11R-A12D-07,6
TCGA-BH-A18N-11A-43R-A12D-07,2
TCGA-BH-A18N-01A-11R-A12D-07,3
TCGA-BH-A18P-11A-43R-A12D-07,2
TCGA-BH-A18P-01A-11R-A12D-07,6
TCGA-BH-A18Q-11A-34R-A12D-07,2
TCGA-BH-A18Q-01A-12R-A12D-07,1
TCGA-BH-A18R-11A-42R-A12D-07,2
TCGA-BH-A18R-01A-11R-A12D-07,6
TCGA-BH-A18S-11A-43R-A12D-07,2
TCGA-BH-A18S-01A-11R-A12D-07,9
TCGA-BH-A18T-01A-11R-A12D-07,1
TCGA-BH-A18U-11A-23R-A12D-07,2
TCGA-BH-A18U-01A-21R-A12D-07,1
TCGA-BH-A18V-11A-52R-A12D-07,3
TCGA-BH-A18V-06A-11R-A213-07,1
TCGA-BH-A18V-01A-11R-A12D-07,0
TCGA-BH-A1EN-11A-23R-A13Q-07,2
TCGA-BH-A1EN-01A-11R-A13Q-07,1
TCGA-BH-A1EO-11A-31R-A137-07,7
TCGA-BH-A1EO-01A-11R-A137-07,1
TCGA-BH-A1ES-06A-12R-A24H-07,9
TCGA-BH-A1ES-01A-11R-A137-07,6
TCGA-BH-A1ET-11B-23R-A137-07,2
TCGA-BH-A1ET-01A-11R-A137-07,2
TCGA-BH-A1EU-11A-23R-A137-07,2
TCGA-BH-A1EU-01A-11R-A137-07,2
TCGA-BH-A1EV-11A-24R-A137-07,2
TCGA-BH-A1EV-01A-11R-A137-07,6
TCGA-BH-A1EW-11B-33R-A137-07,2
TCGA-BH-A1EW-01A-11R-A137-07,2
TCGA-BH-A1EX-01A-11R-A13Q-07,2
TCGA-BH-A1EY-01A-11R-A13Q-07,2
TCGA-BH-A1F0-11B-23R-A137-07,2
TCGA-BH-A1F0-01A-11R-A137-07,1
TCGA-BH-A1F2-11A-32R-A13Q-07,2
TCGA-BH-A1F2-01A-31R-A13Q-07,1
TCGA-BH-A1F5-01A-12R-A13Q-07,2
TCGA-BH-A1F6-11B-94R-A13Q-07,2
TCGA-BH-A1F6-01A-11R-A13Q-07,0
TCGA-BH-A1F8-11B-21R-A13Q-07,2
TCGA-BH-A1F8-01A-11R-A13Q-07,6
TCGA-BH-A1FB-11A-33R-A13Q-07,2
TCGA-BH-A1FB-01A-11R-A13Q-07,2
TCGA-BH-A1FC-11A-32R-A13Q-07,2
TCGA-BH-A1FC-01A-11R-A13Q-07,0
TCGA-BH-A1FD-11B-21R-A13Q-07,2
TCGA-BH-A1FD-01A-11R-A13Q-07,6
TCGA-BH-A1FE-11B-14R-A13Q-07,2
TCGA-BH-A1FE-06A-11R-A213-07,7
TCGA-BH-A1FE-01A-11R-A13Q-07,2
TCGA-BH-A1FG-11B-12R-A13Q-07,2
TCGA-BH-A1FG-01A-11R-A13Q-07,1
TCGA-BH-A1FH-11B-42R-A13Q-07,2
TCGA-BH-A1FH-01A-12R-A13Q-07,2
TCGA-BH-A1FJ-11B-42R-A13Q-07,2
TCGA-BH-A1FJ-01A-11R-A13Q-07,6
TCGA-BH-A1FL-01A-11R-A13Q-07,6
TCGA-BH-A1FM-11B-23R-A13Q-07,2
TCGA-BH-A1FM-01A-11R-A13Q-07,6
TCGA-BH-A1FN-11A-34R-A13Q-07,1
TCGA-BH-A1FN-01A-11R-A13Q-07,1
TCGA-BH-A1FR-11B-42R-A13Q-07,2
TCGA-BH-A1FR-01A-11R-A13Q-07,9
TCGA-BH-A1FU-11A-23R-A14D-07,2
TCGA-BH-A1FU-01A-11R-A14D-07,1
TCGA-BH-A201-01A-11R-A14M-07,1
TCGA-BH-A202-01A-11R-A14M-07,6
TCGA-BH-A203-11A-42R-A169-07,2
TCGA-BH-A203-01A-12R-A169-07,6
TCGA-BH-A204-11A-53R-A157-07,2
TCGA-BH-A204-01A-11R-A157-07,6
TCGA-BH-A208-11A-51R-A157-07,2
TCGA-BH-A208-01A-11R-A157-07,1
TCGA-BH-A209-11A-42R-A157-07,2
TCGA-BH-A209-01A-11R-A157-07,1
TCGA-BH-A28O-01A-11R-A22K-07,2
TCGA-BH-A28Q-01A-11R-A16F-07,2
TCGA-BH-A2L8-01A-11R-A18M-07,9
TCGA-BH-A42T-01A-11R-A24H-07,9
TCGA-BH-A42U-01A-12R-A24H-07,3
TCGA-BH-A42V-01A-11R-A24H-07,9
TCGA-BH-A5IZ-01A-11R-A27Q-07,8
TCGA-BH-A5J0-01A-11R-A27Q-07,9
TCGA-BH-A6R8-01A-21R-A33J-07,9
TCGA-BH-A6R9-01A-21R-A32P-07,7
TCGA-BH-A8FY-01A-11R-A36F-07,9
TCGA-BH-A8FZ-01A-11R-A352-07,1
TCGA-BH-A8G0-01A-11R-A352-07,9
TCGA-BH-AB28-01A-31R-A41B-07,9
TCGA-C8-A12K-01A-21R-A115-07,0
TCGA-C8-A12L-01A-11R-A115-07,1
TCGA-C8-A12M-01A-11R-A115-07,6
TCGA-C8-A12N-01A-11R-A115-07,9
TCGA-C8-A12O-01A-11R-A115-07,2
TCGA-C8-A12P-01A-11R-A115-07,1
TCGA-C8-A12Q-01A-11R-A115-07,1
TCGA-C8-A12T-01A-11R-A115-07,1
TCGA-C8-A12U-01A-11R-A115-07,6
TCGA-C8-A12V-01A-11R-A115-07,1
TCGA-C8-A12W-01A-11R-A115-07,1
TCGA-C8-A12X-01A-11R-A115-07,9
TCGA-C8-A12Y-01A-11R-A12D-07,3
TCGA-C8-A12Z-01A-11R-A115-07,6
TCGA-C8-A130-01A-31R-A115-07,6
TCGA-C8-A131-01A-11R-A115-07,1
TCGA-C8-A132-01A-31R-A115-07,1
TCGA-C8-A133-01A-32R-A12D-07,9
TCGA-C8-A134-01A-11R-A115-07,1
TCGA-C8-A135-01A-11R-A115-07,1
TCGA-C8-A137-01A-11R-A115-07,6
TCGA-C8-A138-01A-11R-A115-07,1
TCGA-C8-A1HE-01A-11R-A13Q-07,6
TCGA-C8-A1HF-01A-11R-A137-07,1
TCGA-C8-A1HG-01A-11R-A137-07,3
TCGA-C8-A1HI-01A-11R-A137-07,9
TCGA-C8-A1HJ-01A-11R-A13Q-07,1
TCGA-C8-A1HK-01A-21R-A13Q-07,6
TCGA-C8-A1HL-01A-11R-A137-07,1
TCGA-C8-A1HM-01A-12R-A137-07,1
TCGA-C8-A1HN-01A-11R-A137-07,1
TCGA-C8-A1HO-01A-11R-A13Q-07,1
TCGA-C8-A26V-01A-11R-A16F-07,6
TCGA-C8-A26W-01A-11R-A16F-07,1
TCGA-C8-A26X-01A-31R-A16F-07,1
TCGA-C8-A26Y-01A-11R-A16F-07,8
TCGA-C8-A26Z-01A-11R-A16F-07,6
TCGA-C8-A273-01A-11R-A16F-07,1
TCGA-C8-A274-01A-11R-A16F-07,6
TCGA-C8-A275-01A-21R-A16F-07,1
TCGA-C8-A278-01A-11R-A169-07,1
TCGA-C8-A27A-01A-11R-A169-07,6
TCGA-C8-A27B-01A-11R-A169-07,0
TCGA-C8-A3M7-01A-12R-A21T-07,2
TCGA-C8-A3M8-01A-11R-A213-07,6
TCGA-C8-A8HP-01A-11R-A36F-07,1
TCGA-C8-A8HQ-01A-11R-A36F-07,3
TCGA-C8-A8HR-01A-11R-A36F-07,1
TCGA-D8-A13Y-01A-11R-A115-07,3
TCGA-D8-A13Z-01A-11R-A115-07,1
TCGA-D8-A140-01A-11R-A115-07,1
TCGA-D8-A141-01A-11R-A115-07,1
TCGA-D8-A142-01A-11R-A115-07,1
TCGA-D8-A143-01A-11R-A115-07,1
TCGA-D8-A145-01A-11R-A115-07,2
TCGA-D8-A146-01A-31R-A115-07,2
TCGA-D8-A147-01A-11R-A115-07,1
TCGA-D8-A1J8-01A-11R-A13Q-07,2
TCGA-D8-A1J9-01A-11R-A13Q-07,6
TCGA-D8-A1JA-01A-11R-A13Q-07,6
TCGA-D8-A1JB-01A-11R-A13Q-07,2
TCGA-D8-A1JC-01A-11R-A13Q-07,1
TCGA-D8-A1JD-01A-11R-A13Q-07,1
TCGA-D8-A1JE-01A-11R-A13Q-07,6
TCGA-D8-A1JF-01A-11R-A13Q-07,1
TCGA-D8-A1JG-01B-11R-A13Q-07,1
TCGA-D8-A1JH-01A-11R-A13Q-07,2
TCGA-D8-A1JI-01A-11R-A13Q-07,3
TCGA-D8-A1JJ-01A-31R-A14M-07,1
TCGA-D8-A1JK-01A-11R-A13Q-07,1
TCGA-D8-A1JL-01A-11R-A13Q-07,1
TCGA-D8-A1JM-01A-11R-A13Q-07,1
TCGA-D8-A1JN-01A-11R-A13Q-07,9
TCGA-D8-A1JP-01A-11R-A13Q-07,2
TCGA-D8-A1JS-01A-11R-A13Q-07,9
TCGA-D8-A1JT-01A-31R-A13Q-07,1
TCGA-D8-A1JU-01A-11R-A13Q-07,2
TCGA-D8-A1X5-01A-11R-A14D-07,1
TCGA-D8-A1X6-01A-11R-A14M-07,9
TCGA-D8-A1X7-01A-11R-A14M-07,6
TCGA-D8-A1X8-01A-11R-A14M-07,2
TCGA-D8-A1X9-01A-12R-A157-07,1
TCGA-D8-A1XA-01A-11R-A14D-07,1
TCGA-D8-A1XB-01A-11R-A14D-07,6
TCGA-D8-A1XC-01A-11R-A14D-07,6
TCGA-D8-A1XD-01A-11R-A14D-07,6
TCGA-D8-A1XF-01A-11R-A14D-07,6
TCGA-D8-A1XG-01A-11R-A14D-07,6
TCGA-D8-A1XJ-01A-11R-A14M-07,1
TCGA-D8-A1XK-01A-21R-A14M-07,0
TCGA-D8-A1XL-01A-11R-A14M-07,1
TCGA-D8-A1XM-01A-21R-A14M-07,2
TCGA-D8-A1XO-01A-11R-A14M-07,2
TCGA-D8-A1XQ-01A-11R-A14M-07,1
TCGA-D8-A1XR-01A-11R-A14M-07,6
TCGA-D8-A1XS-01A-11R-A14M-07,6
TCGA-D8-A1XT-01A-11R-A14M-07,1
TCGA-D8-A1XU-01A-11R-A14M-07,2
TCGA-D8-A1XV-01A-11R-A14M-07,6
TCGA-D8-A1XW-01A-11R-A14M-07,1
TCGA-D8-A1XY-01A-11R-A14M-07,1
TCGA-D8-A1XZ-01A-11R-A14M-07,1
TCGA-D8-A1Y0-01A-11R-A14M-07,6
TCGA-D8-A1Y1-01A-21R-A14M-07,6
TCGA-D8-A1Y2-01A-11R-A157-07,1
TCGA-D8-A1Y3-01A-11R-A157-07,8
TCGA-D8-A27E-01A-11R-A16F-07,2
TCGA-D8-A27F-01A-11R-A16F-07,1
TCGA-D8-A27G-01A-11R-A16F-07,6
TCGA-D8-A27H-01A-11R-A16F-07,1
TCGA-D8-A27I-01A-11R-A16F-07,2
TCGA-D8-A27K-01A-11R-A16F-07,2
TCGA-D8-A27L-01A-11R-A16F-07,2
TCGA-D8-A27M-01A-11R-A16F-07,1
TCGA-D8-A27N-01A-11R-A16F-07,1
TCGA-D8-A27P-01A-11R-A16F-07,6
TCGA-D8-A27R-01A-11R-A16F-07,1
TCGA-D8-A27T-01A-11R-A16F-07,2
TCGA-D8-A27V-01A-12R-A17B-07,2
TCGA-D8-A27W-01A-11R-A16F-07,1
TCGA-D8-A3Z5-01A-41R-A24H-07,9
TCGA-D8-A3Z6-01A-11R-A239-07,9
TCGA-D8-A4Z1-01A-21R-A266-07,9
TCGA-D8-A73U-01A-11R-A33J-07,9
TCGA-D8-A73W-01A-22R-A352-07,6
TCGA-D8-A73X-01A-11R-A32P-07,9
TCGA-E2-A105-01A-11R-A10J-07,6
TCGA-E2-A106-01A-11R-A10J-07,9
TCGA-E2-A107-01A-11R-A10J-07,6
TCGA-E2-A108-01A-13R-A10J-07,1
TCGA-E2-A109-01A-11R-A10J-07,1
TCGA-E2-A10A-01A-21R-A115-07,6
TCGA-E2-A10B-01A-11R-A10J-07,1
TCGA-E2-A10C-01A-21R-A10J-07,3
TCGA-E2-A10E-01A-21R-A10J-07,6
TCGA-E2-A10F-01A-11R-A10J-07,2
TCGA-E2-A14N-01A-31R-A137-07,8
TCGA-E2-A14O-01A-31R-A115-07,3
TCGA-E2-A14P-01A-31R-A12D-07,1
TCGA-E2-A14Q-01A-11R-A12D-07,9
TCGA-E2-A14R-01A-11R-A115-07,0
TCGA-E2-A14S-01A-11R-A12D-07,6
TCGA-E2-A14T-01A-11R-A115-07,9
TCGA-E2-A14U-01A-11R-A22K-07,9
TCGA-E2-A14V-01A-11R-A12D-07,3
TCGA-E2-A14W-01A-11R-A12D-07,3
TCGA-E2-A14X-01A-11R-A115-07,1
TCGA-E2-A14Y-01A-21R-A12D-07,0
TCGA-E2-A14Z-01A-11R-A115-07,1
TCGA-E2-A150-01A-11R-A12D-07,1
TCGA-E2-A152-01A-11R-A12D-07,6
TCGA-E2-A153-11A-31R-A12D-07,2
TCGA-E2-A153-01A-12R-A12D-07,9
TCGA-E2-A154-01A-11R-A115-07,6
TCGA-E2-A155-01A-11R-A12D-07,6
TCGA-E2-A156-01A-11R-A12D-07,6
TCGA-E2-A158-11A-22R-A12D-07,2
TCGA-E2-A158-01A-11R-A12D-07,8
TCGA-E2-A159-01A-11R-A115-07,1
TCGA-E2-A15A-06A-11R-A12D-07,1
TCGA-E2-A15A-01A-11R-A12D-07,1
TCGA-E2-A15C-01A-31R-A12D-07,6
TCGA-E2-A15D-01A-11R-A115-07,2
TCGA-E2-A15E-06A-11R-A12D-07,9
TCGA-E2-A15E-01A-11R-A12D-07,6
TCGA-E2-A15F-01A-11R-A115-07,2
TCGA-E2-A15G-01A-11R-A12D-07,9
TCGA-E2-A15H-01A-11R-A12D-07,6
TCGA-E2-A15I-11A-32R-A137-07,2
TCGA-E2-A15I-01A-21R-A137-07,2
TCGA-E2-A15J-01A-11R-A12P-07,6
TCGA-E2-A15K-11A-13R-A12P-07,3
TCGA-E2-A15K-06A-11R-A12P-07,6
TCGA-E2-A15K-01A-11R-A12P-07,6
TCGA-E2-A15L-01A-11R-A12D-07,6
TCGA-E2-A15M-11A-22R-A12D-07,2
TCGA-E2-A15M-01A-11R-A12D-07,2
TCGA-E2-A15O-01A-11R-A115-07,3
TCGA-E2-A15P-01A-11R-A115-07,1
TCGA-E2-A15R-01A-11R-A115-07,3
TCGA-E2-A15S-01A-11R-A115-07,3
TCGA-E2-A15T-01A-11R-A115-07,6
TCGA-E2-A1AZ-01A-11R-A12P-07,1
TCGA-E2-A1B0-01A-11R-A12P-07,1
TCGA-E2-A1B1-01A-21R-A12P-07,2
TCGA-E2-A1B4-01A-11R-A12P-07,9
TCGA-E2-A1B5-01A-21R-A12P-07,9
TCGA-E2-A1B6-01A-31R-A12P-07,0
TCGA-E2-A1BC-11A-32R-A12P-07,7
TCGA-E2-A1BC-01A-11R-A12P-07,2
TCGA-E2-A1BD-01A-11R-A12P-07,9
TCGA-E2-A1IE-01A-11R-A13Q-07,6
TCGA-E2-A1IF-01A-11R-A144-07,3
TCGA-E2-A1IG-11A-22R-A144-07,2
TCGA-E2-A1IG-01A-11R-A144-07,9
TCGA-E2-A1IH-01A-11R-A13Q-07,2
TCGA-E2-A1II-01A-11R-A144-07,1
TCGA-E2-A1IJ-01A-11R-A144-07,9
TCGA-E2-A1IK-01A-11R-A144-07,9
TCGA-E2-A1IL-01A-11R-A14D-07,2
TCGA-E2-A1IN-01A-11R-A13Q-07,6
TCGA-E2-A1IO-01A-11R-A144-07,2
TCGA-E2-A1IU-01A-11R-A14D-07,1
TCGA-E2-A1L6-01A-11R-A13Q-07,2
TCGA-E2-A1L7-11A-33R-A144-07,2
TCGA-E2-A1L7-01A-11R-A144-07,6
TCGA-E2-A1L8-01A-11R-A13Q-07,2
TCGA-E2-A1L9-01A-11R-A13Q-07,6
TCGA-E2-A1LA-01A-11R-A144-07,3
TCGA-E2-A1LB-11A-22R-A144-07,2
TCGA-E2-A1LB-01A-11R-A144-07,6
TCGA-E2-A1LE-01A-12R-A19W-07,1
TCGA-E2-A1LG-01A-21R-A14M-07,8
TCGA-E2-A1LH-11A-22R-A14D-07,9
TCGA-E2-A1LH-01A-11R-A14D-07,0
TCGA-E2-A1LI-01A-12R-A157-07,1
TCGA-E2-A1LK-01A-21R-A14D-07,0
TCGA-E2-A1LL-01A-11R-A144-07,0
TCGA-E2-A1LS-11A-32R-A157-07,2
TCGA-E2-A1LS-01A-12R-A157-07,1
TCGA-E2-A2P5-01A-11R-A19W-07,6
TCGA-E2-A2P6-01A-11R-A19W-07,9
TCGA-E2-A3DX-01A-21R-A213-07,9
TCGA-E2-A56Z-01A-12R-A29R-07,3
TCGA-E2-A570-01A-11R-A29R-07,9
TCGA-E2-A572-01A-13R-A31O-07,9
TCGA-E2-A573-01A-11R-A29R-07,0
TCGA-E2-A574-01A-11R-A29R-07,8
TCGA-E2-A576-01A-11R-A31O-07,9
TCGA-E2-A9RU-01A-11R-A41B-07,3
TCGA-E9-A1N3-01A-12R-A157-07,6
TCGA-E9-A1N4-11A-33R-A14M-07,2
TCGA-E9-A1N4-01A-11R-A14M-07,1
TCGA-E9-A1N5-11A-41R-A14D-07,2
TCGA-E9-A1N5-01A-11R-A14D-07,6
TCGA-E9-A1N6-11A-32R-A144-07,2
TCGA-E9-A1N6-01A-11R-A144-07,6
TCGA-E9-A1N8-01A-11R-A144-07,8
TCGA-E9-A1N9-11A-71R-A14D-07,2
TCGA-E9-A1N9-01A-11R-A14D-07,6
TCGA-E9-A1NA-11A-33R-A144-07,2
TCGA-E9-A1NA-01A-11R-A144-07,1
TCGA-E9-A1NC-01A-21R-A26B-07,0
TCGA-E9-A1ND-11A-43R-A144-07,7
TCGA-E9-A1ND-01A-11R-A144-07,0
TCGA-E9-A1NE-01A-21R-A14M-07,1
TCGA-E9-A1NF-11A-73R-A14D-07,7
TCGA-E9-A1NF-01A-11R-A14D-07,2
TCGA-E9-A1NG-11A-52R-A14M-07,2
TCGA-E9-A1NG-01A-21R-A14M-07,2
TCGA-E9-A1NH-01A-11R-A14D-07,2
TCGA-E9-A1NI-01A-11R-A14D-07,3
TCGA-E9-A1QZ-01A-21R-A169-07,1
TCGA-E9-A1R0-01A-22R-A16F-07,2
TCGA-E9-A1R2-01A-11R-A14D-07,3
TCGA-E9-A1R3-01A-31R-A14M-07,2
TCGA-E9-A1R4-01A-21R-A14D-07,1
TCGA-E9-A1R5-01A-11R-A14M-07,3
TCGA-E9-A1R6-01A-11R-A14D-07,9
TCGA-E9-A1R7-11A-42R-A14M-07,7
TCGA-E9-A1R7-01A-11R-A14M-07,6
TCGA-E9-A1RA-01A-11R-A14D-07,9
TCGA-E9-A1RB-11A-33R-A157-07,2
TCGA-E9-A1RB-01A-11R-A157-07,6
TCGA-E9-A1RC-11A-33R-A157-07,7
TCGA-E9-A1RC-01A-11R-A157-07,6
TCGA-E9-A1RD-11A-33R-A157-07,2
TCGA-E9-A1RD-01A-11R-A157-07,6
TCGA-E9-A1RE-01A-11R-A157-07,3
TCGA-E9-A1RF-11A-32R-A157-07,7
TCGA-E9-A1RF-01A-11R-A157-07,9
TCGA-E9-A1RG-01A-11R-A14D-07,8
TCGA-E9-A1RH-11A-34R-A169-07,2
TCGA-E9-A1RH-01A-21R-A169-07,1
TCGA-E9-A1RI-11A-41R-A169-07,2
TCGA-E9-A1RI-01A-11R-A169-07,2
TCGA-E9-A226-01A-21R-A157-07,1
TCGA-E9-A227-01A-11R-A157-07,9
TCGA-E9-A228-01A-31R-A157-07,6
TCGA-E9-A229-01A-31R-A157-07,6
TCGA-E9-A22A-01A-11R-A157-07,1
TCGA-E9-A22B-01A-11R-A157-07,1
TCGA-E9-A22D-01A-11R-A157-07,1
TCGA-E9-A22E-01A-11R-A157-07,1
TCGA-E9-A22G-01A-11R-A157-07,8
TCGA-E9-A22H-01A-11R-A157-07,6
TCGA-E9-A243-01A-21R-A169-07,1
TCGA-E9-A244-01A-11R-A169-07,1
TCGA-E9-A245-01A-22R-A16F-07,1
TCGA-E9-A247-01A-11R-A169-07,6
TCGA-E9-A248-01A-11R-A169-07,1
TCGA-E9-A249-01A-11R-A169-07,6
TCGA-E9-A24A-01A-11R-A169-07,2
TCGA-E9-A295-01A-11R-A16F-07,9
TCGA-E9-A2JS-01A-11R-A180-07,6
TCGA-E9-A2JT-01A-22R-A18M-07,1
TCGA-E9-A3HO-01A-11R-A213-07,9
TCGA-E9-A3Q9-01A-11R-A21T-07,9
TCGA-E9-A3QA-01A-61R-A22K-07,0
TCGA-E9-A3X8-01A-31R-A22U-07,9
TCGA-E9-A54X-01A-11R-A266-07,9
TCGA-E9-A54Y-01A-11R-A466-07,8
TCGA-E9-A5FK-01A-11R-A27Q-07,3
TCGA-E9-A5FL-01A-11R-A27Q-07,8
TCGA-E9-A5UO-01A-11R-A28M-07,9
TCGA-E9-A5UP-01A-11R-A28M-07,9
TCGA-E9-A6HE-01A-11R-A31O-07,3
TCGA-EW-A1IW-01A-11R-A13Q-07,1
TCGA-EW-A1IX-01A-12R-A144-07,2
TCGA-EW-A1IY-01A-11R-A13Q-07,2
TCGA-EW-A1IZ-01A-11R-A13Q-07,1
TCGA-EW-A1J1-01A-11R-A13Q-07,6
TCGA-EW-A1J2-01A-21R-A13Q-07,2
TCGA-EW-A1J3-01A-11R-A13Q-07,6
TCGA-EW-A1J5-01A-11R-A13Q-07,1
TCGA-EW-A1J6-01A-11R-A13Q-07,3
TCGA-EW-A1OV-01A-11R-A144-07,1
TCGA-EW-A1OW-01A-21R-A144-07,1
TCGA-EW-A1OX-01A-11R-A144-07,6
TCGA-EW-A1OY-01A-11R-A144-07,3
TCGA-EW-A1OZ-01A-11R-A144-07,6
TCGA-EW-A1P0-01A-11R-A144-07,6
TCGA-EW-A1P1-01A-31R-A14D-07,1
TCGA-EW-A1P3-01A-11R-A144-07,9
TCGA-EW-A1P4-01A-21R-A144-07,0
TCGA-EW-A1P5-01A-11R-A144-07,9
TCGA-EW-A1P6-01A-11R-A144-07,6
TCGA-EW-A1P7-01A-21R-A144-07,1
TCGA-EW-A1P8-01A-11R-A144-07,8
TCGA-EW-A1PA-01A-11R-A144-07,6
TCGA-EW-A1PB-01A-11R-A144-07,0
TCGA-EW-A1PC-01B-11R-A21T-07,3
TCGA-EW-A1PD-01A-11R-A144-07,6
TCGA-EW-A1PE-01A-11R-A144-07,9
TCGA-EW-A1PF-01A-11R-A144-07,2
TCGA-EW-A1PG-01A-11R-A144-07,2
TCGA-EW-A1PH-01A-11R-A14M-07,1
TCGA-EW-A2FR-01A-11R-A21T-07,1
TCGA-EW-A2FS-01A-11R-A17B-07,3
TCGA-EW-A2FV-01A-11R-A17B-07,1
TCGA-EW-A2FW-01A-11R-A17B-07,6
TCGA-EW-A3E8-01B-11R-A24H-07,9
TCGA-EW-A3U0-01A-11R-A22K-07,1
TCGA-EW-A423-01A-11R-A24H-07,9
TCGA-EW-A424-01A-11R-A24H-07,9
TCGA-EW-A6S9-01A-22R-A33J-07,6
TCGA-EW-A6SA-01A-21R-A32P-07,8
TCGA-EW-A6SB-01A-12R-A32P-07,0
TCGA-EW-A6SC-01A-12R-A32P-07,6
TCGA-EW-A6SD-01A-12R-A33J-07,1
TCGA-GI-A2C8-11A-22R-A16F-07,1
TCGA-GI-A2C8-01A-11R-A16F-07,2
TCGA-GI-A2C9-11A-22R-A21T-07,2
TCGA-GI-A2C9-01A-11R-A21T-07,1
TCGA-GM-A2D9-01A-11R-A18M-07,9
TCGA-GM-A2DA-01A-11R-A18M-07,9
TCGA-GM-A2DB-01A-31R-A18M-07,8
TCGA-GM-A2DC-01A-11R-A18M-07,9
TCGA-GM-A2DD-01A-11R-A180-07,1
TCGA-GM-A2DF-01A-11R-A180-07,0
TCGA-GM-A2DH-01A-11R-A180-07,1
TCGA-GM-A2DI-01A-31R-A18M-07,1
TCGA-GM-A2DK-01A-21R-A180-07,1
TCGA-GM-A2DL-01A-11R-A18M-07,9
TCGA-GM-A2DM-01A-11R-A180-07,2
TCGA-GM-A2DN-01A-11R-A180-07,1
TCGA-GM-A2DO-01A-11R-A18M-07,1
TCGA-GM-A3NW-01A-21R-A22K-07,9
TCGA-GM-A3NY-01A-11R-A21T-07,9
TCGA-GM-A3XG-01A-31R-A24H-07,9
TCGA-GM-A3XL-01A-11R-A22U-07,8
TCGA-GM-A3XN-01A-12R-A22U-07,9
TCGA-GM-A4E0-01A-12R-A266-07,9
TCGA-GM-A5PV-01A-11R-A28M-07,9
TCGA-GM-A5PX-01A-12R-A28M-07,9
TCGA-HN-A2NL-01A-11R-A18M-07,3
TCGA-HN-A2OB-01A-21R-A27Q-07,2
TCGA-JL-A3YW-01A-12R-A239-07,1
TCGA-JL-A3YX-01A-11R-A22U-07,6
TCGA-LD-A66U-01A-11R-A31O-07,9
TCGA-LD-A74U-01A-13R-A33J-07,9
TCGA-LD-A7W5-01A-22R-A352-07,9
TCGA-LD-A7W6-01A-81R-A352-07,9
TCGA-LD-A9QF-01A-32R-A41B-07,1
TCGA-LL-A440-01A-11R-A24H-07,2
TCGA-LL-A441-01A-11R-A24H-07,1
TCGA-LL-A442-01A-11R-A24H-07,6
TCGA-LL-A50Y-01A-11R-A266-07,9
TCGA-LL-A5YL-01A-12R-A29R-07,3
TCGA-LL-A5YM-01A-11R-A28M-07,3
TCGA-LL-A5YN-01A-11R-A28M-07,3
TCGA-LL-A5YO-01A-21R-A28M-07,1
TCGA-LL-A5YP-01A-21R-A28M-07,1
TCGA-LL-A6FP-01A-11R-A31O-07,9
TCGA-LL-A6FQ-01A-11R-A31O-07,8
TCGA-LL-A6FR-01A-12R-A31O-07,8
TCGA-LL-A73Y-01A-11R-A33J-07,1
TCGA-LL-A73Z-01A-11R-A32P-07,1
TCGA-LL-A740-01A-21R-A32P-07,1
TCGA-LL-A7SZ-01A-32R-A352-07,9
TCGA-LL-A7T0-01A-31R-A352-07,8
TCGA-LL-A8F5-01A-11R-A36F-07,3
TCGA-LL-A9Q3-01A-11R-A41B-07,3
TCGA-LQ-A4E4-01A-11R-A266-07,6
TCGA-MS-A51U-01A-31R-A266-07,9
TCGA-OK-A5Q2-01A-11R-A27Q-07,9
TCGA-OL-A5D6-01A-21R-A27Q-07,9
TCGA-OL-A5D7-01A-11R-A27Q-07,0
TCGA-OL-A5D8-01A-11R-A27Q-07,6
TCGA-OL-A5DA-01A-11R-A27Q-07,9
TCGA-OL-A5RU-01A-11R-A28M-07,9
TCGA-OL-A5RV-01A-12R-A28M-07,9
TCGA-OL-A5RW-01A-11R-A28M-07,8
TCGA-OL-A5RX-01A-11R-A28M-07,9
TCGA-OL-A5RY-01A-21R-A28M-07,1
TCGA-OL-A5RZ-01A-11R-A28M-07,8
TCGA-OL-A5S0-01A-11R-A28M-07,0
TCGA-OL-A66H-01A-11R-A29R-07,1
TCGA-OL-A66I-01A-21R-A29R-07,0
TCGA-OL-A66J-01A-11R-A29R-07,9
TCGA-OL-A66K-01A-11R-A29R-07,9
TCGA-OL-A66L-01A-12R-A31O-07,9
TCGA-OL-A66N-01A-12R-A31O-07,9
TCGA-OL-A66O-01A-11R-A31O-07,8
TCGA-OL-A66P-01A-11R-A31O-07,9
TCGA-OL-A6VO-01A-12R-A33J-07,8
TCGA-OL-A6VQ-01A-12R-A41B-07,2
TCGA-OL-A6VR-01A-32R-A33J-07,9
TCGA-OL-A97C-01A-32R-A41B-07,9
TCGA-PE-A5DC-01A-12R-A27Q-07,3
TCGA-PE-A5DD-01A-12R-A27Q-07,9
TCGA-PE-A5DE-01A-11R-A27Q-07,9
TCGA-PL-A8LV-01A-21R-A41B-07,8
TCGA-PL-A8LX-01A-11R-A41B-07,8
TCGA-PL-A8LY-01A-11R-A41B-07,3
TCGA-PL-A8LZ-01A-31R-A36F-07,1
TCGA-S3-A6ZF-01A-32R-A32P-07,1
TCGA-S3-A6ZG-01A-22R-A32P-07,6
TCGA-S3-A6ZH-01A-22R-A32P-07,6
TCGA-S3-AA0Z-01A-11R-A41B-07,0
TCGA-S3-AA10-01A-21R-A41B-07,0
TCGA-S3-AA11-01A-31R-A41B-07,6
TCGA-S3-AA12-01A-11R-A41B-07,3
TCGA-S3-AA14-01A-11R-A41B-07,6
TCGA-S3-AA15-01A-11R-A41B-07,1
TCGA-S3-AA17-01A-11R-A41B-07,9
TCGA-UL-AAZ6-01A-11R-A41B-07,8
TCGA-UU-A93S-01A-21R-A41B-07,8
TCGA-V7-A7HQ-01A-11R-A33J-07,3
TCGA-W8-A86G-01A-21R-A36F-07,9
TCGA-WT-AB41-01A-11R-A41B-07,9
TCGA-WT-AB44-01A-11R-A41B-07,9
TCGA-XX-A899-01A-11R-A36F-07,9
TCGA-XX-A89A-01A-11R-A36F-07,1
TCGA-Z7-A8R5-01A-42R-A41B-07,9
TCGA-Z7-A8R6-01A-11R-A41B-07,6
TCGA-2W-A8YY-01A-11R-A37O-07,8
TCGA-4J-AA1J-01A-21R-A38B-07,0
TCGA-BI-A0VR-01A-11R-A10U-07,0
TCGA-BI-A0VS-01A-11R-A10U-07,0
TCGA-BI-A20A-01A-11R-A14Y-07,8
TCGA-C5-A0TN-01A-21R-A14Y-07,0
TCGA-C5-A1BE-01B-11R-A13Y-07,0
TCGA-C5-A1BF-01B-11R-A13Y-07,0
TCGA-C5-A1BI-01B-11R-A13Y-07,0
TCGA-C5-A1BJ-01A-11R-A13Y-07,0
TCGA-C5-A1BK-01B-11R-A13Y-07,0
TCGA-C5-A1BL-01A-11R-A13Y-07,0
TCGA-C5-A1BM-01A-11R-A13Y-07,0
TCGA-C5-A1BN-01B-11R-A14Y-07,0
TCGA-C5-A1BQ-01C-11R-A213-07,0
TCGA-C5-A1M5-01A-11R-A13Y-07,0
TCGA-C5-A1M6-01A-11R-A13Y-07,8
TCGA-C5-A1M7-01A-11R-A13Y-07,0
TCGA-C5-A1M8-01A-21R-A13Y-07,0
TCGA-C5-A1M9-01A-11R-A13Y-07,8
TCGA-C5-A1ME-01A-11R-A13Y-07,8
TCGA-C5-A1MF-01A-11R-A13Y-07,8
TCGA-C5-A1MH-01A-11R-A14Y-07,0
TCGA-C5-A1MI-01A-11R-A14Y-07,8
TCGA-C5-A1MJ-01A-11R-A14Y-07,8
TCGA-C5-A1MK-01A-11R-A14Y-07,0
TCGA-C5-A1ML-01A-11R-A14Y-07,0
TCGA-C5-A1MN-01A-11R-A14Y-07,0
TCGA-C5-A1MP-01A-11R-A14Y-07,0
TCGA-C5-A1MQ-01A-11R-A14Y-07,8
TCGA-C5-A2LS-01A-22R-A22U-07,8
TCGA-C5-A2LT-01A-11R-A18M-07,0
TCGA-C5-A2LV-01A-11R-A18M-07,0
TCGA-C5-A2LX-01A-11R-A18M-07,0
TCGA-C5-A2LY-01A-31R-A18M-07,0
TCGA-C5-A2LZ-01A-11R-A213-07,0
TCGA-C5-A2M1-01A-11R-A18M-07,8
TCGA-C5-A2M2-01A-21R-A18M-07,8
TCGA-C5-A3HD-01B-11R-A213-07,8
TCGA-C5-A3HE-01A-21R-A22U-07,8
TCGA-C5-A3HF-01A-11R-A213-07,8
TCGA-C5-A3HL-01A-11R-A213-07,0
TCGA-C5-A7CG-01A-11R-A32P-07,0
TCGA-C5-A7CH-01A-11R-A33Z-07,0
TCGA-C5-A7CJ-01A-11R-A32P-07,0
TCGA-C5-A7CK-01A-11R-A32P-07,0
TCGA-C5-A7CL-01A-11R-A32P-07,0
TCGA-C5-A7CM-01A-11R-A33Z-07,8
TCGA-C5-A7CO-01A-11R-A352-07,0
TCGA-C5-A7UC-01A-11R-A352-07,8
TCGA-C5-A7UE-01A-11R-A33Z-07,0
TCGA-C5-A7UH-01A-11R-A352-07,0
TCGA-C5-A7UI-01A-11R-A36F-07,0
TCGA-C5-A7X3-01A-11R-A352-07,0
TCGA-C5-A7X5-01A-11R-A36F-07,8
TCGA-C5-A7X8-01A-11R-A36F-07,3
TCGA-C5-A7XC-01A-11R-A38B-07,0
TCGA-C5-A8XH-01A-11R-A37O-07,0
TCGA-C5-A8XI-01A-11R-A37O-07,0
TCGA-C5-A8XJ-01A-11R-A37O-07,8
TCGA-C5-A8XK-01A-11R-A37O-07,8
TCGA-C5-A8YQ-01A-11R-A37O-07,8
TCGA-C5-A8YR-01A-12R-A37O-07,0
TCGA-C5-A8YT-01A-11R-A37O-07,3
TCGA-C5-A8ZZ-01A-11R-A37O-07,0
TCGA-C5-A901-01A-11R-A37O-07,0
TCGA-C5-A902-01A-11R-A37O-07,0
TCGA-C5-A905-01A-11R-A37O-07,8
TCGA-C5-A907-01A-11R-A37O-07,8
TCGA-DG-A2KH-01A-21R-A22U-07,8
TCGA-DG-A2KJ-01A-11R-A32Y-07,8
TCGA-DG-A2KK-01A-11R-A180-07,8
TCGA-DG-A2KL-01A-11R-A180-07,0
TCGA-DG-A2KM-01A-11R-A180-07,0
TCGA-DR-A0ZL-01A-11R-A10U-07,0
TCGA-DR-A0ZM-01A-12R-A10U-07,0
TCGA-DS-A0VK-01A-21R-A10U-07,8
TCGA-DS-A0VL-01A-21R-A10U-07,0
TCGA-DS-A0VM-01A-11R-A10U-07,0
TCGA-DS-A0VN-01A-21R-A10U-07,0
TCGA-DS-A1O9-01A-11R-A14Y-07,0
TCGA-DS-A1OA-01A-11R-A14Y-07,0
TCGA-DS-A1OB-01A-11R-A14Y-07,0
TCGA-DS-A1OC-01A-11R-A14Y-07,0
TCGA-DS-A1OD-01A-11R-A14Y-07,0
TCGA-DS-A3LQ-01A-21R-A21T-07,0
TCGA-DS-A5RQ-01A-11R-A28H-07,0
TCGA-DS-A7WF-01A-11R-A352-07,8
TCGA-DS-A7WH-01A-22R-A352-07,1
TCGA-DS-A7WI-01A-12R-A352-07,8
TCGA-EA-A1QS-01A-61R-A22U-07,0
TCGA-EA-A1QT-01A-11R-A14Y-07,0
TCGA-EA-A3HQ-01A-11R-A213-07,0
TCGA-EA-A3HR-01A-11R-A213-07,8
TCGA-EA-A3HS-01A-11R-A213-07,0
TCGA-EA-A3HT-01A-61R-A21T-07,0
TCGA-EA-A3HU-01A-11R-A213-07,0
TCGA-EA-A3QD-01A-32R-A22U-07,0
TCGA-EA-A3QE-01A-21R-A21T-07,0
TCGA-EA-A3Y4-01A-51R-A24H-07,0
TCGA-EA-A410-01A-11R-A32Y-07,8
TCGA-EA-A411-01A-11R-A24H-07,8
TCGA-EA-A439-01A-11R-A24H-07,8
TCGA-EA-A43B-01A-81R-A32Y-07,0
TCGA-EA-A44S-01A-12R-A26T-07,0
TCGA-EA-A4BA-01A-21R-A26T-07,8
TCGA-EA-A50E-01A-21R-A26T-07,0
TCGA-EA-A556-01A-11R-A26T-07,8
TCGA-EA-A5FO-01A-21R-A28H-07,8
TCGA-EA-A5O9-01A-11R-A28H-07,0
TCGA-EA-A5ZD-01A-11R-A28H-07,0
TCGA-EA-A5ZE-01A-11R-A28H-07,0
TCGA-EA-A5ZF-01A-11R-A28H-07,8
TCGA-EA-A6QX-01A-12R-A33Z-07,8
TCGA-EA-A78R-01A-11R-A32P-07,0
TCGA-EA-A97N-01A-11R-A38B-07,0
TCGA-EK-A2GZ-01A-11R-A180-07,0
TCGA-EK-A2H0-01A-11R-A180-07,0
TCGA-EK-A2H1-01A-11R-A180-07,0
TCGA-EK-A2IP-01A-11R-A180-07,8
TCGA-EK-A2IR-01A-11R-A180-07,8
TCGA-EK-A2PG-01A-11R-A18M-07,8
TCGA-EK-A2PI-01A-11R-A18M-07,8
TCGA-EK-A2PK-01A-11R-A18M-07,1
TCGA-EK-A2PL-01A-11R-A18M-07,8
TCGA-EK-A2PM-01A-11R-A18M-07,8
TCGA-EK-A2R7-01A-11R-A18M-07,8
TCGA-EK-A2R8-01A-21R-A18M-07,0
TCGA-EK-A2R9-01A-11R-A18M-07,0
TCGA-EK-A2RA-01A-11R-A18M-07,0
TCGA-EK-A2RB-01A-11R-A18M-07,0
TCGA-EK-A2RC-01A-11R-A18M-07,0
TCGA-EK-A2RE-01A-11R-A18M-07,0
TCGA-EK-A2RJ-01A-11R-A18M-07,0
TCGA-EK-A2RK-01A-11R-A18M-07,0
TCGA-EK-A2RL-01A-11R-A18M-07,8
TCGA-EK-A2RM-01A-21R-A18M-07,8
TCGA-EK-A2RN-01A-12R-A213-07,0
TCGA-EK-A2RO-01A-11R-A18M-07,0
TCGA-EK-A3GJ-01A-21R-A213-07,0
TCGA-EK-A3GK-01A-11R-A213-07,8
TCGA-EK-A3GM-01A-11R-A213-07,8
TCGA-EK-A3GN-01A-11R-A213-07,8
TCGA-EX-A1H5-01A-31R-A13Y-07,8
TCGA-EX-A1H6-01B-11R-A22U-07,8
TCGA-EX-A3L1-01A-11R-A32Y-07,0
TCGA-EX-A449-01A-11R-A32Y-07,8
TCGA-EX-A69L-01A-11R-A32P-07,0
TCGA-EX-A69M-01A-11R-A32P-07,8
TCGA-EX-A8YF-01A-11R-A37O-07,8
TCGA-FU-A23K-01A-11R-A16R-07,8
TCGA-FU-A23L-01A-11R-A16R-07,0
TCGA-FU-A2QG-01A-11R-A18M-07,0
TCGA-FU-A3EO-11A-13R-A213-07,7
TCGA-FU-A3EO-01A-11R-A213-07,8
TCGA-FU-A3HY-01A-11R-A21T-07,0
TCGA-FU-A3HZ-01A-11R-A213-07,8
TCGA-FU-A3NI-01A-11R-A21T-07,0
TCGA-FU-A3TQ-01A-11R-A22U-07,0
TCGA-FU-A3TX-01A-11R-A22U-07,0
TCGA-FU-A3WB-01A-11R-A22U-07,8
TCGA-FU-A3YQ-01A-11R-A22U-07,0
TCGA-FU-A40J-01A-11R-A24H-07,8
TCGA-FU-A57G-01A-11R-A26T-07,1
TCGA-FU-A5XV-01A-11R-A28H-07,0
TCGA-FU-A770-01A-11R-A33Z-07,8
TCGA-GH-A9DA-01A-21R-A37O-07,0
TCGA-HG-A2PA-01A-11R-A213-07,0
TCGA-HM-A3JJ-11A-12R-A21T-07,7
TCGA-HM-A3JJ-01A-21R-A21T-07,0
TCGA-HM-A3JK-01A-11R-A32Y-07,0
TCGA-HM-A4S6-01A-11R-A26T-07,0
TCGA-HM-A6W2-06A-22R-A33Z-07,3
TCGA-HM-A6W2-01A-21R-A33Z-07,8
TCGA-IR-A3L7-01A-21R-A213-07,8
TCGA-IR-A3LA-01A-11R-A22U-07,8
TCGA-IR-A3LB-01A-11R-A24H-07,8
TCGA-IR-A3LC-01A-11R-A213-07,0
TCGA-IR-A3LF-01A-21R-A22U-07,8
TCGA-IR-A3LH-01A-21R-A213-07,0
TCGA-IR-A3LI-01A-11R-A32Y-07,8
TCGA-IR-A3LK-01A-12R-A213-07,0
TCGA-IR-A3LL-01A-11R-A213-07,0
TCGA-JW-A5VG-01A-11R-A28H-07,0
TCGA-JW-A5VH-01A-11R-A28H-07,8
TCGA-JW-A5VI-01A-11R-A28H-07,0
TCGA-JW-A5VJ-01A-11R-A28H-07,0
TCGA-JW-A5VK-01A-11R-A28H-07,8
TCGA-JW-A5VL-01A-11R-A28H-07,0
TCGA-JW-A69B-01A-11R-A32P-07,8
TCGA-JW-A852-01A-11R-A352-07,8
TCGA-JW-AAVH-01A-11R-A38B-07,8
TCGA-JX-A3PZ-01A-11R-A32Y-07,0
TCGA-JX-A3Q0-01A-11R-A32Y-07,0
TCGA-JX-A3Q8-01A-11R-A21T-07,8
TCGA-JX-A5QV-01A-22R-A28H-07,0
TCGA-LP-A4AU-01A-32R-A32Y-07,8
TCGA-LP-A4AV-01A-11R-A32Y-07,0
TCGA-LP-A4AW-01A-11R-A24H-07,0
TCGA-LP-A4AX-01A-12R-A24H-07,0
TCGA-LP-A5U2-01A-11R-A28H-07,8
TCGA-LP-A5U3-01A-11R-A28H-07,0
TCGA-LP-A7HU-01A-11R-A33Z-07,8
TCGA-MA-AA3W-01A-11R-A38B-07,0
TCGA-MA-AA3X-01A-22R-A42S-07,0
TCGA-MA-AA3Y-01A-11R-A38B-07,0
TCGA-MA-AA3Z-01A-11R-A38B-07,8
TCGA-MA-AA41-01A-11R-A38B-07,0
TCGA-MA-AA42-01A-12R-A38B-07,0
TCGA-MA-AA43-01A-11R-A42T-07,0
TCGA-MU-A51Y-01A-11R-A26T-07,0
TCGA-MU-A5YI-01A-11R-A32P-07,0
TCGA-MU-A8JM-01A-11R-A36F-07,0
TCGA-MY-A5BD-01A-11R-A26T-07,8
TCGA-MY-A5BE-01A-21R-A26T-07,0
TCGA-MY-A5BF-11A-11R-A26T-07,7
TCGA-MY-A5BF-01A-11R-A26T-07,0
TCGA-MY-A913-01A-11R-A37O-07,8
TCGA-PN-A8MA-01A-11R-A36F-07,8
TCGA-Q1-A5R1-01A-11R-A28H-07,8
TCGA-Q1-A5R2-01A-11R-A28H-07,0
TCGA-Q1-A5R3-01A-11R-A28H-07,8
TCGA-Q1-A6DT-01A-11R-A32P-07,0
TCGA-Q1-A6DV-01A-11R-A32P-07,8
TCGA-Q1-A6DW-01A-11R-A32P-07,0
TCGA-Q1-A73O-01A-11R-A32P-07,0
TCGA-Q1-A73P-01A-11R-A32P-07,8
TCGA-Q1-A73Q-01A-21R-A32P-07,8
TCGA-Q1-A73R-01A-11R-A33Z-07,8
TCGA-Q1-A73S-01A-11R-A33Z-07,8
TCGA-R2-A69V-01A-11R-A32P-07,0
TCGA-RA-A741-01A-11R-A33Z-07,8
TCGA-UC-A7PD-01A-11R-A352-07,0
TCGA-UC-A7PF-01A-11R-A352-07,0
TCGA-UC-A7PG-06A-11R-A42S-07,0
TCGA-UC-A7PG-01A-11R-A42S-07,0
TCGA-UC-A7PI-01A-11R-A42S-07,8
TCGA-VS-A8EB-01A-11R-A36F-07,0
TCGA-VS-A8EC-01A-11R-A36F-07,8
TCGA-VS-A8EG-01A-11R-A36F-07,0
TCGA-VS-A8EH-01A-11R-A36F-07,8
TCGA-VS-A8EI-01A-11R-A37O-07,0
TCGA-VS-A8EJ-01A-11R-A37O-07,8
TCGA-VS-A8EK-01A-12R-A37O-07,0
TCGA-VS-A8EL-01A-11R-A37O-07,0
TCGA-VS-A8Q8-01A-11R-A37O-07,0
TCGA-VS-A8Q9-01A-12R-A37O-07,8
TCGA-VS-A8QA-01A-11R-A37O-07,8
TCGA-VS-A8QC-01A-11R-A37O-07,0
TCGA-VS-A8QF-01A-21R-A37O-07,0
TCGA-VS-A8QH-01A-11R-A37O-07,8
TCGA-VS-A8QM-01A-11R-A37O-07,0
TCGA-VS-A94W-01A-12R-A37O-07,0
TCGA-VS-A94X-01A-11R-A38B-07,0
TCGA-VS-A94Y-01A-11R-A38B-07,8
TCGA-VS-A94Z-01A-11R-A38B-07,0
TCGA-VS-A950-01A-11R-A42T-07,0
TCGA-VS-A952-01A-11R-A38B-07,8
TCGA-VS-A953-01A-11R-A38B-07,0
TCGA-VS-A954-01A-11R-A38B-07,0
TCGA-VS-A957-01A-11R-A42T-07,8
TCGA-VS-A958-01A-11R-A42T-07,0
TCGA-VS-A959-01A-11R-A42T-07,8
TCGA-VS-A9U5-01A-11R-A42T-07,8
TCGA-VS-A9U6-01A-11R-A42T-07,8
TCGA-VS-A9U7-01A-11R-A42T-07,0
TCGA-VS-A9UB-01A-22R-A42T-07,0
TCGA-VS-A9UC-01A-11R-A42T-07,0
TCGA-VS-A9UD-01A-11R-A42T-07,8
TCGA-VS-A9UH-01A-11R-A42T-07,0
TCGA-VS-A9UI-01A-11R-A42T-07,0
TCGA-VS-A9UJ-01A-11R-A42T-07,8
TCGA-VS-A9UL-01A-11R-A42T-07,8
TCGA-VS-A9UM-01A-11R-A42T-07,0
TCGA-VS-A9UO-01A-11R-A42T-07,8
TCGA-VS-A9UP-01A-11R-A42T-07,3
TCGA-VS-A9UQ-01A-21R-A42T-07,8
TCGA-VS-A9UR-01A-11R-A42T-07,8
TCGA-VS-A9UT-01A-11R-A42T-07,3
TCGA-VS-A9UU-01A-11R-A42T-07,8
TCGA-VS-A9UV-01A-11R-A42T-07,0
TCGA-VS-A9UY-01A-11R-A42T-07,0
TCGA-VS-A9UZ-01A-11R-A42T-07,8
TCGA-VS-A9V0-01A-11R-A42T-07,8
TCGA-VS-A9V1-01A-11R-A42T-07,8
TCGA-VS-A9V2-01A-11R-A42T-07,0
TCGA-VS-A9V3-01A-11R-A42T-07,0
TCGA-VS-A9V4-01A-12R-A42T-07,8
TCGA-VS-A9V5-01A-11R-A42T-07,8
TCGA-VS-AA62-01A-11R-A42T-07,0
TCGA-WL-A834-01A-11R-A352-07,0
TCGA-XS-A8TJ-01A-11R-A36F-07,0
TCGA-ZJ-A8QO-01A-11R-A37O-07,0
TCGA-ZJ-A8QQ-01A-11R-A37O-07,8
TCGA-ZJ-A8QR-01A-11R-A37O-07,8
TCGA-ZJ-AAX4-01A-11R-A42T-07,0
TCGA-ZJ-AAX8-01A-11R-A42T-07,0
TCGA-ZJ-AAXA-01A-11R-A42T-07,0
TCGA-ZJ-AAXB-01A-11R-A42T-07,8
TCGA-ZJ-AAXD-01A-21R-A42T-07,0
TCGA-ZJ-AAXF-01A-31R-A42T-07,0
TCGA-ZJ-AAXI-01A-11R-A42T-07,8
TCGA-ZJ-AAXJ-01A-11R-A42T-07,8
TCGA-ZJ-AAXN-01A-11R-A42T-07,0
TCGA-ZJ-AAXT-01A-11R-A42T-07,0
TCGA-ZJ-AAXU-01A-11R-A42T-07,0
TCGA-ZJ-AB0H-01A-11R-A42T-07,0
TCGA-ZJ-AB0I-01A-11R-A42T-07,0
TCGA-ZX-AA5X-01A-11R-A42T-07,0
TCGA-02-0047-01A-01R-1849-01,7
TCGA-02-0055-01A-01R-1849-01,7
TCGA-02-2483-01A-01R-1849-01,7
TCGA-02-2485-01A-01R-1849-01,7
TCGA-02-2486-01A-01R-1849-01,7
TCGA-06-0125-01A-01R-1849-01,7
TCGA-06-0125-02A-11R-2005-01,7
TCGA-06-0129-01A-01R-1849-01,7
TCGA-06-0130-01A-01R-1849-01,7
TCGA-06-0132-01A-02R-1849-01,7
TCGA-06-0138-01A-02R-1849-01,7
TCGA-06-0141-01A-01R-1849-01,7
TCGA-06-0152-02A-01R-2005-01,7
TCGA-06-0156-01A-03R-1849-01,7
TCGA-06-0157-01A-01R-1849-01,7
TCGA-06-0158-01A-01R-1849-01,7
TCGA-06-0168-01A-01R-1849-01,7
TCGA-06-0171-02A-11R-2005-01,7
TCGA-06-0174-01A-01R-1849-01,7
TCGA-06-0178-01A-01R-1849-01,7
TCGA-06-0184-01A-01R-1849-01,7
TCGA-06-0187-01A-01R-1849-01,7
TCGA-06-0190-01A-01R-1849-01,7
TCGA-06-0190-02A-01R-2005-01,7
TCGA-06-0210-01A-01R-1849-01,7
TCGA-06-0210-02A-01R-2005-01,7
TCGA-06-0211-01B-01R-1849-01,7
TCGA-06-0211-02A-02R-2005-01,7
TCGA-06-0219-01A-01R-1849-01,7
TCGA-06-0221-02A-11R-2005-01,7
TCGA-06-0238-01A-02R-1849-01,7
TCGA-06-0644-01A-02R-1849-01,7
TCGA-06-0645-01A-01R-1849-01,7
TCGA-06-0646-01A-01R-1849-01,7
TCGA-06-0649-01B-01R-1849-01,7
TCGA-06-0675-11A-32R-A36H-07,7
TCGA-06-0678-11A-32R-A36H-07,7
TCGA-06-0680-11A-32R-A36H-07,7
TCGA-06-0681-11A-41R-A36H-07,7
TCGA-06-0686-01A-01R-1849-01,7
TCGA-06-0743-01A-01R-1849-01,7
TCGA-06-0744-01A-01R-1849-01,7
TCGA-06-0745-01A-01R-1849-01,7
TCGA-06-0747-01A-01R-1849-01,7
TCGA-06-0749-01A-01R-1849-01,7
TCGA-06-0750-01A-01R-1849-01,7
TCGA-06-0878-01A-01R-1849-01,7
TCGA-06-0882-01A-01R-1849-01,7
TCGA-06-1804-01A-01R-1849-01,7
TCGA-06-2557-01A-01R-1849-01,7
TCGA-06-2558-01A-01R-1849-01,7
TCGA-06-2559-01A-01R-1849-01,7
TCGA-06-2561-01A-02R-1849-01,7
TCGA-06-2562-01A-01R-1849-01,7
TCGA-06-2563-01A-01R-1849-01,7
TCGA-06-2564-01A-01R-1849-01,7
TCGA-06-2565-01A-01R-1849-01,7
TCGA-06-2567-01A-01R-1849-01,7
TCGA-06-2569-01A-01R-1849-01,7
TCGA-06-2570-01A-01R-1849-01,7
TCGA-06-5408-01A-01R-1849-01,7
TCGA-06-5410-01A-01R-1849-01,7
TCGA-06-5411-01A-01R-1849-01,7
TCGA-06-5412-01A-01R-1849-01,7
TCGA-06-5413-01A-01R-1849-01,7
TCGA-06-5414-01A-01R-1849-01,7
TCGA-06-5415-01A-01R-1849-01,7
TCGA-06-5416-01A-01R-1849-01,7
TCGA-06-5417-01A-01R-1849-01,7
TCGA-06-5418-01A-01R-1849-01,7
TCGA-06-5856-01A-01R-1849-01,7
TCGA-06-5858-01A-01R-1849-01,7
TCGA-06-5859-01A-01R-1849-01,7
TCGA-06-AABW-11A-31R-A36H-07,7
TCGA-08-0386-01A-01R-1849-01,7
TCGA-12-0616-01A-01R-1849-01,7
TCGA-12-0618-01A-01R-1849-01,7
TCGA-12-0619-01A-01R-1849-01,7
TCGA-12-0821-01A-01R-1849-01,7
TCGA-12-1597-01B-01R-1849-01,7
TCGA-12-3650-01A-01R-1849-01,7
TCGA-12-3652-01A-01R-1849-01,7
TCGA-12-3653-01A-01R-1849-01,7
TCGA-12-5295-01A-01R-1849-01,7
TCGA-12-5299-01A-02R-1849-01,7
TCGA-14-0736-02A-01R-2005-01,7
TCGA-14-0781-01B-01R-1849-01,7
TCGA-14-0787-01A-01R-1849-01,7
TCGA-14-0789-01A-01R-1849-01,7
TCGA-14-0790-01B-01R-1849-01,7
TCGA-14-0817-01A-01R-1849-01,7
TCGA-14-1034-01A-01R-1849-01,7
TCGA-14-1034-02B-01R-2005-01,7
TCGA-14-1402-02A-01R-2005-01,7
TCGA-14-1823-01A-01R-1849-01,7
TCGA-14-1825-01A-01R-1850-01,7
TCGA-14-1829-01A-01R-1850-01,7
TCGA-14-2554-01A-01R-1850-01,7
TCGA-15-0742-01A-01R-1850-01,7
TCGA-15-1444-01A-02R-1850-01,7
TCGA-16-0846-01A-01R-1850-01,7
TCGA-16-1045-01B-01R-1850-01,7
TCGA-19-0957-02A-11R-2005-01,7
TCGA-19-1389-02A-21R-2005-01,7
TCGA-19-1390-01A-01R-1850-01,7
TCGA-19-1787-01B-01R-1850-01,7
TCGA-19-2619-01A-01R-1850-01,7
TCGA-19-2620-01A-01R-1850-01,7
TCGA-19-2624-01A-01R-1850-01,7
TCGA-19-2625-01A-01R-1850-01,7
TCGA-19-2629-01A-01R-1850-01,7
TCGA-19-4065-01A-01R-2005-01,7
TCGA-19-4065-02A-11R-2005-01,7
TCGA-19-5960-01A-11R-1850-01,7
TCGA-26-1442-01A-01R-1850-01,7
TCGA-26-5132-01A-01R-1850-01,7
TCGA-26-5133-01A-01R-1850-01,7
TCGA-26-5134-01A-01R-1850-01,7
TCGA-26-5135-01A-01R-1850-01,7
TCGA-26-5136-01B-01R-1850-01,7
TCGA-26-5139-01A-01R-1850-01,7
TCGA-27-1830-01A-01R-1850-01,7
TCGA-27-1831-01A-01R-1850-01,7
TCGA-27-1832-01A-01R-1850-01,7
TCGA-27-1834-01A-01R-1850-01,7
TCGA-27-1835-01A-01R-1850-01,7
TCGA-27-1837-01A-01R-1850-01,7
TCGA-27-2519-01A-01R-1850-01,7
TCGA-27-2521-01A-01R-1850-01,7
TCGA-27-2523-01A-01R-1850-01,7
TCGA-27-2524-01A-01R-1850-01,7
TCGA-27-2526-01A-01R-1850-01,7
TCGA-27-2528-01A-01R-1850-01,7
TCGA-28-1747-01C-01R-1850-01,7
TCGA-28-1753-01A-01R-1850-01,7
TCGA-28-2499-01A-01R-1850-01,7
TCGA-28-2509-01A-01R-1850-01,7
TCGA-28-2510-01A-01R-1850-01,7
TCGA-28-2513-01A-01R-1850-01,7
TCGA-28-2514-01A-02R-1850-01,7
TCGA-28-5204-01A-01R-1850-01,7
TCGA-28-5207-01A-01R-1850-01,7
TCGA-28-5208-01A-01R-1850-01,7
TCGA-28-5209-01A-01R-1850-01,7
TCGA-28-5213-01A-01R-1850-01,7
TCGA-28-5215-01A-01R-1850-01,7
TCGA-28-5216-01A-01R-1850-01,7
TCGA-28-5218-01A-01R-1850-01,7
TCGA-28-5220-01A-01R-1850-01,7
TCGA-32-1970-01A-01R-1850-01,7
TCGA-32-1980-01A-01R-1850-01,7
TCGA-32-1982-01A-01R-1850-01,7
TCGA-32-2615-01A-01R-1850-01,7
TCGA-32-2616-01A-01R-1850-01,7
TCGA-32-2632-01A-01R-1850-01,7
TCGA-32-2634-01A-01R-1850-01,7
TCGA-32-2638-01A-01R-1850-01,7
TCGA-32-4213-01A-01R-1850-01,7
TCGA-32-5222-01A-01R-1850-01,7
TCGA-41-2571-01A-01R-1850-01,7
TCGA-41-2572-01A-01R-1850-01,7
TCGA-41-3915-01A-01R-1850-01,7
TCGA-41-4097-01A-01R-1850-01,7
TCGA-41-5651-01A-01R-1850-01,7
TCGA-76-4925-01A-01R-1850-01,7
TCGA-76-4926-01B-01R-1850-01,7
TCGA-76-4927-01A-01R-1850-01,7
TCGA-76-4928-01B-01R-1850-01,7
TCGA-76-4929-01A-01R-1850-01,7
TCGA-76-4931-01A-01R-1850-01,7
TCGA-76-4932-01A-01R-1850-01,7
TCGA-4P-AA8J-01A-11R-A39I-07,0
TCGA-BA-4074-01A-01R-1436-07,0
TCGA-BA-4075-01A-01R-1436-07,0
TCGA-BA-4076-01A-01R-1436-07,0
TCGA-BA-4077-01B-01R-1436-07,0
TCGA-BA-4078-01A-01R-1436-07,0
TCGA-BA-5149-01A-01R-1514-07,0
TCGA-BA-5151-01A-01R-1436-07,0
TCGA-BA-5152-01A-02R-1873-07,0
TCGA-BA-5153-01A-01R-1436-07,0
TCGA-BA-5555-01A-01R-1514-07,0
TCGA-BA-5556-01A-01R-1514-07,0
TCGA-BA-5557-01A-01R-1514-07,0
TCGA-BA-5558-01A-01R-1514-07,0
TCGA-BA-5559-01A-01R-1514-07,0
TCGA-BA-6868-01B-12R-1915-07,0
TCGA-BA-6869-01A-11R-1873-07,0
TCGA-BA-6870-01A-11R-1873-07,0
TCGA-BA-6871-01A-11R-1873-07,0
TCGA-BA-6872-01A-11R-1873-07,0
TCGA-BA-6873-01A-11R-1873-07,0
TCGA-BA-7269-01A-11R-2016-07,0
TCGA-BA-A4IF-01A-11R-A266-07,8
TCGA-BA-A4IG-01A-11R-A266-07,0
TCGA-BA-A4IH-01A-11R-A266-07,8
TCGA-BA-A4II-01A-11R-A266-07,0
TCGA-BA-A6D8-01A-31R-A31N-07,8
TCGA-BA-A6DA-01A-31R-A31N-07,0
TCGA-BA-A6DB-01A-11R-A30B-07,0
TCGA-BA-A6DD-01A-12R-A31N-07,0
TCGA-BA-A6DE-01A-22R-A31N-07,0
TCGA-BA-A6DG-01A-21R-A30B-07,0
TCGA-BA-A6DI-01A-11R-A30B-07,0
TCGA-BA-A6DJ-01A-11R-A30B-07,0
TCGA-BA-A6DL-01A-21R-A30B-07,0
TCGA-BA-A8YP-01A-11R-A39I-07,8
TCGA-BB-4217-01A-11R-2081-07,0
TCGA-BB-4223-01A-01R-1436-07,0
TCGA-BB-4224-01A-01R-1436-07,8
TCGA-BB-4225-01A-01R-1436-07,0
TCGA-BB-4227-01A-01R-1873-07,0
TCGA-BB-4228-01A-01R-1436-07,0
TCGA-BB-7861-01A-11R-2232-07,0
TCGA-BB-7862-01A-21R-2232-07,0
TCGA-BB-7863-01A-11R-2232-07,0
TCGA-BB-7864-01A-11R-2232-07,0
TCGA-BB-7866-01A-11R-2232-07,0
TCGA-BB-7870-01A-11R-2232-07,0
TCGA-BB-7871-01A-11R-2232-07,0
TCGA-BB-7872-01A-11R-2232-07,0
TCGA-BB-8596-01A-11R-2403-07,0
TCGA-BB-8601-01A-11R-2403-07,0
TCGA-BB-A5HU-01A-11R-A28V-07,0
TCGA-BB-A5HY-01A-11R-A28V-07,8
TCGA-BB-A5HZ-01A-21R-A28V-07,0
TCGA-BB-A6UM-01A-12R-A34R-07,0
TCGA-BB-A6UO-01A-12R-A34R-07,0
TCGA-C9-A47Z-01A-11R-A24H-07,0
TCGA-C9-A480-01A-12R-A24H-07,0
TCGA-CN-4722-01A-01R-1436-07,0
TCGA-CN-4723-01A-01R-1436-07,0
TCGA-CN-4725-01A-01R-1436-07,0
TCGA-CN-4726-01A-01R-1436-07,0
TCGA-CN-4727-01A-01R-1436-07,0
TCGA-CN-4728-01A-01R-1436-07,0
TCGA-CN-4729-01A-01R-1436-07,0
TCGA-CN-4730-01A-01R-1436-07,0
TCGA-CN-4731-01A-01R-1436-07,0
TCGA-CN-4733-01A-02R-1873-07,0
TCGA-CN-4734-01A-01R-1436-07,0
TCGA-CN-4735-01A-01R-1436-07,0
TCGA-CN-4736-01A-01R-1436-07,0
TCGA-CN-4737-01A-01R-1436-07,0
TCGA-CN-4738-01A-02R-1514-07,0
TCGA-CN-4739-01A-02R-1514-07,0
TCGA-CN-4740-01A-01R-1436-07,0
TCGA-CN-4741-01A-01R-1436-07,0
TCGA-CN-4742-01A-02R-1514-07,0
TCGA-CN-5355-01A-01R-1436-07,0
TCGA-CN-5356-01A-01R-1436-07,0
TCGA-CN-5358-01A-01R-1514-07,0
TCGA-CN-5359-01A-01R-1436-07,0
TCGA-CN-5360-01A-01R-1436-07,0
TCGA-CN-5361-01A-01R-1436-07,0
TCGA-CN-5363-01A-01R-1436-07,0
TCGA-CN-5364-01A-01R-1436-07,0
TCGA-CN-5365-01A-01R-1436-07,0
TCGA-CN-5366-01A-01R-1436-07,0
TCGA-CN-5367-01A-01R-1436-07,0
TCGA-CN-5369-01A-01R-1436-07,0
TCGA-CN-5370-01A-01R-2016-07,0
TCGA-CN-5373-01A-01R-1436-07,0
TCGA-CN-5374-01A-01R-1436-07,0
TCGA-CN-6010-01A-11R-1686-07,0
TCGA-CN-6011-01A-11R-1686-07,0
TCGA-CN-6012-01A-11R-1686-07,0
TCGA-CN-6013-01A-11R-1686-07,0
TCGA-CN-6016-01A-11R-1686-07,0
TCGA-CN-6017-01A-11R-1686-07,0
TCGA-CN-6018-01A-11R-1686-07,0
TCGA-CN-6019-01A-11R-1686-07,0
TCGA-CN-6020-01A-11R-1686-07,0
TCGA-CN-6021-01A-11R-1686-07,0
TCGA-CN-6022-01A-21R-1686-07,0
TCGA-CN-6023-01A-11R-1686-07,0
TCGA-CN-6024-01A-11R-1686-07,0
TCGA-CN-6988-01A-11R-1915-07,8
TCGA-CN-6989-01A-11R-1915-07,0
TCGA-CN-6992-01A-11R-1915-07,0
TCGA-CN-6994-01A-11R-1915-07,0
TCGA-CN-6995-01A-31R-2016-07,0
TCGA-CN-6996-01A-11R-1915-07,0
TCGA-CN-6997-01A-11R-2016-07,0
TCGA-CN-6998-01A-23R-2016-07,0
TCGA-CN-A497-01A-11R-A24H-07,8
TCGA-CN-A498-01A-11R-A24H-07,0
TCGA-CN-A499-01A-11R-A24H-07,0
TCGA-CN-A49A-01A-11R-A24H-07,0
TCGA-CN-A49B-01A-31R-A24H-07,0
TCGA-CN-A49C-01A-11R-A24H-07,0
TCGA-CN-A63T-01A-11R-A28V-07,0
TCGA-CN-A63U-01A-11R-A30B-07,8
TCGA-CN-A63V-01A-11R-A466-07,0
TCGA-CN-A63W-01A-11R-A30B-07,0
TCGA-CN-A641-01A-11R-A30B-07,0
TCGA-CN-A642-01A-12R-A30B-07,0
TCGA-CN-A6UY-01A-12R-A34R-07,0
TCGA-CN-A6V1-01A-12R-A34R-07,0
TCGA-CN-A6V3-01A-12R-A34R-07,0
TCGA-CN-A6V6-01A-12R-A34R-07,0
TCGA-CN-A6V7-01A-12R-A34R-07,8
TCGA-CQ-5323-01A-01R-1686-07,0
TCGA-CQ-5324-01A-01R-1686-07,0
TCGA-CQ-5325-01A-01R-1686-07,0
TCGA-CQ-5326-01A-01R-1873-07,0
TCGA-CQ-5327-01A-01R-1686-07,0
TCGA-CQ-5329-01A-01R-1686-07,0
TCGA-CQ-5330-01A-01R-1686-07,0
TCGA-CQ-5331-01A-02R-1873-07,0
TCGA-CQ-5332-01A-01R-1686-07,0
TCGA-CQ-5333-01A-01R-2403-07,0
TCGA-CQ-5334-01A-01R-1686-07,0
TCGA-CQ-6218-01A-11R-1915-07,0
TCGA-CQ-6219-01A-11R-1915-07,0
TCGA-CQ-6220-01A-11R-1915-07,0
TCGA-CQ-6221-01A-11R-2081-07,0
TCGA-CQ-6222-01A-11R-1915-07,0
TCGA-CQ-6223-01A-11R-1915-07,0
TCGA-CQ-6224-01A-11R-1915-07,0
TCGA-CQ-6225-01A-11R-1915-07,8
TCGA-CQ-6227-01A-11R-1915-07,0
TCGA-CQ-6228-01A-11R-1915-07,0
TCGA-CQ-6229-01A-11R-1915-07,0
TCGA-CQ-7063-01A-11R-2403-07,0
TCGA-CQ-7065-01A-11R-2081-07,0
TCGA-CQ-7067-01A-11R-2232-07,0
TCGA-CQ-7068-01A-11R-2081-07,0
TCGA-CQ-7069-01A-11R-2403-07,0
TCGA-CQ-7071-01A-12R-A30B-07,0
TCGA-CQ-7072-01A-21R-A30B-07,8
TCGA-CQ-A4C6-01A-11R-A24Z-07,0
TCGA-CQ-A4C7-01A-11R-A24Z-07,0
TCGA-CQ-A4C9-01A-11R-A24Z-07,8
TCGA-CQ-A4CA-01A-11R-A24Z-07,0
TCGA-CQ-A4CB-01A-11R-A24Z-07,0
TCGA-CQ-A4CD-01A-21R-A24Z-07,0
TCGA-CQ-A4CE-01A-11R-A266-07,0
TCGA-CQ-A4CG-01A-11R-A266-07,0
TCGA-CQ-A4CH-01A-11R-A266-07,0
TCGA-CQ-A4CI-01A-11R-A266-07,0
TCGA-CR-5243-01A-01R-1514-07,0
TCGA-CR-5247-01A-01R-2016-07,0
TCGA-CR-5248-01A-01R-2016-07,0
TCGA-CR-5249-01A-01R-1514-07,0
TCGA-CR-5250-01A-01R-1514-07,0
TCGA-CR-6467-01A-11R-1873-07,0
TCGA-CR-6470-01A-11R-1873-07,0
TCGA-CR-6471-01A-11R-1873-07,0
TCGA-CR-6472-01A-11R-1873-07,0
TCGA-CR-6473-01A-11R-1873-07,0
TCGA-CR-6474-01A-11R-1873-07,0
TCGA-CR-6477-01A-11R-1873-07,0
TCGA-CR-6478-01A-11R-1873-07,0
TCGA-CR-6480-01A-11R-1873-07,0
TCGA-CR-6481-01A-11R-1873-07,0
TCGA-CR-6482-01A-11R-1873-07,0
TCGA-CR-6484-01A-11R-1873-07,0
TCGA-CR-6487-01A-11R-1873-07,0
TCGA-CR-6488-01A-12R-2081-07,0
TCGA-CR-6491-01A-11R-1873-07,0
TCGA-CR-6492-01A-12R-2081-07,0
TCGA-CR-6493-01A-11R-1873-07,0
TCGA-CR-7364-01A-11R-2016-07,0
TCGA-CR-7365-01A-11R-2016-07,0
TCGA-CR-7367-01A-11R-2016-07,0
TCGA-CR-7368-01A-11R-2132-07,0
TCGA-CR-7369-01A-11R-2132-07,0
TCGA-CR-7370-01A-11R-2132-07,0
TCGA-CR-7371-01A-11R-2016-07,0
TCGA-CR-7372-01A-11R-2016-07,0
TCGA-CR-7373-01A-11R-2016-07,0
TCGA-CR-7374-01A-11R-2016-07,8
TCGA-CR-7376-01A-11R-2132-07,0
TCGA-CR-7377-01A-11R-2016-07,0
TCGA-CR-7379-01A-11R-2016-07,0
TCGA-CR-7380-01A-11R-2016-07,0
TCGA-CR-7382-01A-11R-2132-07,0
TCGA-CR-7383-01A-11R-2132-07,0
TCGA-CR-7385-01A-11R-2016-07,0
TCGA-CR-7386-01A-11R-2016-07,0
TCGA-CR-7388-01A-11R-2016-07,0
TCGA-CR-7389-01A-11R-2016-07,0
TCGA-CR-7390-01A-11R-2016-07,0
TCGA-CR-7391-01A-11R-2016-07,0
TCGA-CR-7392-01A-11R-2016-07,0
TCGA-CR-7393-01A-11R-2016-07,0
TCGA-CR-7394-01A-11R-2016-07,0
TCGA-CR-7395-01A-11R-2016-07,0
TCGA-CR-7397-01A-11R-2016-07,0
TCGA-CR-7398-01A-11R-2016-07,0
TCGA-CR-7399-01A-11R-2016-07,0
TCGA-CR-7401-01A-11R-2016-07,0
TCGA-CR-7402-01A-11R-2016-07,0
TCGA-CR-7404-01A-11R-2132-07,0
TCGA-CV-5430-01A-02R-1686-07,0
TCGA-CV-5431-01A-01R-1514-07,0
TCGA-CV-5432-01A-02R-1686-07,8
TCGA-CV-5434-01A-01R-1686-07,0
TCGA-CV-5435-01A-01R-1686-07,8
TCGA-CV-5436-01A-01R-1514-07,0
TCGA-CV-5439-01A-01R-1686-07,0
TCGA-CV-5440-01A-01R-1514-07,0
TCGA-CV-5441-01A-01R-1514-07,0
TCGA-CV-5442-01A-01R-1514-07,0
TCGA-CV-5443-01A-01R-1514-07,0
TCGA-CV-5444-01A-02R-1514-07,0
TCGA-CV-5966-01A-11R-1686-07,0
TCGA-CV-5970-01A-11R-1686-07,0
TCGA-CV-5971-01A-11R-1686-07,0
TCGA-CV-5973-01A-11R-1686-07,0
TCGA-CV-5976-01A-11R-1686-07,0
TCGA-CV-5977-01A-11R-1686-07,0
TCGA-CV-5978-01A-11R-1686-07,0
TCGA-CV-5979-01A-11R-1686-07,0
TCGA-CV-6003-01A-11R-1686-07,0
TCGA-CV-6433-01A-11R-1686-07,0
TCGA-CV-6436-01A-11R-1686-07,0
TCGA-CV-6441-01A-11R-1686-07,8
TCGA-CV-6933-11A-01R-1915-07,1
TCGA-CV-6933-01A-11R-1915-07,0
TCGA-CV-6934-11A-01R-1915-07,8
TCGA-CV-6934-01A-11R-1915-07,0
TCGA-CV-6935-11A-01R-1915-07,0
TCGA-CV-6935-01A-11R-1915-07,0
TCGA-CV-6936-11A-01R-1915-07,0
TCGA-CV-6936-01A-11R-1915-07,0
TCGA-CV-6937-01A-11R-2016-07,0
TCGA-CV-6938-11A-01R-1915-07,0
TCGA-CV-6938-01A-11R-1915-07,0
TCGA-CV-6939-11A-01R-1915-07,1
TCGA-CV-6939-01A-11R-1915-07,0
TCGA-CV-6940-01A-11R-1915-07,0
TCGA-CV-6941-01A-11R-1915-07,0
TCGA-CV-6942-01A-21R-2016-07,0
TCGA-CV-6943-11A-01R-1915-07,0
TCGA-CV-6943-01A-11R-1915-07,0
TCGA-CV-6945-01A-11R-1915-07,0
TCGA-CV-6948-01A-11R-1915-07,8
TCGA-CV-6950-01A-11R-1915-07,0
TCGA-CV-6951-01A-11R-1915-07,0
TCGA-CV-6952-01A-11R-1915-07,0
TCGA-CV-6953-01A-11R-1915-07,0
TCGA-CV-6954-01A-11R-1915-07,0
TCGA-CV-6955-11A-01R-2016-07,0
TCGA-CV-6955-01A-11R-2016-07,0
TCGA-CV-6956-11A-01R-2016-07,0
TCGA-CV-6956-01A-21R-2016-07,0
TCGA-CV-6959-11A-01R-1915-07,0
TCGA-CV-6959-01A-11R-1915-07,0
TCGA-CV-6960-11A-01R-2016-07,0
TCGA-CV-6960-01A-41R-2016-07,0
TCGA-CV-6961-11A-01R-1915-07,0
TCGA-CV-6961-01A-21R-1915-07,0
TCGA-CV-6962-11A-01R-1915-07,0
TCGA-CV-6962-01A-11R-1915-07,8
TCGA-CV-7089-01A-11R-2016-07,0
TCGA-CV-7090-01A-11R-2016-07,0
TCGA-CV-7091-11A-01R-2016-07,7
TCGA-CV-7091-01A-11R-2016-07,0
TCGA-CV-7095-01A-21R-2016-07,0
TCGA-CV-7097-11A-01R-2016-07,1
TCGA-CV-7097-01A-11R-2016-07,0
TCGA-CV-7099-01A-41R-2016-07,0
TCGA-CV-7100-01A-11R-2016-07,0
TCGA-CV-7101-11A-01R-2016-07,8
TCGA-CV-7101-01A-11R-2016-07,0
TCGA-CV-7102-01A-11R-2016-07,0
TCGA-CV-7103-11A-01R-2016-07,0
TCGA-CV-7103-01A-21R-2016-07,0
TCGA-CV-7104-01A-11R-2016-07,0
TCGA-CV-7177-11A-01R-2016-07,0
TCGA-CV-7177-01A-11R-2016-07,0
TCGA-CV-7178-11A-01R-2016-07,8
TCGA-CV-7178-01A-21R-2016-07,0
TCGA-CV-7180-01A-11R-2016-07,0
TCGA-CV-7183-11A-01R-2016-07,0
TCGA-CV-7183-01A-11R-2016-07,0
TCGA-CV-7235-11A-01R-2016-07,1
TCGA-CV-7235-01A-11R-2016-07,0
TCGA-CV-7236-01A-11R-2016-07,0
TCGA-CV-7238-11A-01R-2016-07,1
TCGA-CV-7238-01A-11R-2016-07,0
TCGA-CV-7242-11A-01R-2016-07,0
TCGA-CV-7242-01A-11R-2016-07,0
TCGA-CV-7243-01A-11R-2016-07,0
TCGA-CV-7245-11A-01R-2016-07,7
TCGA-CV-7245-01A-11R-2016-07,0
TCGA-CV-7247-01A-11R-2016-07,0
TCGA-CV-7248-01A-11R-2016-07,0
TCGA-CV-7250-11A-01R-2016-07,0
TCGA-CV-7250-01A-11R-2016-07,0
TCGA-CV-7252-11A-01R-2016-07,0
TCGA-CV-7252-01A-11R-2016-07,0
TCGA-CV-7253-01A-11R-2016-07,0
TCGA-CV-7254-01A-11R-2016-07,0
TCGA-CV-7255-11A-01R-2016-07,0
TCGA-CV-7255-01A-11R-2016-07,0
TCGA-CV-7261-11A-01R-2016-07,0
TCGA-CV-7261-01A-11R-2016-07,0
TCGA-CV-7263-01A-11R-2016-07,0
TCGA-CV-7406-11A-01R-2081-07,0
TCGA-CV-7406-01A-11R-2081-07,0
TCGA-CV-7407-01A-11R-2081-07,0
TCGA-CV-7409-01A-31R-2232-07,0
TCGA-CV-7410-01A-21R-2081-07,0
TCGA-CV-7411-01A-11R-2081-07,0
TCGA-CV-7413-01A-11R-2081-07,0
TCGA-CV-7414-01A-11R-2081-07,0
TCGA-CV-7415-01A-11R-2081-07,0
TCGA-CV-7416-11A-01R-2081-07,0
TCGA-CV-7416-01A-11R-2081-07,0
TCGA-CV-7418-01A-11R-2081-07,0
TCGA-CV-7421-01A-11R-2081-07,0
TCGA-CV-7422-01A-21R-2081-07,0
TCGA-CV-7423-11A-01R-2081-07,0
TCGA-CV-7423-01A-11R-2081-07,0
TCGA-CV-7424-11A-01R-2081-07,0
TCGA-CV-7424-01A-11R-2081-07,8
TCGA-CV-7425-11A-01R-2081-07,0
TCGA-CV-7425-01A-11R-2081-07,0
TCGA-CV-7427-01A-11R-2081-07,0
TCGA-CV-7428-01A-11R-2132-07,0
TCGA-CV-7429-01A-11R-2132-07,0
TCGA-CV-7430-01A-11R-2132-07,0
TCGA-CV-7432-11A-01R-2132-07,3
TCGA-CV-7432-01A-11R-2132-07,0
TCGA-CV-7433-01A-11R-2132-07,0
TCGA-CV-7434-11A-01R-2132-07,1
TCGA-CV-7434-01A-11R-2132-07,0
TCGA-CV-7435-01A-11R-2132-07,0
TCGA-CV-7437-11A-01R-2132-07,0
TCGA-CV-7437-01A-21R-2132-07,0
TCGA-CV-7438-11A-01R-2132-07,0
TCGA-CV-7438-01A-21R-2132-07,0
TCGA-CV-7440-11A-01R-2187-07,0
TCGA-CV-7440-01A-11R-2132-07,0
TCGA-CV-7446-01A-11R-2232-07,0
TCGA-CV-7568-01A-11R-2232-07,0
TCGA-CV-A45O-01A-21R-A24H-07,0
TCGA-CV-A45P-01A-11R-A24H-07,0
TCGA-CV-A45Q-01A-11R-A24H-07,0
TCGA-CV-A45R-01A-11R-A24H-07,0
TCGA-CV-A45T-01A-11R-A24H-07,0
TCGA-CV-A45U-01A-12R-A24H-07,0
TCGA-CV-A45V-01A-21R-A24Z-07,0
TCGA-CV-A45W-01A-11R-A24Z-07,0
TCGA-CV-A45X-01A-21R-A24Z-07,0
TCGA-CV-A45Y-01A-11R-A24Z-07,0
TCGA-CV-A45Z-01A-21R-A24Z-07,0
TCGA-CV-A460-01A-21R-A24Z-07,0
TCGA-CV-A461-01A-41R-A266-07,0
TCGA-CV-A463-01A-11R-A266-07,0
TCGA-CV-A464-01A-11R-A266-07,0
TCGA-CV-A465-01A-11R-A266-07,0
TCGA-CV-A468-01A-11R-A266-07,0
TCGA-CV-A6JD-01A-11R-A31N-07,0
TCGA-CV-A6JE-01A-11R-A31N-07,0
TCGA-CV-A6JM-01A-11R-A31N-07,8
TCGA-CV-A6JN-01A-11R-A31N-07,0
TCGA-CV-A6JO-01B-11R-A34R-07,0
TCGA-CV-A6JT-01A-11R-A31N-07,0
TCGA-CV-A6JU-01A-11R-A31N-07,8
TCGA-CV-A6JY-01A-11R-A31N-07,0
TCGA-CV-A6JZ-01A-11R-A31N-07,0
TCGA-CV-A6K0-01B-21R-A31N-07,0
TCGA-CV-A6K1-01A-11R-A31N-07,0
TCGA-CV-A6K2-01A-11R-A31N-07,0
TCGA-CX-7082-01A-11R-2016-07,0
TCGA-CX-7085-01A-21R-2016-07,0
TCGA-CX-7086-01A-11R-2081-07,0
TCGA-CX-7219-01A-11R-2016-07,0
TCGA-CX-A4AQ-01A-11R-A24Z-07,0
TCGA-D6-6515-01A-21R-1873-07,0
TCGA-D6-6516-01A-11R-1873-07,0
TCGA-D6-6517-01A-11R-1873-07,0
TCGA-D6-6823-01A-11R-1915-07,0
TCGA-D6-6824-01A-11R-1915-07,0
TCGA-D6-6825-01A-21R-1915-07,0
TCGA-D6-6826-01A-11R-1915-07,0
TCGA-D6-6827-01A-11R-1915-07,0
TCGA-D6-8568-01A-11R-2403-07,0
TCGA-D6-8569-01A-11R-2403-07,0
TCGA-D6-A4Z9-01A-11R-A24Z-07,0
TCGA-D6-A4ZB-01A-11R-A24Z-07,0
TCGA-D6-A6EK-01A-11R-A31N-07,0
TCGA-D6-A6EM-01A-21R-A31N-07,0
TCGA-D6-A6EN-01A-11R-A31N-07,0
TCGA-D6-A6EO-01A-11R-A31N-07,0
TCGA-D6-A6EP-01A-11R-A31N-07,7
TCGA-D6-A6EQ-01A-11R-A31N-07,0
TCGA-D6-A6ES-01A-12R-A31N-07,0
TCGA-D6-A74Q-01A-11R-A34R-07,0
TCGA-DQ-5624-01A-01R-1873-07,0
TCGA-DQ-5625-01A-01R-1873-07,0
TCGA-DQ-5629-01A-01R-1873-07,0
TCGA-DQ-5630-01A-01R-1873-07,0
TCGA-DQ-5631-01A-01R-1873-07,0
TCGA-DQ-7588-01A-11R-2081-07,8
TCGA-DQ-7589-01A-11R-2232-07,0
TCGA-DQ-7590-01A-11R-2232-07,0
TCGA-DQ-7591-01A-11R-2081-07,0
TCGA-DQ-7592-01A-11R-2081-07,0
TCGA-DQ-7593-01A-11R-2232-07,0
TCGA-DQ-7594-01A-11R-2232-07,0
TCGA-DQ-7595-01A-11R-2232-07,0
TCGA-DQ-7596-01A-11R-2232-07,0
TCGA-F7-7848-01A-11R-2132-07,0
TCGA-F7-8298-01A-11R-2403-07,0
TCGA-F7-8489-01A-31R-2403-07,0
TCGA-F7-A50G-01A-11R-A266-07,0
TCGA-F7-A50I-01A-11R-A28V-07,0
TCGA-F7-A50J-01A-21R-A28V-07,0
TCGA-F7-A61S-01A-11R-A28V-07,0
TCGA-F7-A61V-01A-11R-A28V-07,0
TCGA-F7-A61W-01A-11R-A28V-07,0
TCGA-F7-A620-01A-11R-A28V-07,0
TCGA-F7-A622-01A-11R-A28V-07,0
TCGA-F7-A623-01A-11R-A28V-07,0
TCGA-F7-A624-01A-22R-A30B-07,0
TCGA-H7-7774-01A-21R-2081-07,0
TCGA-H7-8501-01A-11R-2403-07,0
TCGA-H7-8502-01A-11R-2403-07,0
TCGA-H7-A6C4-11A-21R-A466-07,0
TCGA-H7-A6C4-01A-11R-A30B-07,0
TCGA-H7-A6C5-11A-11R-A30B-07,8
TCGA-H7-A76A-01A-51R-A34R-07,0
TCGA-HD-7229-01A-11R-2016-07,0
TCGA-HD-7753-01A-11R-2081-07,0
TCGA-HD-7754-01A-11R-2081-07,0
TCGA-HD-7831-01A-11R-2132-07,0
TCGA-HD-7832-01A-11R-2132-07,0
TCGA-HD-7917-01A-11R-2232-07,0
TCGA-HD-8224-01A-11R-2403-07,0
TCGA-HD-8314-01A-11R-2403-07,0
TCGA-HD-8634-01A-11R-2403-07,0
TCGA-HD-8635-11A-01R-2403-07,0
TCGA-HD-8635-01A-11R-2403-07,0
TCGA-HD-A4C1-01A-11R-A24H-07,0
TCGA-HD-A633-01A-11R-A28V-07,0
TCGA-HD-A634-01A-11R-A28V-07,8
TCGA-HD-A6HZ-11A-11R-A31N-07,0
TCGA-HD-A6HZ-01A-12R-A31N-07,0
TCGA-HD-A6I0-11A-11R-A31N-07,0
TCGA-HD-A6I0-01A-11R-A31N-07,0
TCGA-HL-7533-01A-11R-2232-07,0
TCGA-IQ-7630-01A-11R-2081-07,0
TCGA-IQ-7631-01A-11R-2081-07,8
TCGA-IQ-7632-01A-11R-2081-07,0
TCGA-IQ-A61E-01A-22R-A30B-07,0
TCGA-IQ-A61G-01A-11R-A30B-07,0
TCGA-IQ-A61H-01A-11R-A30B-07,0
TCGA-IQ-A61I-01A-11R-A30B-07,0
TCGA-IQ-A61J-01A-11R-A30B-07,0
TCGA-IQ-A61O-01A-11R-A30B-07,0
TCGA-IQ-A6SG-01A-12R-A34R-07,0
TCGA-IQ-A6SH-01A-12R-A34R-07,0
TCGA-KU-A66S-01A-21R-A30B-07,8
TCGA-KU-A66T-01A-11R-A30B-07,0
TCGA-KU-A6H7-06A-21R-A31N-07,0
TCGA-KU-A6H7-01A-11R-A31N-07,0
TCGA-KU-A6H8-01A-21R-A34R-07,0
TCGA-MT-A51W-01A-21R-A266-07,0
TCGA-MT-A51X-01A-11R-A266-07,0
TCGA-MT-A67A-01A-11R-A30B-07,0
TCGA-MT-A67D-01A-31R-A30B-07,0
TCGA-MT-A67F-01A-11R-A30B-07,0
TCGA-MT-A7BN-01A-12R-A34R-07,8
TCGA-MZ-A5BI-01A-31R-A34R-07,0
TCGA-MZ-A6I9-01A-11R-A31N-07,8
TCGA-MZ-A7D7-01A-21R-A34R-07,0
TCGA-P3-A5Q5-01A-11R-A28V-07,0
TCGA-P3-A5Q6-01A-11R-A28V-07,0
TCGA-P3-A5QA-01A-11R-A28V-07,0
TCGA-P3-A5QE-01A-11R-A28V-07,0
TCGA-P3-A5QF-01A-11R-A28V-07,0
TCGA-P3-A6SW-01A-11R-A34R-07,0
TCGA-P3-A6SX-01A-11R-A34R-07,0
TCGA-P3-A6T0-01A-12R-A34R-07,0
TCGA-P3-A6T2-01A-11R-A34R-07,0
TCGA-P3-A6T3-01A-11R-A34R-07,0
TCGA-P3-A6T4-01A-11R-A34R-07,0
TCGA-P3-A6T5-01A-11R-A34R-07,0
TCGA-P3-A6T6-01A-11R-A34R-07,8
TCGA-P3-A6T7-01A-11R-A34R-07,0
TCGA-P3-A6T8-01A-11R-A34R-07,0
TCGA-QK-A64Z-01A-11R-A30B-07,0
TCGA-QK-A652-01A-11R-A30B-07,0
TCGA-QK-A6IF-01A-11R-A31N-07,0
TCGA-QK-A6IG-01A-11R-A31N-07,0
TCGA-QK-A6IH-01A-11R-A31N-07,0
TCGA-QK-A6II-01A-11R-A31N-07,0
TCGA-QK-A6IJ-01A-11R-A31N-07,0
TCGA-QK-A6V9-01A-11R-A34R-07,0
TCGA-QK-A6VB-01A-12R-A34R-07,8
TCGA-QK-A6VC-01A-23R-A34R-07,0
TCGA-QK-A8Z7-01A-11R-A39I-07,8
TCGA-QK-A8Z8-01A-11R-A39I-07,8
TCGA-QK-A8Z9-01B-11R-A39I-07,0
TCGA-QK-A8ZA-01A-11R-A39I-07,8
TCGA-QK-A8ZB-01A-11R-A39I-07,0
TCGA-QK-AA3J-01A-11R-A39I-07,0
TCGA-QK-AA3K-01A-11R-A39I-07,7
TCGA-RS-A6TO-01A-32R-A34R-07,0
TCGA-RS-A6TP-01A-12R-A34R-07,0
TCGA-T2-A6WX-01A-12R-A34R-07,0
TCGA-T2-A6WZ-01A-21R-A34R-07,0
TCGA-T2-A6X0-01A-11R-A34R-07,0
TCGA-T2-A6X2-01A-12R-A34R-07,0
TCGA-T3-A92M-01A-31R-A39I-07,0
TCGA-T3-A92N-01A-11R-A39I-07,0
TCGA-TN-A7HI-01A-11R-A34R-07,8
TCGA-TN-A7HJ-01A-12R-A34R-07,0
TCGA-TN-A7HL-01A-11R-A34R-07,0
TCGA-UF-A718-01A-22R-A34R-07,0
TCGA-UF-A719-01A-12R-A34R-07,0
TCGA-UF-A71A-06A-11R-A39I-07,8
TCGA-UF-A71A-01A-22R-A34R-07,0
TCGA-UF-A71B-01A-12R-A34R-07,0
TCGA-UF-A71D-01A-12R-A34R-07,0
TCGA-UF-A71E-01A-31R-A34R-07,8
TCGA-UF-A7J9-01A-12R-A34R-07,0
TCGA-UF-A7JA-01A-12R-A34R-07,8
TCGA-UF-A7JC-01A-21R-A34R-07,0
TCGA-UF-A7JD-01A-11R-A34R-07,8
TCGA-UF-A7JF-01A-11R-A34R-07,8
TCGA-UF-A7JH-01A-21R-A34R-07,0
TCGA-UF-A7JJ-01A-11R-A34R-07,0
TCGA-UF-A7JK-01A-11R-A34R-07,8
TCGA-UF-A7JO-01A-11R-A34R-07,0
TCGA-UF-A7JS-01A-11R-A34R-07,0
TCGA-UF-A7JT-01A-11R-A34R-07,0
TCGA-UF-A7JV-01A-11R-A34R-07,0
TCGA-UP-A6WW-01A-12R-A34R-07,0
TCGA-WA-A7GZ-11A-11R-A34R-07,8
TCGA-WA-A7GZ-01A-11R-A34R-07,8
TCGA-WA-A7H4-01A-21R-A34R-07,0
TCGA-2V-A95S-01A-11R-A37K-07,8
TCGA-2Y-A9GS-01A-12R-A38B-07,5
TCGA-2Y-A9GT-01A-11R-A38B-07,5
TCGA-2Y-A9GU-01A-11R-A38B-07,5
TCGA-2Y-A9GV-01A-11R-A38B-07,5
TCGA-2Y-A9GW-01A-11R-A38B-07,5
TCGA-2Y-A9GX-01A-11R-A38B-07,5
TCGA-2Y-A9GY-01A-11R-A38B-07,5
TCGA-2Y-A9GZ-01A-11R-A39D-07,5
TCGA-2Y-A9H0-01A-11R-A38B-07,5
TCGA-2Y-A9H1-01A-11R-A38B-07,5
TCGA-2Y-A9H2-01A-12R-A38B-07,3
TCGA-2Y-A9H3-01A-11R-A38B-07,5
TCGA-2Y-A9H4-01A-11R-A38B-07,5
TCGA-2Y-A9H5-01A-11R-A38B-07,5
TCGA-2Y-A9H6-01A-11R-A39D-07,5
TCGA-2Y-A9H7-01A-11R-A39D-07,5
TCGA-2Y-A9H8-01A-11R-A39D-07,5
TCGA-2Y-A9H9-01A-21R-A39D-07,5
TCGA-2Y-A9HA-01A-11R-A39D-07,5
TCGA-2Y-A9HB-01A-11R-A39D-07,5
TCGA-3K-AAZ8-01A-12R-A39D-07,5
TCGA-4R-AA8I-01A-11R-A38B-07,5
TCGA-5C-A9VG-01A-11R-A37K-07,3
TCGA-5C-A9VH-01A-11R-A37K-07,5
TCGA-5C-AAPD-01A-21R-A39D-07,5
TCGA-5R-AA1C-01A-11R-A41C-07,5
TCGA-5R-AA1D-01A-11R-A38B-07,5
TCGA-5R-AAAM-01A-12R-A41C-07,5
TCGA-BC-4072-01B-11R-A155-07,5
TCGA-BC-4073-01B-02R-A131-07,1
TCGA-BC-A10Q-11A-11R-A131-07,5
TCGA-BC-A10Q-01A-11R-A131-07,3
TCGA-BC-A10R-11A-11R-A131-07,5
TCGA-BC-A10R-01A-11R-A131-07,5
TCGA-BC-A10S-01A-22R-A131-07,5
TCGA-BC-A10T-11A-11R-A131-07,5
TCGA-BC-A10T-01A-11R-A131-07,5
TCGA-BC-A10U-11A-11R-A131-07,5
TCGA-BC-A10U-01A-11R-A131-07,5
TCGA-BC-A10W-11A-11R-A131-07,5
TCGA-BC-A10W-01A-11R-A131-07,1
TCGA-BC-A10X-11A-11R-A131-07,5
TCGA-BC-A10X-01A-11R-A131-07,5
TCGA-BC-A10Y-11A-11R-A131-07,5
TCGA-BC-A10Y-01A-11R-A131-07,5
TCGA-BC-A10Z-11A-11R-A131-07,5
TCGA-BC-A10Z-01A-11R-A131-07,5
TCGA-BC-A110-11A-11R-A131-07,5
TCGA-BC-A110-01A-11R-A131-07,5
TCGA-BC-A112-01A-11R-A131-07,3
TCGA-BC-A216-11A-11R-A155-07,5
TCGA-BC-A216-01A-11R-A155-07,5
TCGA-BC-A217-01A-11R-A155-07,5
TCGA-BC-A3KF-01A-11R-A213-07,5
TCGA-BC-A3KG-01A-11R-A213-07,5
TCGA-BC-A5W4-01A-11R-A28V-07,3
TCGA-BC-A69H-01A-11R-A311-07,5
TCGA-BC-A69I-01A-11R-A311-07,5
TCGA-BC-A8YO-01A-11R-A37K-07,5
TCGA-BD-A2L6-11A-21R-A213-07,5
TCGA-BD-A2L6-01A-11R-A213-07,5
TCGA-BD-A3EP-11A-12R-A22L-07,5
TCGA-BD-A3EP-01A-11R-A22L-07,5
TCGA-BD-A3ER-01A-11R-A213-07,5
TCGA-BW-A5NO-01A-11R-A27V-07,5
TCGA-BW-A5NP-01A-11R-A27V-07,5
TCGA-BW-A5NQ-01A-11R-A27V-07,0
TCGA-CC-5258-01A-01R-A131-07,1
TCGA-CC-5259-01A-31R-A213-07,5
TCGA-CC-5260-01A-01R-A131-07,3
TCGA-CC-5261-01A-01R-A131-07,1
TCGA-CC-5262-01A-01R-A131-07,5
TCGA-CC-5263-01A-01R-A131-07,3
TCGA-CC-5264-01A-01R-A131-07,5
TCGA-CC-A123-01A-11R-A131-07,5
TCGA-CC-A1HT-01A-11R-A131-07,0
TCGA-CC-A3M9-01A-11R-A213-07,0
TCGA-CC-A3MA-01A-11R-A213-07,3
TCGA-CC-A3MB-01A-11R-A213-07,5
TCGA-CC-A3MC-01A-11R-A22L-07,3
TCGA-CC-A5UC-01A-11R-A28V-07,5
TCGA-CC-A5UD-01A-11R-A28V-07,8
TCGA-CC-A5UE-01A-11R-A28V-07,3
TCGA-CC-A7IE-01A-21R-A38B-07,8
TCGA-CC-A7IF-01A-11R-A33J-07,5
TCGA-CC-A7IG-01A-11R-A33J-07,5
TCGA-CC-A7IH-01A-11R-A33J-07,5
TCGA-CC-A7II-01A-11R-A33J-07,8
TCGA-CC-A7IJ-01A-11R-A33R-07,0
TCGA-CC-A7IK-01A-12R-A33R-07,5
TCGA-CC-A7IL-01A-11R-A33R-07,5
TCGA-CC-A8HS-01A-11R-A36F-07,3
TCGA-CC-A8HT-01A-11R-A36F-07,5
TCGA-CC-A8HU-01A-11R-A36F-07,5
TCGA-CC-A8HV-01A-11R-A36F-07,5
TCGA-CC-A9FS-01A-11R-A37K-07,5
TCGA-CC-A9FU-01A-11R-A37K-07,5
TCGA-CC-A9FV-01A-11R-A37K-07,7
TCGA-CC-A9FW-01A-11R-A37K-07,3
TCGA-DD-A113-11A-12R-A131-07,5
TCGA-DD-A113-01A-11R-A131-07,5
TCGA-DD-A114-11A-12R-A131-07,5
TCGA-DD-A114-01A-11R-A131-07,1
TCGA-DD-A115-01A-11R-A131-07,5
TCGA-DD-A116-11A-12R-A26B-07,5
TCGA-DD-A116-01A-11R-A131-07,5
TCGA-DD-A118-11A-11R-A131-07,5
TCGA-DD-A118-01A-11R-A131-07,5
TCGA-DD-A119-11A-11R-A131-07,5
TCGA-DD-A119-01A-11R-A131-07,5
TCGA-DD-A11A-11A-11R-A131-07,5
TCGA-DD-A11A-01A-11R-A131-07,5
TCGA-DD-A11B-11A-11R-A131-07,5
TCGA-DD-A11B-01A-11R-A131-07,5
TCGA-DD-A11C-11A-11R-A131-07,5
TCGA-DD-A11C-01A-11R-A131-07,5
TCGA-DD-A11D-11A-12R-A131-07,5
TCGA-DD-A11D-01A-11R-A131-07,5
TCGA-DD-A1EA-01A-11R-A131-07,5
TCGA-DD-A1EB-11A-11R-A131-07,5
TCGA-DD-A1EB-01A-11R-A131-07,5
TCGA-DD-A1EC-11A-11R-A131-07,5
TCGA-DD-A1EC-01A-21R-A131-07,1
TCGA-DD-A1ED-01A-11R-A155-07,5
TCGA-DD-A1EE-11A-11R-A131-07,5
TCGA-DD-A1EE-01A-11R-A131-07,5
TCGA-DD-A1EF-01A-11R-A131-07,5
TCGA-DD-A1EG-11A-11R-A213-07,5
TCGA-DD-A1EG-01A-11R-A213-07,5
TCGA-DD-A1EH-11A-11R-A131-07,5
TCGA-DD-A1EH-01A-11R-A131-07,1
TCGA-DD-A1EI-11A-11R-A131-07,5
TCGA-DD-A1EI-01A-11R-A131-07,3
TCGA-DD-A1EJ-11A-11R-A155-07,5
TCGA-DD-A1EJ-01A-11R-A155-07,8
TCGA-DD-A1EK-01A-11R-A213-07,5
TCGA-DD-A1EL-11A-11R-A155-07,5
TCGA-DD-A1EL-01A-11R-A155-07,8
TCGA-DD-A39V-11A-11R-A213-07,5
TCGA-DD-A39V-01A-11R-A213-07,5
TCGA-DD-A39W-11A-11R-A213-07,5
TCGA-DD-A39W-01A-11R-A213-07,5
TCGA-DD-A39X-11A-11R-A213-07,5
TCGA-DD-A39X-01A-11R-A213-07,5
TCGA-DD-A39Y-01A-11R-A213-07,5
TCGA-DD-A39Z-11A-21R-A213-07,5
TCGA-DD-A39Z-01A-11R-A213-07,5
TCGA-DD-A3A1-11A-11R-A213-07,5
TCGA-DD-A3A1-01A-11R-A213-07,5
TCGA-DD-A3A2-11A-11R-A213-07,5
TCGA-DD-A3A2-01A-11R-A213-07,5
TCGA-DD-A3A3-11A-11R-A22L-07,5
TCGA-DD-A3A3-01A-11R-A22L-07,5
TCGA-DD-A3A4-11A-11R-A22L-07,5
TCGA-DD-A3A4-01A-11R-A22L-07,5
TCGA-DD-A3A5-11A-11R-A22L-07,5
TCGA-DD-A3A5-01A-11R-A22L-07,5
TCGA-DD-A3A6-11A-11R-A22L-07,5
TCGA-DD-A3A6-01A-11R-A22L-07,7
TCGA-DD-A3A7-01A-11R-A22L-07,5
TCGA-DD-A3A8-11A-11R-A22L-07,5
TCGA-DD-A3A8-01A-11R-A22L-07,5
TCGA-DD-A3A9-01A-11R-A266-07,5
TCGA-DD-A4NA-01A-11R-A266-07,1
TCGA-DD-A4NB-01A-12R-A266-07,5
TCGA-DD-A4ND-01A-11R-A266-07,5
TCGA-DD-A4NE-01A-11R-A27V-07,5
TCGA-DD-A4NF-01A-11R-A27V-07,5
TCGA-DD-A4NG-01A-11R-A27V-07,5
TCGA-DD-A4NH-01A-11R-A27V-07,5
TCGA-DD-A4NI-01A-11R-A27V-07,5
TCGA-DD-A4NJ-01A-11R-A27V-07,5
TCGA-DD-A4NK-01A-11R-A28V-07,5
TCGA-DD-A4NL-01A-11R-A28V-07,5
TCGA-DD-A4NN-01A-11R-A28V-07,8
TCGA-DD-A4NO-01A-11R-A28V-07,5
TCGA-DD-A4NP-01A-11R-A28V-07,5
TCGA-DD-A4NQ-01A-21R-A28V-07,5
TCGA-DD-A4NR-01A-11R-A311-07,5
TCGA-DD-A4NS-01A-11R-A311-07,5
TCGA-DD-A4NV-01A-11R-A311-07,5
TCGA-DD-A73A-01A-12R-A32O-07,5
TCGA-DD-A73B-01A-12R-A32O-07,5
TCGA-DD-A73C-01A-12R-A33J-07,5
TCGA-DD-A73D-01A-12R-A32O-07,5
TCGA-DD-A73E-01A-12R-A32O-07,5
TCGA-DD-A73F-01A-11R-A32O-07,5
TCGA-DD-A73G-01A-22R-A32O-07,5
TCGA-DD-AA3A-01A-11R-A37K-07,3
TCGA-DD-AAC8-01A-11R-A41C-07,5
TCGA-DD-AAC9-01A-11R-A41C-07,5
TCGA-DD-AACA-01A-11R-A41C-07,5
TCGA-DD-AACA-02B-11R-A41C-07,8
TCGA-DD-AACB-01A-11R-A41C-07,5
TCGA-DD-AACC-01A-11R-A41C-07,5
TCGA-DD-AACD-01A-11R-A41C-07,5
TCGA-DD-AACE-01A-11R-A41C-07,5
TCGA-DD-AACF-01A-11R-A41C-07,5
TCGA-DD-AACG-01A-11R-A41C-07,5
TCGA-DD-AACH-01A-11R-A41C-07,1
TCGA-DD-AACI-01A-11R-A41C-07,5
TCGA-DD-AACJ-01A-11R-A41C-07,5
TCGA-DD-AACK-01A-11R-A41C-07,5
TCGA-DD-AACL-01A-11R-A41C-07,0
TCGA-DD-AACN-01A-11R-A41C-07,5
TCGA-DD-AACO-01A-11R-A41C-07,5
TCGA-DD-AACP-01A-11R-A41C-07,8
TCGA-DD-AACQ-01A-11R-A41C-07,5
TCGA-DD-AACS-01A-11R-A41C-07,5
TCGA-DD-AACT-01A-11R-A41C-07,5
TCGA-DD-AACU-01A-11R-A41C-07,5
TCGA-DD-AACV-01A-11R-A41C-07,5
TCGA-DD-AACW-01A-11R-A41C-07,5
TCGA-DD-AACX-01A-11R-A41C-07,5
TCGA-DD-AACY-01A-11R-A41C-07,5
TCGA-DD-AACZ-01A-11R-A41C-07,5
TCGA-DD-AAD0-01A-11R-A41C-07,5
TCGA-DD-AAD1-01A-11R-A41C-07,1
TCGA-DD-AAD2-01A-11R-A41C-07,5
TCGA-DD-AAD3-01A-11R-A41C-07,5
TCGA-DD-AAD5-01A-11R-A41C-07,5
TCGA-DD-AAD6-01A-11R-A41C-07,5
TCGA-DD-AAD8-01A-11R-A41C-07,5
TCGA-DD-AADA-01A-11R-A41C-07,5
TCGA-DD-AADB-01A-11R-A41C-07,3
TCGA-DD-AADC-01A-11R-A41C-07,5
TCGA-DD-AADD-01A-11R-A41C-07,5
TCGA-DD-AADF-01A-11R-A41C-07,5
TCGA-DD-AADG-01A-11R-A41C-07,5
TCGA-DD-AADI-01A-11R-A41C-07,5
TCGA-DD-AADJ-01A-11R-A41C-07,5
TCGA-DD-AADK-01A-11R-A41C-07,5
TCGA-DD-AADL-01A-11R-A41C-07,5
TCGA-DD-AADM-01A-11R-A41C-07,5
TCGA-DD-AADN-01A-11R-A41C-07,5
TCGA-DD-AADO-01A-11R-A41C-07,5
TCGA-DD-AADP-01A-11R-A39D-07,5
TCGA-DD-AADQ-01A-11R-A41C-07,5
TCGA-DD-AADR-01A-11R-A41C-07,5
TCGA-DD-AADS-01A-11R-A41C-07,5
TCGA-DD-AADU-01A-11R-A41C-07,5
TCGA-DD-AADV-01A-11R-A39D-07,5
TCGA-DD-AADW-01A-11R-A39D-07,3
TCGA-DD-AADY-01A-11R-A41C-07,3
TCGA-DD-AAE0-01A-11R-A41C-07,3
TCGA-DD-AAE1-01A-11R-A41C-07,5
TCGA-DD-AAE2-01A-11R-A41C-07,5
TCGA-DD-AAE3-01A-11R-A41C-07,5
TCGA-DD-AAE4-01A-11R-A41C-07,5
TCGA-DD-AAE6-01A-11R-A41C-07,5
TCGA-DD-AAE7-01A-11R-A41C-07,5
TCGA-DD-AAE9-01A-11R-A41C-07,5
TCGA-DD-AAEA-01A-11R-A41C-07,5
TCGA-DD-AAEB-01A-11R-A41C-07,5
TCGA-DD-AAED-01A-12R-A41C-07,5
TCGA-DD-AAEE-01A-11R-A41C-07,5
TCGA-DD-AAEG-01A-11R-A39D-07,5
TCGA-DD-AAEH-01A-11R-A41C-07,5
TCGA-DD-AAEI-01A-11R-A41C-07,5
TCGA-DD-AAEK-01A-11R-A41C-07,5
TCGA-DD-AAVP-01A-11R-A41C-07,5
TCGA-DD-AAVQ-01A-11R-A41C-07,5
TCGA-DD-AAVR-01A-11R-A41C-07,5
TCGA-DD-AAVS-01A-11R-A41C-07,5
TCGA-DD-AAVU-01A-11R-A41C-07,5
TCGA-DD-AAVV-01A-11R-A41C-07,5
TCGA-DD-AAVW-01A-11R-A41C-07,5
TCGA-DD-AAVX-01A-11R-A41C-07,5
TCGA-DD-AAVY-01A-11R-A41C-07,5
TCGA-DD-AAVZ-01A-11R-A41C-07,5
TCGA-DD-AAW0-01A-11R-A41C-07,5
TCGA-DD-AAW1-01A-11R-A41C-07,5
TCGA-DD-AAW2-01A-11R-A41C-07,5
TCGA-DD-AAW3-01A-11R-A41C-07,5
TCGA-ED-A459-01A-11R-A266-07,5
TCGA-ED-A4XI-01A-11R-A266-07,5
TCGA-ED-A5KG-01A-11R-A27V-07,1
TCGA-ED-A627-01A-12R-A311-07,5
TCGA-ED-A66X-01A-11R-A311-07,3
TCGA-ED-A66Y-01A-11R-A311-07,5
TCGA-ED-A7PX-01A-51R-A352-07,3
TCGA-ED-A7PY-01A-11R-A33R-07,5
TCGA-ED-A7PZ-01A-11R-A33R-07,8
TCGA-ED-A7XO-01A-11R-A352-07,5
TCGA-ED-A7XP-01A-11R-A352-07,5
TCGA-ED-A82E-01A-11R-A352-07,3
TCGA-ED-A8O5-01A-11R-A36F-07,8
TCGA-ED-A8O6-01A-11R-A36F-07,5
TCGA-ED-A97K-01A-21R-A38B-07,5
TCGA-EP-A12J-11A-11R-A131-07,5
TCGA-EP-A12J-01A-11R-A131-07,5
TCGA-EP-A26S-11A-12R-A16W-07,5
TCGA-EP-A26S-01A-11R-A16W-07,5
TCGA-EP-A2KA-01A-11R-A180-07,5
TCGA-EP-A2KB-01A-11R-A180-07,5
TCGA-EP-A2KC-01A-11R-A213-07,5
TCGA-EP-A3JL-01A-11R-A213-07,5
TCGA-EP-A3RK-11A-11R-A22L-07,5
TCGA-EP-A3RK-01A-11R-A22L-07,5
TCGA-ES-A2HS-01A-11R-A180-07,5
TCGA-ES-A2HT-11A-11R-A180-07,5
TCGA-ES-A2HT-01A-12R-A180-07,5
TCGA-FV-A23B-11A-11R-A16W-07,5
TCGA-FV-A23B-01A-11R-A16W-07,5
TCGA-FV-A2QQ-01A-11R-A22L-07,5
TCGA-FV-A2QR-11A-11R-A213-07,5
TCGA-FV-A2QR-01A-11R-A213-07,5
TCGA-FV-A3I0-11A-11R-A22L-07,5
TCGA-FV-A3I0-01A-11R-A22L-07,8
TCGA-FV-A3I1-11A-11R-A22L-07,5
TCGA-FV-A3I1-01A-11R-A22L-07,5
TCGA-FV-A3R2-11A-11R-A22L-07,5
TCGA-FV-A3R2-01A-11R-A22L-07,5
TCGA-FV-A3R3-01A-11R-A22L-07,5
TCGA-FV-A495-01A-11R-A266-07,5
TCGA-FV-A496-01A-11R-A266-07,5
TCGA-FV-A4ZP-01A-12R-A266-07,5
TCGA-FV-A4ZQ-01A-11R-A266-07,5
TCGA-G3-A25S-01A-11R-A16W-07,5
TCGA-G3-A25T-01A-11R-A16W-07,5
TCGA-G3-A25U-01A-11R-A16W-07,5
TCGA-G3-A25V-01A-11R-A16W-07,5
TCGA-G3-A25X-01A-11R-A16W-07,3
TCGA-G3-A25Y-01A-11R-A16W-07,3
TCGA-G3-A25Z-01A-11R-A16W-07,5
TCGA-G3-A3CG-01A-11R-A213-07,5
TCGA-G3-A3CH-11A-11R-A22L-07,5
TCGA-G3-A3CH-01A-11R-A22L-07,5
TCGA-G3-A3CI-01A-11R-A213-07,5
TCGA-G3-A3CJ-01A-11R-A213-07,5
TCGA-G3-A3CK-01A-11R-A213-07,5
TCGA-G3-A5SI-01A-31R-A27V-07,5
TCGA-G3-A5SJ-01A-11R-A27V-07,5
TCGA-G3-A5SK-01A-11R-A27V-07,5
TCGA-G3-A5SL-01A-11R-A27V-07,5
TCGA-G3-A5SM-01A-12R-A28V-07,5
TCGA-G3-A6UC-01A-21R-A33J-07,5
TCGA-G3-A7M5-01A-11R-A33R-07,5
TCGA-G3-A7M6-01A-11R-A33R-07,3
TCGA-G3-A7M7-01A-12R-A352-07,5
TCGA-G3-A7M8-01A-11R-A33R-07,5
TCGA-G3-A7M9-01A-23R-A352-07,3
TCGA-G3-AAUZ-01A-11R-A38B-07,5
TCGA-G3-AAV0-01A-11R-A37K-07,5
TCGA-G3-AAV1-01A-11R-A38B-07,5
TCGA-G3-AAV2-01A-11R-A37K-07,5
TCGA-G3-AAV3-01A-11R-A37K-07,5
TCGA-G3-AAV4-01A-11R-A38B-07,5
TCGA-G3-AAV5-01A-11R-A37K-07,5
TCGA-G3-AAV6-01A-21R-A37K-07,8
TCGA-G3-AAV7-01A-11R-A38B-07,3
TCGA-GJ-A3OU-01A-31R-A38B-07,5
TCGA-GJ-A6C0-01A-12R-A311-07,5
TCGA-GJ-A9DB-01A-11R-A37K-07,5
TCGA-HP-A5MZ-01A-21R-A27V-07,5
TCGA-HP-A5N0-01A-11R-A28V-07,5
TCGA-K7-A5RF-01A-11R-A28V-07,5
TCGA-K7-A5RG-01A-11R-A28V-07,5
TCGA-K7-A6G5-01A-11R-A311-07,5
TCGA-K7-AAU7-01A-11R-A38B-07,5
TCGA-KR-A7K0-01A-12R-A33R-07,5
TCGA-KR-A7K2-01A-12R-A33R-07,5
TCGA-KR-A7K7-01A-11R-A33J-07,5
TCGA-KR-A7K8-01A-11R-A33J-07,5
TCGA-LG-A6GG-01A-11R-A311-07,5
TCGA-LG-A9QC-01A-11R-A37K-07,5
TCGA-LG-A9QD-01A-11R-A38B-07,5
TCGA-MI-A75C-01A-11R-A32O-07,5
TCGA-MI-A75E-01A-11R-A32O-07,5
TCGA-MI-A75G-01A-11R-A32O-07,5
TCGA-MI-A75H-01A-11R-A32O-07,5
TCGA-MI-A75I-01A-11R-A32O-07,5
TCGA-MR-A520-01A-11R-A266-07,5
TCGA-MR-A8JO-01A-12R-A36F-07,5
TCGA-NI-A4U2-01A-11R-A28V-07,5
TCGA-NI-A8LF-01A-11R-A36F-07,5
TCGA-O8-A75V-01A-11R-A32O-07,5
TCGA-PD-A5DF-01A-11R-A27V-07,5
TCGA-QA-A7B7-01A-11R-A32O-07,5
TCGA-RC-A6M3-01A-11R-A32O-07,5
TCGA-RC-A6M4-01A-11R-A32O-07,5
TCGA-RC-A6M5-01A-11R-A32O-07,5
TCGA-RC-A6M6-01A-11R-A32O-07,3
TCGA-RC-A7S9-01A-11R-A33R-07,5
TCGA-RC-A7SB-01A-21R-A352-07,5
TCGA-RC-A7SF-01A-11R-A352-07,5
TCGA-RC-A7SH-01A-11R-A38B-07,5
TCGA-RC-A7SK-01A-11R-A352-07,5
TCGA-RG-A7D4-01A-12R-A33R-07,5
TCGA-T1-A6J8-01A-11R-A32O-07,5
TCGA-UB-A7MA-01A-11R-A33R-07,5
TCGA-UB-A7MB-01A-11R-A33R-07,5
TCGA-UB-A7MC-01A-11R-A33R-07,5
TCGA-UB-A7MD-01A-12R-A352-07,5
TCGA-UB-A7ME-01A-11R-A33J-07,5
TCGA-UB-A7MF-01A-11R-A33J-07,5
TCGA-UB-AA0U-01A-11R-A38B-07,5
TCGA-UB-AA0V-01A-11R-A38B-07,5
TCGA-WJ-A86L-01A-12R-A39D-07,5
TCGA-WQ-A9G7-01A-11R-A37K-07,5
TCGA-WQ-AB4B-01A-11R-A41C-07,5
TCGA-WX-AA44-01A-11R-A39D-07,5
TCGA-WX-AA46-01A-11R-A39D-07,5
TCGA-WX-AA47-01A-11R-A39D-07,5
TCGA-XR-A8TC-01A-11R-A36F-07,5
TCGA-XR-A8TD-01A-12R-A39D-07,5
TCGA-XR-A8TE-01A-11R-A36F-07,5
TCGA-XR-A8TF-01A-11R-A36F-07,5
TCGA-XR-A8TG-01A-11R-A36F-07,5
TCGA-YA-A8S7-01A-11R-A37K-07,0
TCGA-ZP-A9CV-01A-11R-A38B-07,5
TCGA-ZP-A9CY-01A-11R-A38B-07,5
TCGA-ZP-A9CZ-01A-11R-A38B-07,5
TCGA-ZP-A9D0-01A-11R-A37K-07,5
TCGA-ZP-A9D1-01A-11R-A38B-07,5
TCGA-ZP-A9D2-01A-11R-A38B-07,3
TCGA-ZP-A9D4-01A-11R-A37K-07,5
TCGA-ZS-A9CD-01A-11R-A37K-07,5
TCGA-ZS-A9CE-01A-11R-A37K-07,5
TCGA-ZS-A9CF-01A-11R-A38B-07,5
TCGA-ZS-A9CF-02A-11R-A38B-07,5
TCGA-ZS-A9CG-01A-11R-A37K-07,5
TCGA-AF-2691-01A-01R-0821-07,8
TCGA-AF-2692-01A-01R-0821-07,8
TCGA-AF-3400-01A-01R-0821-07,0
TCGA-AF-3913-01A-02R-1119-07,8
TCGA-AG-3574-01A-01R-0821-07,8
TCGA-AG-3575-01A-01R-0821-07,8
TCGA-AG-3578-01A-01R-0821-07,8
TCGA-AG-3580-01A-01R-0821-07,8
TCGA-AG-3581-01A-01R-0821-07,8
TCGA-AG-3582-01A-01R-0821-07,8
TCGA-AG-3583-01A-01R-0821-07,8
TCGA-AG-3584-01A-01R-0821-07,8
TCGA-AG-3586-01A-02R-0821-07,8
TCGA-AG-3587-01A-01R-0821-07,8
TCGA-AG-3593-01A-01R-0821-07,8
TCGA-AG-3594-01A-02R-0821-07,8
TCGA-AG-3598-01A-01R-0826-07,8
TCGA-AG-3599-01A-02R-0826-07,8
TCGA-AG-3600-01A-01R-0826-07,8
TCGA-AG-3601-01A-01R-0826-07,8
TCGA-AG-3602-01A-02R-0826-07,0
TCGA-AG-3605-01A-01R-0826-07,8
TCGA-AG-3608-01A-01R-0826-07,8
TCGA-AG-3609-01A-02R-0826-07,3
TCGA-AG-3611-01A-01R-0826-07,8
TCGA-AG-3612-01A-01R-0826-07,8
TCGA-AG-3726-01A-02R-0905-07,8
TCGA-AG-3727-01A-01R-0905-07,8
TCGA-AG-3728-01A-01R-0905-07,3
TCGA-AG-3878-01A-02R-0905-07,8
TCGA-AG-3881-01A-01R-0905-07,3
TCGA-AG-3882-01A-01R-0905-07,8
TCGA-AG-3883-01A-02R-0905-07,8
TCGA-AG-3885-01A-01R-0905-07,8
TCGA-AG-3887-01A-01R-1119-07,8
TCGA-AG-3890-01A-01R-1119-07,8
TCGA-AG-3892-01A-01R-1119-07,8
TCGA-AG-3893-01A-01R-1119-07,3
TCGA-AG-3894-01A-01R-1119-07,8
TCGA-AG-3896-01A-01R-1119-07,8
TCGA-AG-3898-01A-01R-1119-07,8
TCGA-AG-3901-01A-01R-1119-07,3
TCGA-AG-3909-01A-01R-1119-07,8
TCGA-AG-3999-01A-01R-1119-07,8
TCGA-AG-4001-01A-02R-1119-07,3
TCGA-AG-4005-01A-01R-1119-07,8
TCGA-AG-4007-01A-01R-1119-07,3
TCGA-AG-4008-01A-01R-1119-07,3
TCGA-AG-4015-01A-01R-1119-07,8
TCGA-AG-A002-01A-01R-A002-07,8
TCGA-AG-A008-01A-01R-A002-07,8
TCGA-AG-A00C-01A-01R-A002-07,8
TCGA-AG-A00H-01A-01R-A00A-07,3
TCGA-AG-A00Y-01A-02R-A002-07,8
TCGA-AG-A011-01A-01R-A002-07,3
TCGA-AG-A014-01A-02R-A002-07,8
TCGA-AG-A015-01A-01R-A002-07,8
TCGA-AG-A016-01A-01R-A002-07,8
TCGA-AG-A01J-01A-01R-A00A-07,8
TCGA-AG-A01L-01A-01R-A002-07,8
TCGA-AG-A01N-01A-01R-A00A-07,8
TCGA-AG-A01W-01A-21R-A083-07,8
TCGA-AG-A01Y-01A-41R-A083-07,8
TCGA-AG-A020-01A-21R-A083-07,8
TCGA-AG-A023-01A-01R-A00A-07,8
TCGA-AG-A025-01A-01R-A00A-07,8
TCGA-AG-A026-01A-01R-A00A-07,3
TCGA-AG-A02G-01A-01R-A00A-07,8
TCGA-AG-A02N-01A-11R-A083-07,8
TCGA-AG-A02X-01A-01R-A00A-07,8
TCGA-AG-A032-01A-01R-A00A-07,8
TCGA-AG-A036-01A-12R-A083-07,8
TCGA-05-4244-01A-01R-1107-07,4
TCGA-05-4249-01A-01R-1107-07,4
TCGA-05-4250-01A-01R-1107-07,4
TCGA-05-4382-01A-01R-1206-07,1
TCGA-05-4384-01A-01R-1755-07,4
TCGA-05-4389-01A-01R-1206-07,4
TCGA-05-4390-01A-02R-1755-07,4
TCGA-05-4395-01A-01R-1206-07,0
TCGA-05-4396-01A-21R-1858-07,4
TCGA-05-4397-01A-01R-1206-07,8
TCGA-05-4398-01A-01R-1206-07,4
TCGA-05-4402-01A-01R-1206-07,4
TCGA-05-4403-01A-01R-1206-07,4
TCGA-05-4405-01A-21R-1858-07,4
TCGA-05-4410-01A-21R-1858-07,4
TCGA-05-4415-01A-22R-1858-07,0
TCGA-05-4417-01A-22R-1858-07,4
TCGA-05-4418-01A-01R-1206-07,1
TCGA-05-4420-01A-01R-1206-07,4
TCGA-05-4422-01A-01R-1206-07,4
TCGA-05-4424-01A-22R-1858-07,1
TCGA-05-4425-01A-01R-1755-07,4
TCGA-05-4426-01A-01R-1206-07,4
TCGA-05-4427-01A-21R-1858-07,4
TCGA-05-4430-01A-02R-1206-07,4
TCGA-05-4432-01A-01R-1206-07,4
TCGA-05-4433-01A-22R-1858-07,4
TCGA-05-4434-01A-01R-1206-07,4
TCGA-05-5420-01A-01R-1628-07,4
TCGA-05-5423-01A-01R-1628-07,4
TCGA-05-5425-01A-02R-1628-07,4
TCGA-05-5428-01A-01R-1628-07,4
TCGA-05-5429-01A-01R-1628-07,3
TCGA-05-5715-01A-01R-1628-07,4
TCGA-35-3615-01A-01R-0946-07,4
TCGA-35-4122-01A-01R-1107-07,0
TCGA-35-4123-01A-01R-1107-07,4
TCGA-35-5375-01A-01R-1628-07,8
TCGA-38-4625-11A-01R-1758-07,4
TCGA-38-4625-01A-01R-1206-07,0
TCGA-38-4626-11A-01R-1758-07,4
TCGA-38-4626-01A-01R-1206-07,4
TCGA-38-4627-11A-01R-1758-07,4
TCGA-38-4627-01A-01R-1206-07,7
TCGA-38-4628-01A-01R-1206-07,4
TCGA-38-4629-01A-02R-1206-07,0
TCGA-38-4630-01A-01R-1206-07,3
TCGA-38-4631-01A-01R-1755-07,8
TCGA-38-4632-11A-01R-1755-07,4
TCGA-38-4632-01A-01R-1755-07,4
TCGA-38-6178-01A-11R-1755-07,4
TCGA-38-7271-01A-11R-2039-07,4
TCGA-38-A44F-01A-11R-A24H-07,4
TCGA-44-2655-11A-01R-1758-07,4
TCGA-44-2655-01A-01R-0946-07,4
TCGA-44-2656-01A-02R-0946-07,4
TCGA-44-2657-11A-01R-1758-07,4
TCGA-44-2657-01A-01R-1107-07,4
TCGA-44-2659-01A-01R-0946-07,4
TCGA-44-2661-11A-01R-1758-07,4
TCGA-44-2661-01A-01R-1107-07,4
TCGA-44-2662-11A-01R-1758-07,4
TCGA-44-2662-01A-01R-0946-07,0
TCGA-44-2665-11A-01R-1758-07,4
TCGA-44-2665-01A-01R-0946-07,4
TCGA-44-2666-01A-01R-0946-07,4
TCGA-44-2668-11A-01R-1758-07,4
TCGA-44-2668-01A-01R-0946-07,0
TCGA-44-3396-11A-01R-1758-07,4
TCGA-44-3396-01A-01R-1206-07,4
TCGA-44-3398-11B-01R-1758-07,4
TCGA-44-3398-01A-01R-1107-07,4
TCGA-44-3918-01A-01R-1107-07,4
TCGA-44-3919-01A-02R-1107-07,4
TCGA-44-4112-01A-01R-1107-07,4
TCGA-44-5643-01A-01R-1628-07,8
TCGA-44-5644-01A-21R-2039-07,4
TCGA-44-5645-11A-01R-1628-07,4
TCGA-44-5645-01A-01R-1628-07,4
TCGA-44-6144-11A-01R-1755-07,4
TCGA-44-6145-11A-01R-1858-07,4
TCGA-44-6145-01A-11R-1755-07,1
TCGA-44-6146-11A-01R-1858-07,4
TCGA-44-6146-01A-11R-1755-07,4
TCGA-44-6147-11A-01R-1858-07,4
TCGA-44-6147-01A-11R-1755-07,4
TCGA-44-6148-11A-01R-1858-07,4
TCGA-44-6148-01A-11R-1755-07,4
TCGA-44-6774-01A-21R-1858-07,4
TCGA-44-6775-01A-11R-1858-07,4
TCGA-44-6776-11A-01R-1858-07,4
TCGA-44-6776-01A-11R-1858-07,4
TCGA-44-6777-11A-01R-1858-07,4
TCGA-44-6777-01A-11R-1858-07,4
TCGA-44-6778-11A-01R-1858-07,4
TCGA-44-6778-01A-11R-1858-07,4
TCGA-44-6779-01A-11R-1858-07,0
TCGA-44-7659-01A-11R-2066-07,4
TCGA-44-7660-01A-11R-2066-07,8
TCGA-44-7661-01A-11R-2066-07,0
TCGA-44-7662-01A-11R-2066-07,4
TCGA-44-7667-01A-31R-2066-07,8
TCGA-44-7669-01A-21R-2066-07,1
TCGA-44-7670-01A-11R-2066-07,8
TCGA-44-7671-01A-11R-2066-07,4
TCGA-44-7672-01A-11R-2066-07,4
TCGA-44-8117-01A-11R-2241-07,4
TCGA-44-8119-01A-11R-2241-07,4
TCGA-44-8120-01A-11R-2241-07,4
TCGA-44-A479-01A-31R-A24H-07,4
TCGA-44-A47A-01A-21R-A24H-07,4
TCGA-44-A47B-01A-11R-A24H-07,4
TCGA-44-A47G-01A-21R-A24H-07,4
TCGA-44-A4SS-01A-11R-A24X-07,1
TCGA-44-A4SU-01A-11R-A24X-07,4
TCGA-49-4486-01A-01R-1206-07,4
TCGA-49-4487-01A-21R-1858-07,4
TCGA-49-4488-01A-01R-1755-07,4
TCGA-49-4490-11A-01R-1858-07,4
TCGA-49-4490-01A-21R-1858-07,4
TCGA-49-4494-01A-01R-1206-07,4
TCGA-49-4501-01A-01R-1206-07,4
TCGA-49-4505-01A-01R-1206-07,4
TCGA-49-4506-01A-01R-1206-07,8
TCGA-49-4507-01A-01R-1206-07,0
TCGA-49-4510-01A-01R-1206-07,4
TCGA-49-4512-11A-01R-1858-07,4
TCGA-49-4512-01A-21R-1858-07,4
TCGA-49-4514-01A-21R-1858-07,4
TCGA-49-6742-11A-01R-1858-07,4
TCGA-49-6742-01A-11R-1858-07,4
TCGA-49-6743-11A-01R-1858-07,4
TCGA-49-6743-01A-11R-1858-07,1
TCGA-49-6744-11A-01R-1858-07,4
TCGA-49-6744-01A-11R-1858-07,4
TCGA-49-6745-11A-01R-1858-07,4
TCGA-49-6745-01A-11R-1858-07,4
TCGA-49-6761-11A-01R-1949-07,4
TCGA-49-6761-01A-31R-1949-07,4
TCGA-49-6767-01A-11R-1858-07,4
TCGA-49-AAQV-01A-11R-A39D-07,4
TCGA-49-AAR0-01A-21R-A39D-07,4
TCGA-49-AAR2-01A-11R-A39D-07,4
TCGA-49-AAR3-01A-11R-A41B-07,0
TCGA-49-AAR4-01A-12R-A41B-07,4
TCGA-49-AAR9-01A-21R-A41B-07,8
TCGA-49-AARE-01A-11R-A41B-07,8
TCGA-49-AARN-01A-21R-A41B-07,4
TCGA-49-AARO-01A-12R-A41B-07,4
TCGA-49-AARQ-01A-11R-A41B-07,8
TCGA-49-AARR-01A-11R-A41B-07,4
TCGA-4B-A93V-01A-11R-A39D-07,4
TCGA-50-5044-01A-21R-1858-07,4
TCGA-50-5045-01A-01R-1628-07,4
TCGA-50-5049-01A-01R-1628-07,4
TCGA-50-5051-01A-21R-1858-07,4
TCGA-50-5055-01A-01R-1628-07,4
TCGA-50-5066-01A-01R-1628-07,4
TCGA-50-5066-02A-11R-2090-07,4
TCGA-50-5068-01A-01R-1628-07,4
TCGA-50-5072-01A-21R-1858-07,1
TCGA-50-5930-11A-01R-1755-07,4
TCGA-50-5930-01A-11R-1755-07,1
TCGA-50-5931-11A-01R-1858-07,4
TCGA-50-5931-01A-11R-1755-07,8
TCGA-50-5932-11A-01R-1755-07,4
TCGA-50-5932-01A-11R-1755-07,4
TCGA-50-5933-11A-01R-1755-07,4
TCGA-50-5933-01A-11R-1755-07,4
TCGA-50-5935-11A-01R-1858-07,4
TCGA-50-5935-01A-11R-1755-07,4
TCGA-50-5936-11A-01R-1628-07,4
TCGA-50-5936-01A-11R-1628-07,1
TCGA-50-5939-11A-01R-1628-07,4
TCGA-50-5939-01A-11R-1628-07,0
TCGA-50-5941-01A-11R-1755-07,4
TCGA-50-5942-01A-21R-1755-07,4
TCGA-50-5944-01A-11R-1755-07,4
TCGA-50-5946-01A-11R-1755-07,4
TCGA-50-5946-02A-11R-2090-07,4
TCGA-50-6590-01A-12R-1858-07,0
TCGA-50-6591-01A-11R-1755-07,3
TCGA-50-6592-01A-11R-1755-07,1
TCGA-50-6593-01A-11R-1755-07,4
TCGA-50-6594-01A-11R-1755-07,4
TCGA-50-6595-11A-01R-1858-07,4
TCGA-50-6595-01A-12R-1858-07,0
TCGA-50-6597-01A-11R-1858-07,4
TCGA-50-6673-01A-11R-1949-07,4
TCGA-50-7109-01A-11R-2039-07,4
TCGA-50-8457-01A-11R-2326-07,4
TCGA-50-8459-01A-11R-2326-07,7
TCGA-50-8460-01A-11R-2326-07,4
TCGA-53-7624-01A-11R-2066-07,1
TCGA-53-7626-01A-12R-2066-07,4
TCGA-53-7813-01A-11R-2170-07,4
TCGA-53-A4EZ-01A-12R-A24X-07,4
TCGA-55-1592-01A-01R-0946-07,4
TCGA-55-1594-01A-01R-0946-07,4
TCGA-55-1595-01A-01R-0946-07,4
TCGA-55-1596-01A-01R-0946-07,8
TCGA-55-5899-01A-11R-1628-07,1
TCGA-55-6543-01A-11R-1755-07,4
TCGA-55-6642-01A-11R-1858-07,4
TCGA-55-6712-01A-11R-1858-07,4
TCGA-55-6968-11A-01R-1949-07,4
TCGA-55-6968-01A-11R-1949-07,1
TCGA-55-6969-11A-01R-1949-07,4
TCGA-55-6969-01A-11R-1949-07,4
TCGA-55-6970-11A-01R-1949-07,4
TCGA-55-6970-01A-11R-1949-07,4
TCGA-55-6971-11A-01R-1949-07,4
TCGA-55-6971-01A-11R-1949-07,4
TCGA-55-6972-11A-01R-1949-07,4
TCGA-55-6972-01A-11R-1949-07,4
TCGA-55-6975-11A-01R-1949-07,4
TCGA-55-6975-01A-11R-1949-07,1
TCGA-55-6978-11A-01R-1949-07,4
TCGA-55-6978-01A-11R-1949-07,0
TCGA-55-6979-11A-01R-1949-07,4
TCGA-55-6979-01A-11R-1949-07,4
TCGA-55-6980-11A-01R-1949-07,4
TCGA-55-6980-01A-11R-1949-07,4
TCGA-55-6981-11A-01R-1949-07,4
TCGA-55-6981-01A-11R-1949-07,4
TCGA-55-6982-11A-01R-1949-07,4
TCGA-55-6982-01A-11R-1949-07,4
TCGA-55-6983-11A-01R-1949-07,4
TCGA-55-6983-01A-11R-1949-07,4
TCGA-55-6984-11A-01R-1949-07,4
TCGA-55-6984-01A-11R-1949-07,8
TCGA-55-6985-11A-01R-1949-07,4
TCGA-55-6985-01A-11R-1949-07,4
TCGA-55-6986-11A-01R-1949-07,4
TCGA-55-6986-01A-11R-1949-07,4
TCGA-55-6987-01A-11R-1949-07,4
TCGA-55-7227-01A-11R-2039-07,4
TCGA-55-7281-01A-11R-2039-07,4
TCGA-55-7283-01A-11R-2039-07,4
TCGA-55-7284-01B-11R-2241-07,4
TCGA-55-7570-01A-11R-2039-07,8
TCGA-55-7573-01A-11R-2039-07,4
TCGA-55-7574-01A-11R-2039-07,4
TCGA-55-7576-01A-11R-2066-07,4
TCGA-55-7724-01A-11R-2170-07,4
TCGA-55-7725-01A-11R-2170-07,4
TCGA-55-7726-01A-11R-2170-07,1
TCGA-55-7727-01A-11R-2170-07,4
TCGA-55-7728-01A-11R-2187-07,4
TCGA-55-7815-01A-11R-2170-07,4
TCGA-55-7816-01A-11R-2170-07,4
TCGA-55-7903-01A-11R-2170-07,4
TCGA-55-7907-01A-11R-2170-07,4
TCGA-55-7910-01A-11R-2170-07,4
TCGA-55-7911-01A-11R-2170-07,4
TCGA-55-7913-01B-11R-2241-07,8
TCGA-55-7914-01A-11R-2170-07,4
TCGA-55-7994-01A-11R-2187-07,4
TCGA-55-7995-01A-11R-2187-07,1
TCGA-55-8085-01A-11R-2241-07,4
TCGA-55-8087-01A-11R-2241-07,4
TCGA-55-8089-01A-11R-2241-07,1
TCGA-55-8090-01A-11R-2241-07,4
TCGA-55-8091-01A-11R-2241-07,4
TCGA-55-8092-01A-11R-2241-07,1
TCGA-55-8094-01A-11R-2241-07,8
TCGA-55-8096-01A-11R-2241-07,4
TCGA-55-8097-01A-11R-2241-07,4
TCGA-55-8203-01A-11R-2241-07,4
TCGA-55-8204-01A-11R-2241-07,0
TCGA-55-8205-01A-11R-2241-07,4
TCGA-55-8206-01A-11R-2241-07,4
TCGA-55-8207-01A-11R-2241-07,4
TCGA-55-8208-01A-11R-2241-07,4
TCGA-55-8299-01A-11R-2287-07,4
TCGA-55-8301-01A-11R-2287-07,4
TCGA-55-8302-01A-11R-2326-07,4
TCGA-55-8505-01A-11R-2403-07,8
TCGA-55-8506-01A-11R-2403-07,4
TCGA-55-8507-01A-11R-2403-07,4
TCGA-55-8508-01A-11R-2403-07,4
TCGA-55-8510-01A-11R-2403-07,4
TCGA-55-8511-01A-11R-2403-07,4
TCGA-55-8512-01A-11R-2403-07,4
TCGA-55-8513-01A-11R-2403-07,4
TCGA-55-8514-01A-11R-2403-07,4
TCGA-55-8614-01A-11R-2403-07,4
TCGA-55-8615-01A-11R-2403-07,4
TCGA-55-8616-01A-11R-2403-07,4
TCGA-55-8619-01A-11R-2403-07,4
TCGA-55-8620-01A-11R-2403-07,8
TCGA-55-8621-01A-11R-2403-07,4
TCGA-55-A48X-01A-11R-A24H-07,4
TCGA-55-A48Y-01A-11R-A24H-07,4
TCGA-55-A48Z-01A-12R-A24X-07,4
TCGA-55-A490-01A-11R-A466-07,4
TCGA-55-A491-01A-11R-A24H-07,3
TCGA-55-A492-01A-11R-A24H-07,4
TCGA-55-A493-01A-11R-A24H-07,4
TCGA-55-A494-01A-11R-A24X-07,4
TCGA-55-A4DF-01A-11R-A24H-07,4
TCGA-55-A4DG-01A-11R-A24H-07,4
TCGA-55-A57B-01A-12R-A39D-07,4
TCGA-62-8394-01A-11R-2326-07,8
TCGA-62-8395-01A-11R-2326-07,4
TCGA-62-8397-01A-11R-2326-07,4
TCGA-62-8398-01A-11R-2326-07,1
TCGA-62-8399-01A-21R-2326-07,1
TCGA-62-8402-01A-11R-2326-07,1
TCGA-62-A46O-01A-11R-A24H-07,8
TCGA-62-A46P-01A-11R-A24H-07,4
TCGA-62-A46R-01A-11R-A24H-07,4
TCGA-62-A46S-01A-11R-A24H-07,4
TCGA-62-A46U-01A-11R-A24H-07,4
TCGA-62-A46V-01A-11R-A24H-07,4
TCGA-62-A46Y-01A-11R-A24H-07,4
TCGA-62-A470-01A-11R-A24H-07,4
TCGA-62-A471-01A-12R-A24H-07,8
TCGA-62-A472-01A-11R-A24H-07,4
TCGA-64-1676-01A-01R-0946-07,4
TCGA-64-1677-01A-01R-0946-07,4
TCGA-64-1678-01A-01R-0946-07,4
TCGA-64-1679-01A-21R-2066-07,1
TCGA-64-1680-01A-02R-0946-07,4
TCGA-64-1681-01A-11R-2066-07,4
TCGA-64-5774-01A-01R-1628-07,3
TCGA-64-5775-01A-01R-1628-07,0
TCGA-64-5778-01A-01R-1628-07,4
TCGA-64-5779-01A-01R-1628-07,4
TCGA-64-5781-01A-01R-1628-07,0
TCGA-64-5815-01A-01R-1628-07,4
TCGA-67-3770-01A-01R-0946-07,4
TCGA-67-3771-01A-01R-0946-07,1
TCGA-67-3772-01A-01R-0946-07,4
TCGA-67-3773-01A-01R-0946-07,4
TCGA-67-3774-01A-01R-0946-07,4
TCGA-67-4679-01B-01R-1755-07,4
TCGA-67-6215-01A-11R-1755-07,4
TCGA-67-6216-01A-11R-1755-07,4
TCGA-67-6217-01A-11R-1755-07,4
TCGA-69-7760-01A-11R-2170-07,4
TCGA-69-7761-01A-11R-2170-07,1
TCGA-69-7763-01A-11R-2170-07,4
TCGA-69-7764-01A-11R-2170-07,4
TCGA-69-7765-01A-11R-2170-07,4
TCGA-69-7973-01A-11R-2187-07,4
TCGA-69-7974-01A-11R-2187-07,4
TCGA-69-7978-01A-11R-2187-07,4
TCGA-69-7979-01A-11R-2187-07,4
TCGA-69-7980-01A-11R-2187-07,4
TCGA-69-8253-01A-11R-2287-07,4
TCGA-69-8254-01A-11R-2287-07,4
TCGA-69-8255-01A-11R-2287-07,1
TCGA-69-8453-01A-12R-2326-07,4
TCGA-69-A59K-01A-11R-A262-07,4
TCGA-71-6725-01A-11R-1858-07,4
TCGA-71-8520-01A-11R-2403-07,4
TCGA-73-4658-01A-01R-1755-07,4
TCGA-73-4659-01A-01R-1206-07,4
TCGA-73-4662-01A-01R-1206-07,4
TCGA-73-4666-01A-01R-1206-07,0
TCGA-73-4668-01A-01R-1206-07,4
TCGA-73-4670-01A-01R-1206-07,8
TCGA-73-4675-01A-01R-1206-07,4
TCGA-73-4676-11A-01R-1755-07,4
TCGA-73-4676-01A-01R-1755-07,4
TCGA-73-4677-01A-01R-1206-07,4
TCGA-73-7498-01A-12R-2187-07,4
TCGA-73-7499-01A-11R-2187-07,4
TCGA-73-A9RS-01A-11R-A41B-07,8
TCGA-75-5122-01A-01R-1755-07,4
TCGA-75-5125-01A-01R-1755-07,4
TCGA-75-5126-01A-01R-1755-07,4
TCGA-75-5146-01A-01R-1628-07,4
TCGA-75-5147-01A-01R-1628-07,4
TCGA-75-6203-01A-11R-1755-07,4
TCGA-75-6205-01A-11R-1755-07,0
TCGA-75-6206-01A-11R-1755-07,4
TCGA-75-6207-01A-11R-1755-07,4
TCGA-75-6211-01A-11R-1755-07,4
TCGA-75-6212-01A-11R-1755-07,4
TCGA-75-6214-01A-41R-1949-07,0
TCGA-75-7025-01A-12R-1949-07,4
TCGA-75-7027-01A-11R-1949-07,1
TCGA-75-7030-01A-11R-1949-07,4
TCGA-75-7031-01A-11R-1949-07,4
TCGA-78-7143-01A-11R-2039-07,4
TCGA-78-7145-01A-11R-2039-07,4
TCGA-78-7146-01A-11R-2039-07,0
TCGA-78-7147-01A-11R-2039-07,4
TCGA-78-7148-01A-11R-2039-07,4
TCGA-78-7149-01A-11R-2039-07,4
TCGA-78-7150-01A-21R-2039-07,1
TCGA-78-7152-01A-11R-2039-07,4
TCGA-78-7153-01A-11R-2039-07,4
TCGA-78-7154-01A-11R-2039-07,1
TCGA-78-7155-01A-11R-2039-07,4
TCGA-78-7156-01A-11R-2039-07,4
TCGA-78-7158-01A-11R-2039-07,4
TCGA-78-7159-01A-11R-2039-07,4
TCGA-78-7160-01A-11R-2039-07,4
TCGA-78-7161-01A-11R-2039-07,4
TCGA-78-7162-01A-21R-2066-07,4
TCGA-78-7163-01A-12R-2066-07,4
TCGA-78-7166-01A-12R-2066-07,8
TCGA-78-7167-01A-11R-2066-07,4
TCGA-78-7220-01A-11R-2039-07,8
TCGA-78-7535-01A-11R-2066-07,4
TCGA-78-7536-01A-11R-2066-07,4
TCGA-78-7537-01A-11R-2066-07,4
TCGA-78-7539-01A-11R-2066-07,4
TCGA-78-7540-01A-11R-2066-07,4
TCGA-78-7542-01A-21R-2066-07,8
TCGA-78-7633-01A-11R-2066-07,4
TCGA-78-8640-01A-11R-2403-07,8
TCGA-78-8648-01A-11R-2403-07,4
TCGA-78-8655-01A-11R-2403-07,4
TCGA-78-8660-01A-11R-2403-07,4
TCGA-78-8662-01A-11R-2403-07,4
TCGA-80-5607-01A-31R-1949-07,4
TCGA-80-5608-01A-31R-1949-07,4
TCGA-80-5611-01A-01R-1628-07,1
TCGA-83-5908-01A-21R-2287-07,0
TCGA-86-6562-01A-11R-1755-07,4
TCGA-86-6851-01A-11R-1949-07,4
TCGA-86-7701-01A-11R-2170-07,4
TCGA-86-7711-01A-11R-2066-07,1
TCGA-86-7713-01A-11R-2066-07,4
TCGA-86-7714-01A-12R-2170-07,4
TCGA-86-7953-01A-11R-2187-07,4
TCGA-86-7954-01A-11R-2187-07,4
TCGA-86-7955-01A-11R-2187-07,8
TCGA-86-8054-01A-11R-2241-07,4
TCGA-86-8055-01A-11R-2241-07,1
TCGA-86-8056-01A-11R-2241-07,4
TCGA-86-8073-01A-11R-2241-07,4
TCGA-86-8074-01A-11R-2241-07,4
TCGA-86-8075-01A-11R-2241-07,1
TCGA-86-8076-01A-31R-2241-07,4
TCGA-86-8278-01A-11R-2287-07,4
TCGA-86-8279-01A-11R-2287-07,4
TCGA-86-8280-01A-11R-2287-07,4
TCGA-86-8281-01A-11R-2287-07,4
TCGA-86-8358-01A-11R-2326-07,3
TCGA-86-8359-01A-11R-2326-07,4
TCGA-86-8585-01A-11R-2403-07,8
TCGA-86-8668-01A-11R-2403-07,4
TCGA-86-8669-01A-11R-2403-07,4
TCGA-86-8671-01A-11R-2403-07,4
TCGA-86-8672-01A-21R-2403-07,8
TCGA-86-8673-01A-11R-2403-07,4
TCGA-86-8674-01A-21R-2403-07,4
TCGA-86-A456-01A-11R-A24H-07,4
TCGA-86-A4D0-01A-11R-A24H-07,4
TCGA-86-A4JF-01A-11R-A24X-07,4
TCGA-86-A4P7-01A-11R-A24X-07,4
TCGA-86-A4P8-01A-11R-A24X-07,4
TCGA-91-6828-11A-01R-1858-07,4
TCGA-91-6828-01A-11R-1858-07,4
TCGA-91-6829-11A-01R-1858-07,4
TCGA-91-6829-01A-21R-1858-07,4
TCGA-91-6830-01A-11R-1949-07,4
TCGA-91-6831-11A-02R-1858-07,4
TCGA-91-6831-01A-11R-1858-07,4
TCGA-91-6835-11A-01R-1858-07,4
TCGA-91-6835-01A-11R-1858-07,4
TCGA-91-6836-11A-01R-1858-07,4
TCGA-91-6836-01A-21R-1858-07,8
TCGA-91-6840-01A-11R-1949-07,4
TCGA-91-6847-11A-01R-1949-07,4
TCGA-91-6847-01A-11R-1949-07,8
TCGA-91-6848-01A-11R-1949-07,0
TCGA-91-6849-11A-01R-1949-07,4
TCGA-91-6849-01A-11R-1949-07,4
TCGA-91-7771-01A-11R-2170-07,4
TCGA-91-8496-01A-11R-2403-07,4
TCGA-91-8497-01A-11R-2403-07,4
TCGA-91-8499-01A-11R-2403-07,8
TCGA-91-A4BC-01A-11R-A24H-07,4
TCGA-91-A4BD-01A-11R-A24H-07,4
TCGA-93-7347-01A-11R-2187-07,4
TCGA-93-7348-01A-21R-2039-07,4
TCGA-93-8067-01A-11R-2287-07,8
TCGA-93-A4JN-01A-11R-A24X-07,4
TCGA-93-A4JO-01A-21R-A24X-07,4
TCGA-93-A4JP-01A-11R-A24X-07,4
TCGA-93-A4JQ-01A-11R-A24X-07,4
TCGA-95-7039-01A-11R-1949-07,4
TCGA-95-7043-01A-11R-1949-07,3
TCGA-95-7562-01A-11R-2241-07,4
TCGA-95-7567-01A-11R-2066-07,4
TCGA-95-7944-01A-11R-2187-07,1
TCGA-95-7947-01A-11R-2187-07,1
TCGA-95-7948-01A-11R-2187-07,4
TCGA-95-8039-01A-11R-2241-07,4
TCGA-95-8494-01A-11R-2326-07,4
TCGA-95-A4VK-01A-11R-A262-07,4
TCGA-95-A4VN-01A-11R-A262-07,4
TCGA-95-A4VP-01A-21R-A262-07,4
TCGA-97-7546-01A-11R-2039-07,4
TCGA-97-7547-01A-11R-2039-07,4
TCGA-97-7552-01A-11R-2039-07,4
TCGA-97-7553-01A-21R-2039-07,4
TCGA-97-7554-01A-11R-2039-07,4
TCGA-97-7937-01A-11R-2170-07,4
TCGA-97-7938-01A-11R-2170-07,4
TCGA-97-7941-01A-11R-2187-07,4
TCGA-97-8171-01A-11R-2287-07,4
TCGA-97-8172-01A-11R-2287-07,4
TCGA-97-8174-01A-11R-2287-07,4
TCGA-97-8175-01A-11R-2287-07,8
TCGA-97-8176-01A-11R-2403-07,4
TCGA-97-8177-01A-11R-2287-07,4
TCGA-97-8179-01A-11R-2287-07,4
TCGA-97-8547-01A-11R-2403-07,4
TCGA-97-8552-01A-11R-2403-07,4
TCGA-97-A4LX-01A-11R-A24X-07,4
TCGA-97-A4M0-01A-11R-A24X-07,4
TCGA-97-A4M1-01A-11R-A24X-07,4
TCGA-97-A4M2-01A-12R-A24X-07,4
TCGA-97-A4M3-01A-11R-A24X-07,4
TCGA-97-A4M5-01A-11R-A24X-07,4
TCGA-97-A4M6-01A-11R-A24X-07,4
TCGA-97-A4M7-01A-11R-A24X-07,4
TCGA-99-7458-01A-11R-2039-07,4
TCGA-99-8025-01A-11R-2241-07,4
TCGA-99-8028-01A-11R-2241-07,4
TCGA-99-8032-01A-11R-2241-07,4
TCGA-99-8033-01A-11R-2241-07,4
TCGA-99-AA5R-01A-11R-A39D-07,4
TCGA-J2-8192-01A-11R-2241-07,4
TCGA-J2-8194-01A-11R-2241-07,4
TCGA-J2-A4AD-01A-11R-A24H-07,8
TCGA-J2-A4AE-01A-21R-A24H-07,4
TCGA-J2-A4AG-01A-11R-A24H-07,4
TCGA-L4-A4E5-01A-11R-A24X-07,4
TCGA-L4-A4E6-01A-11R-A24H-07,4
TCGA-L9-A443-01A-12R-A24H-07,4
TCGA-L9-A444-01A-21R-A24H-07,4
TCGA-L9-A50W-01A-12R-A39D-07,4
TCGA-L9-A5IP-01A-21R-A39D-07,8
TCGA-L9-A743-01A-43R-A39D-07,4
TCGA-L9-A7SV-01A-11R-A39D-07,4
TCGA-L9-A8F4-01A-11R-A39D-07,1
TCGA-MN-A4N1-01A-11R-A24X-07,4
TCGA-MN-A4N4-01A-12R-A24X-07,1
TCGA-MN-A4N5-01A-11R-A24X-07,4
TCGA-MP-A4SV-01A-11R-A24X-07,4
TCGA-MP-A4SW-01A-21R-A24X-07,4
TCGA-MP-A4SY-01A-21R-A24X-07,4
TCGA-MP-A4T4-01A-11R-A262-07,4
TCGA-MP-A4T6-01A-32R-A262-07,4
TCGA-MP-A4T7-01A-11R-A24X-07,4
TCGA-MP-A4T8-01A-11R-A24X-07,4
TCGA-MP-A4T9-01A-11R-A24X-07,4
TCGA-MP-A4TA-01A-21R-A24X-07,8
TCGA-MP-A4TC-01A-11R-A24X-07,4
TCGA-MP-A4TD-01A-32R-A262-07,4
TCGA-MP-A4TE-01A-22R-A466-07,4
TCGA-MP-A4TF-01A-11R-A262-07,8
TCGA-MP-A4TH-01A-31R-A262-07,4
TCGA-MP-A4TI-01A-21R-A24X-07,0
TCGA-MP-A4TJ-01A-51R-A262-07,4
TCGA-MP-A4TK-01A-11R-A24X-07,4
TCGA-MP-A5C7-01A-11R-A262-07,4
TCGA-NJ-A4YF-01A-12R-A262-07,4
TCGA-NJ-A4YG-01A-22R-A262-07,4
TCGA-NJ-A4YI-01A-11R-A262-07,4
TCGA-NJ-A4YP-01A-11R-A262-07,4
TCGA-NJ-A4YQ-01A-11R-A262-07,1
TCGA-NJ-A55A-01A-11R-A262-07,4
TCGA-NJ-A55O-01A-11R-A262-07,4
TCGA-NJ-A55R-01A-11R-A262-07,4
TCGA-NJ-A7XG-01A-12R-A39D-07,4
TCGA-O1-A52J-01A-11R-A262-07,4
TCGA-S2-AA1A-01A-12R-A39D-07,4
TCGA-18-3406-01A-01R-0980-07,0
TCGA-18-3407-01A-01R-0980-07,0
TCGA-18-3408-01A-01R-0980-07,0
TCGA-18-3409-01A-01R-0980-07,7
TCGA-18-3410-01A-01R-0980-07,0
TCGA-18-3411-01A-01R-0980-07,0
TCGA-18-3412-01A-01R-0980-07,0
TCGA-18-3414-01A-01R-0980-07,0
TCGA-18-3415-01A-01R-0980-07,0
TCGA-18-3416-01A-01R-0980-07,0
TCGA-18-3417-01A-01R-1443-07,0
TCGA-18-3419-01A-01R-0980-07,0
TCGA-18-3421-01A-01R-0980-07,0
TCGA-18-4083-01A-01R-1100-07,0
TCGA-18-4086-01A-01R-1100-07,0
TCGA-18-4721-01A-01R-1443-07,0
TCGA-18-5592-01A-01R-1635-07,0
TCGA-18-5595-01A-01R-1635-07,8
TCGA-21-1070-01A-01R-0692-07,0
TCGA-21-1071-01A-01R-0692-07,0
TCGA-21-1072-01A-01R-0692-07,0
TCGA-21-1075-01A-01R-0692-07,8
TCGA-21-1076-01A-02R-0692-07,0
TCGA-21-1077-01A-01R-0692-07,0
TCGA-21-1078-01A-01R-0692-07,8
TCGA-21-1079-01A-01R-0692-07,0
TCGA-21-1080-01A-01R-0692-07,0
TCGA-21-1081-01A-01R-0692-07,0
TCGA-21-1082-01A-01R-0692-07,0
TCGA-21-1083-01A-01R-0692-07,0
TCGA-21-5782-01A-01R-1635-07,0
TCGA-21-5783-01A-41R-2187-07,8
TCGA-21-5784-01A-01R-1635-07,0
TCGA-21-5786-01A-01R-1635-07,0
TCGA-21-5787-01A-01R-1635-07,1
TCGA-21-A5DI-01A-31R-A26W-07,0
TCGA-22-0940-01A-01R-0692-07,0
TCGA-22-0944-01A-01R-0692-07,0
TCGA-22-1000-01A-01R-A32Z-07,0
TCGA-22-1002-01A-01R-0692-07,4
TCGA-22-1005-01A-01R-0692-07,4
TCGA-22-1011-01A-01R-0692-07,0
TCGA-22-1012-01A-01R-0692-07,0
TCGA-22-1016-01A-01R-0692-07,4
TCGA-22-1017-01A-01R-0692-07,4
TCGA-22-4591-01A-01R-1201-07,8
TCGA-22-4593-11A-01R-1820-07,4
TCGA-22-4593-01A-21R-1820-07,0
TCGA-22-4594-01A-01R-1201-07,4
TCGA-22-4595-01A-01R-1201-07,0
TCGA-22-4596-01A-01R-1201-07,4
TCGA-22-4599-01A-01R-1443-07,0
TCGA-22-4601-01A-01R-1443-07,1
TCGA-22-4604-01A-01R-1201-07,0
TCGA-22-4605-01A-21R-2125-07,0
TCGA-22-4607-01A-01R-1201-07,0
TCGA-22-4609-11A-01R-2125-07,4
TCGA-22-4609-01A-21R-2125-07,0
TCGA-22-4613-01A-01R-1443-07,0
TCGA-22-5471-11A-01R-1635-07,4
TCGA-22-5471-01A-01R-1635-07,0
TCGA-22-5472-11A-11R-1635-07,4
TCGA-22-5472-01A-01R-1635-07,4
TCGA-22-5473-01A-01R-1635-07,0
TCGA-22-5474-01A-01R-1635-07,0
TCGA-22-5477-01A-01R-1635-07,8
TCGA-22-5478-11A-11R-1635-07,4
TCGA-22-5478-01A-01R-1635-07,3
TCGA-22-5479-01A-31R-1949-07,0
TCGA-22-5480-01A-01R-1635-07,0
TCGA-22-5481-11A-01R-1949-07,4
TCGA-22-5481-01A-31R-1949-07,0
TCGA-22-5482-11A-01R-1635-07,4
TCGA-22-5482-01A-01R-1635-07,0
TCGA-22-5483-11A-11R-1820-07,4
TCGA-22-5483-01A-01R-1820-07,1
TCGA-22-5485-01A-01R-1635-07,0
TCGA-22-5489-11A-01R-1635-07,4
TCGA-22-5489-01A-01R-1635-07,0
TCGA-22-5491-11A-01R-1858-07,4
TCGA-22-5491-01A-01R-1635-07,0
TCGA-22-5492-01A-01R-1635-07,0
TCGA-22-A5C4-01A-12R-A27Q-07,0
TCGA-33-4532-01A-01R-1201-07,8
TCGA-33-4533-01A-01R-1201-07,0
TCGA-33-4538-01A-01R-1201-07,0
TCGA-33-4547-01A-01R-1201-07,0
TCGA-33-4566-01A-01R-1443-07,0
TCGA-33-4582-01A-01R-1443-07,0
TCGA-33-4583-01A-01R-1443-07,0
TCGA-33-4586-01A-01R-1443-07,0
TCGA-33-4587-11A-01R-2125-07,4
TCGA-33-4587-01A-11R-2125-07,8
TCGA-33-4589-01A-01R-1443-07,0
TCGA-33-6737-11A-01R-1820-07,4
TCGA-33-6737-01A-11R-1820-07,8
TCGA-33-6738-01A-11R-1949-07,3
TCGA-33-A4WN-01A-11R-A262-07,8
TCGA-33-A5GW-01A-11R-A27Q-07,8
TCGA-33-AAS8-01A-11R-A405-07,8
TCGA-33-AASB-01A-11R-A405-07,8
TCGA-33-AASD-01A-11R-A405-07,0
TCGA-33-AASI-01A-22R-A405-07,8
TCGA-33-AASJ-01A-11R-A405-07,8
TCGA-33-AASL-01A-11R-A405-07,8
TCGA-34-2596-01A-01R-0851-07,0
TCGA-34-2600-01A-01R-0851-07,8
TCGA-34-2608-01A-02R-0851-07,0
TCGA-34-5231-01A-21R-1820-07,0
TCGA-34-5232-01A-21R-1820-07,0
TCGA-34-5234-01A-01R-1635-07,4
TCGA-34-5236-01A-21R-1820-07,0
TCGA-34-5239-01A-21R-1820-07,0
TCGA-34-5240-01A-01R-1443-07,0
TCGA-34-5241-01A-01R-1443-07,0
TCGA-34-5927-01A-11R-1820-07,8
TCGA-34-5928-01A-11R-1820-07,1
TCGA-34-5929-01A-11R-1820-07,0
TCGA-34-7107-11A-01R-1949-07,4
TCGA-34-7107-01A-11R-1949-07,0
TCGA-34-8454-11A-01R-2326-07,4
TCGA-34-8454-01A-11R-2326-07,0
TCGA-34-8455-01A-11R-2326-07,0
TCGA-34-8456-01A-21R-2326-07,3
TCGA-34-A5IX-01A-12R-A27Q-07,0
TCGA-37-3783-01A-01R-1201-07,0
TCGA-37-3789-01A-01R-0980-07,0
TCGA-37-3792-01A-01R-0980-07,0
TCGA-37-4129-01A-01R-1100-07,3
TCGA-37-4130-01A-01R-1100-07,0
TCGA-37-4132-01A-01R-1100-07,3
TCGA-37-4133-01A-01R-1100-07,0
TCGA-37-4135-01A-01R-1100-07,8
TCGA-37-4141-01A-02R-1100-07,3
TCGA-37-5819-01A-01R-1635-07,8
TCGA-37-A5EL-01A-11R-A26W-07,8
TCGA-37-A5EM-01A-21R-A27Q-07,0
TCGA-37-A5EN-01A-21R-A26W-07,8
TCGA-39-5011-01A-01R-1443-07,0
TCGA-39-5016-01A-01R-1443-07,0
TCGA-39-5019-01A-01R-1820-07,0
TCGA-39-5021-01A-01R-1443-07,1
TCGA-39-5022-01A-21R-1820-07,0
TCGA-39-5024-01A-21R-1820-07,0
TCGA-39-5027-01A-21R-1820-07,8
TCGA-39-5028-01A-01R-1443-07,0
TCGA-39-5029-01A-01R-1443-07,0
TCGA-39-5030-01A-01R-1443-07,0
TCGA-39-5031-01A-01R-1443-07,0
TCGA-39-5034-01A-01R-1443-07,4
TCGA-39-5035-01A-01R-1443-07,0
TCGA-39-5036-01A-01R-1443-07,0
TCGA-39-5037-01A-01R-1443-07,8
TCGA-39-5039-01A-01R-1443-07,4
TCGA-39-5040-11A-01R-2125-07,4
TCGA-39-5040-01A-21R-2125-07,8
TCGA-43-2576-01A-01R-A32Z-07,1
TCGA-43-2578-01A-01R-0851-07,8
TCGA-43-2581-01A-01R-0851-07,4
TCGA-43-3394-11A-01R-1758-07,4
TCGA-43-3394-01A-01R-0980-07,8
TCGA-43-3920-01A-01R-0980-07,0
TCGA-43-5668-01A-01R-1635-07,1
TCGA-43-5670-11A-01R-2125-07,4
TCGA-43-5670-01A-21R-2125-07,8
TCGA-43-6143-11A-01R-1820-07,4
TCGA-43-6143-01A-11R-1820-07,8
TCGA-43-6647-11A-01R-1820-07,4
TCGA-43-6647-01A-11R-1820-07,0
TCGA-43-6770-01A-11R-1820-07,0
TCGA-43-6771-11A-01R-1820-07,4
TCGA-43-6771-01A-11R-1820-07,0
TCGA-43-6773-11A-01R-1949-07,4
TCGA-43-6773-01A-41R-1949-07,0
TCGA-43-7656-01A-11R-2125-07,0
TCGA-43-7657-11A-01R-2125-07,4
TCGA-43-7657-01A-31R-2125-07,8
TCGA-43-7658-11A-01R-2125-07,4
TCGA-43-7658-01A-11R-2125-07,8
TCGA-43-8115-01A-11R-2247-07,0
TCGA-43-8116-01A-11R-2247-07,0
TCGA-43-8118-01A-11R-2403-07,0
TCGA-43-A474-01A-11R-A24H-07,8
TCGA-43-A475-01A-11R-A24H-07,0
TCGA-43-A56U-01A-11R-A26W-07,0
TCGA-43-A56V-01A-11R-A26W-07,8
TCGA-46-3765-01A-01R-0980-07,0
TCGA-46-3766-01A-01R-0980-07,4
TCGA-46-3767-01A-01R-0980-07,0
TCGA-46-3768-01A-01R-0980-07,8
TCGA-46-3769-01A-01R-0980-07,0
TCGA-46-6025-01A-11R-1820-07,0
TCGA-46-6026-01A-11R-1820-07,8
TCGA-51-4079-11A-01R-1758-07,4
TCGA-51-4079-01A-01R-1100-07,0
TCGA-51-4080-11A-01R-1758-07,4
TCGA-51-4080-01A-01R-1100-07,8
TCGA-51-4081-11A-01R-1758-07,4
TCGA-51-4081-01A-01R-1100-07,8
TCGA-51-6867-01A-11R-2045-07,8
TCGA-52-7622-01A-11R-2125-07,0
TCGA-52-7809-01A-21R-2125-07,8
TCGA-52-7810-01A-11R-2125-07,0
TCGA-52-7811-01A-11R-2125-07,0
TCGA-52-7812-01A-11R-2125-07,4
TCGA-56-1622-01A-01R-0692-07,8
TCGA-56-5897-01A-11R-1635-07,0
TCGA-56-5898-01A-11R-1635-07,0
TCGA-56-6545-01A-11R-1820-07,0
TCGA-56-6546-01A-11R-1820-07,0
TCGA-56-7221-01A-11R-2045-07,8
TCGA-56-7222-11A-01R-2045-07,4
TCGA-56-7222-01A-11R-2045-07,8
TCGA-56-7223-01A-11R-2045-07,3
TCGA-56-7579-11A-01R-2045-07,4
TCGA-56-7579-01A-11R-2045-07,0
TCGA-56-7580-11A-01R-2045-07,4
TCGA-56-7580-01A-11R-2045-07,0
TCGA-56-7582-11A-01R-2045-07,4
TCGA-56-7582-01A-11R-2045-07,0
TCGA-56-7730-11A-01R-2125-07,4
TCGA-56-7730-01A-11R-2125-07,8
TCGA-56-7731-11A-01R-2125-07,4
TCGA-56-7731-01A-11R-2125-07,4
TCGA-56-7822-01A-11R-2125-07,0
TCGA-56-7823-11A-01R-2247-07,4
TCGA-56-7823-01B-11R-2247-07,8
TCGA-56-8082-11A-01R-2247-07,4
TCGA-56-8082-01A-11R-2247-07,8
TCGA-56-8083-11A-01R-2247-07,4
TCGA-56-8083-01A-11R-2247-07,3
TCGA-56-8201-11A-01R-2247-07,4
TCGA-56-8201-01A-11R-2247-07,0
TCGA-56-8304-01A-11R-2326-07,0
TCGA-56-8305-01A-11R-2296-07,0
TCGA-56-8307-01A-11R-2296-07,0
TCGA-56-8308-01A-11R-2296-07,0
TCGA-56-8309-11A-01R-2296-07,4
TCGA-56-8309-01A-11R-2296-07,0
TCGA-56-8503-01A-11R-2403-07,0
TCGA-56-8504-01A-11R-2403-07,0
TCGA-56-8622-01A-11R-2403-07,0
TCGA-56-8623-11A-01R-A28V-07,4
TCGA-56-8623-01A-11R-A28V-07,4
TCGA-56-8624-01A-11R-2403-07,4
TCGA-56-8625-01A-11R-2403-07,0
TCGA-56-8626-01A-11R-2403-07,0
TCGA-56-8628-01A-11R-2403-07,0
TCGA-56-8629-01A-11R-2403-07,8
TCGA-56-A49D-01A-11R-A24H-07,0
TCGA-56-A4BW-01A-11R-A24H-07,0
TCGA-56-A4BX-01A-11R-A24H-07,8
TCGA-56-A4BY-01A-11R-A24H-07,8
TCGA-56-A4ZJ-01A-11R-A262-07,4
TCGA-56-A4ZK-01A-11R-A262-07,0
TCGA-56-A5DR-01A-11R-A27Q-07,0
TCGA-56-A5DS-01A-11R-A27Q-07,0
TCGA-56-A62T-01A-11R-A405-07,0
TCGA-58-8386-11A-01R-2296-07,4
TCGA-58-8386-01A-11R-2296-07,0
TCGA-58-8387-01A-11R-2296-07,0
TCGA-58-8388-01A-11R-2326-07,1
TCGA-58-8390-01A-11R-2326-07,3
TCGA-58-8391-01A-11R-2326-07,0
TCGA-58-8392-01A-11R-2326-07,8
TCGA-58-8393-01A-11R-2326-07,0
TCGA-58-A46J-01A-11R-A24H-07,8
TCGA-58-A46K-01A-11R-A24H-07,8
TCGA-58-A46L-01A-11R-A24H-07,0
TCGA-58-A46M-01A-11R-A24H-07,0
TCGA-58-A46N-01A-11R-A24H-07,8
TCGA-60-2695-01A-01R-0851-07,1
TCGA-60-2696-01A-01R-0851-07,0
TCGA-60-2697-01A-11R-2125-07,4
TCGA-60-2698-01A-01R-0851-07,0
TCGA-60-2703-01A-11R-2045-07,1
TCGA-60-2704-01A-11R-2045-07,0
TCGA-60-2706-01A-01R-0851-07,1
TCGA-60-2707-01A-01R-0851-07,0
TCGA-60-2708-01A-01R-0851-07,0
TCGA-60-2709-11A-01R-1820-07,4
TCGA-60-2709-01A-21R-1820-07,1
TCGA-60-2710-01A-01R-0851-07,0
TCGA-60-2711-01A-01R-0851-07,8
TCGA-60-2712-01A-01R-0851-07,0
TCGA-60-2713-01A-01R-0851-07,0
TCGA-60-2714-01A-01R-0851-07,4
TCGA-60-2715-01A-01R-0851-07,4
TCGA-60-2716-01A-01R-0851-07,8
TCGA-60-2719-01A-01R-0851-07,8
TCGA-60-2720-01A-01R-0851-07,0
TCGA-60-2721-01A-01R-0851-07,0
TCGA-60-2722-01A-01R-0851-07,8
TCGA-60-2723-01A-01R-0851-07,0
TCGA-60-2724-01A-01R-0851-07,0
TCGA-60-2725-01A-01R-1201-07,0
TCGA-60-2726-01A-01R-0851-07,8
TCGA-63-5128-01A-01R-1443-07,8
TCGA-63-5131-01A-01R-1443-07,8
TCGA-63-6202-01A-11R-1820-07,1
TCGA-63-7020-01A-11R-1949-07,0
TCGA-63-7021-01A-11R-1949-07,0
TCGA-63-7022-01A-11R-1949-07,1
TCGA-63-7023-01A-11R-1949-07,8
TCGA-63-A5M9-01A-11R-A26W-07,8
TCGA-63-A5MB-01A-11R-A26W-07,8
TCGA-63-A5MG-01A-12R-A27Q-07,0
TCGA-63-A5MH-01A-12R-A27Q-07,0
TCGA-63-A5MI-01A-12R-A27Q-07,8
TCGA-63-A5MJ-01A-11R-A27Q-07,0
TCGA-63-A5ML-01A-31R-A27Q-07,0
TCGA-63-A5MM-01A-11R-A26W-07,0
TCGA-63-A5MN-01A-22R-A27Q-07,4
TCGA-63-A5MP-01A-11R-A26W-07,0
TCGA-63-A5MR-01A-31R-A27Q-07,0
TCGA-63-A5MS-01A-11R-A26W-07,1
TCGA-63-A5MT-01A-21R-A26W-07,0
TCGA-63-A5MU-01A-11R-A26W-07,8
TCGA-63-A5MV-01A-21R-A26W-07,1
TCGA-63-A5MW-01A-11R-A26W-07,8
TCGA-63-A5MY-01A-11R-A26W-07,8
TCGA-66-2727-01A-01R-0980-07,0
TCGA-66-2734-01A-01R-0980-07,0
TCGA-66-2737-01A-01R-0980-07,0
TCGA-66-2742-01A-01R-0980-07,0
TCGA-66-2744-01A-01R-0980-07,0
TCGA-66-2753-01A-01R-0980-07,0
TCGA-66-2754-01A-01R-0980-07,8
TCGA-66-2755-01A-01R-0851-07,0
TCGA-66-2756-01A-01R-0851-07,8
TCGA-66-2757-01A-01R-0851-07,0
TCGA-66-2758-01A-02R-0851-07,0
TCGA-66-2759-01A-01R-0851-07,0
TCGA-66-2763-01A-01R-0851-07,0
TCGA-66-2765-01A-01R-0851-07,0
TCGA-66-2766-01A-01R-0851-07,0
TCGA-66-2767-01A-01R-0851-07,0
TCGA-66-2768-01A-01R-0851-07,0
TCGA-66-2769-01A-02R-0851-07,0
TCGA-66-2770-01A-01R-0851-07,0
TCGA-66-2771-01A-01R-0980-07,0
TCGA-66-2773-01A-01R-1201-07,0
TCGA-66-2777-01A-01R-1201-07,0
TCGA-66-2778-01A-02R-0851-07,0
TCGA-66-2780-01A-01R-0851-07,0
TCGA-66-2781-01A-01R-0851-07,0
TCGA-66-2782-01A-01R-0851-07,0
TCGA-66-2783-01A-01R-1201-07,0
TCGA-66-2785-01A-01R-0851-07,0
TCGA-66-2786-01A-01R-0851-07,0
TCGA-66-2787-01A-01R-0980-07,0
TCGA-66-2788-01A-01R-0980-07,0
TCGA-66-2789-01A-01R-0980-07,0
TCGA-66-2790-01A-01R-0980-07,1
TCGA-66-2791-01A-01R-0980-07,0
TCGA-66-2792-01A-01R-0980-07,0
TCGA-66-2793-01A-01R-1201-07,8
TCGA-66-2794-01A-01R-1201-07,0
TCGA-66-2795-01A-02R-0980-07,0
TCGA-66-2800-01A-01R-1201-07,0
TCGA-68-7755-01A-11R-2125-07,0
TCGA-68-7756-01A-11R-2125-07,0
TCGA-68-7757-01B-11R-2296-07,1
TCGA-68-8250-01A-11R-2296-07,0
TCGA-68-8251-01A-11R-2296-07,0
TCGA-68-A59I-01A-11R-A262-07,3
TCGA-68-A59J-01A-21R-A26W-07,0
TCGA-6A-AB49-01A-12R-A405-07,8
TCGA-70-6722-01A-11R-1820-07,0
TCGA-70-6723-01A-11R-1820-07,8
TCGA-77-6842-01A-11R-1949-07,0
TCGA-77-6843-01A-11R-1949-07,3
TCGA-77-6844-01A-11R-1949-07,0
TCGA-77-6845-01A-11R-1949-07,8
TCGA-77-7138-11A-01R-2045-07,4
TCGA-77-7138-01A-41R-2045-07,0
TCGA-77-7139-01A-11R-2045-07,8
TCGA-77-7140-01A-41R-2045-07,0
TCGA-77-7141-01A-11R-2045-07,8
TCGA-77-7142-11A-01R-2045-07,4
TCGA-77-7142-01A-11R-2045-07,1
TCGA-77-7335-11A-01R-2045-07,4
TCGA-77-7335-01A-11R-2045-07,0
TCGA-77-7337-11A-01R-2045-07,4
TCGA-77-7337-01A-21R-2045-07,0
TCGA-77-7338-11A-01R-2045-07,4
TCGA-77-7338-01A-11R-2045-07,0
TCGA-77-7463-01A-11R-2045-07,0
TCGA-77-7465-01A-11R-2045-07,0
TCGA-77-8007-11A-01R-2187-07,4
TCGA-77-8007-01A-11R-2187-07,0
TCGA-77-8008-11A-01R-2187-07,4
TCGA-77-8008-01A-21R-2187-07,0
TCGA-77-8009-01A-11R-2187-07,0
TCGA-77-8128-01A-11R-2247-07,8
TCGA-77-8130-01A-11R-2247-07,0
TCGA-77-8131-01A-11R-2247-07,0
TCGA-77-8133-01A-12R-2247-07,0
TCGA-77-8136-01A-11R-2247-07,0
TCGA-77-8138-01A-11R-2247-07,0
TCGA-77-8139-01A-11R-2247-07,0
TCGA-77-8140-01A-11R-2247-07,8
TCGA-77-8143-01A-11R-2247-07,0
TCGA-77-8144-01A-11R-2247-07,0
TCGA-77-8145-01A-11R-2247-07,0
TCGA-77-8146-01A-11R-2247-07,8
TCGA-77-8148-01A-11R-2247-07,8
TCGA-77-8150-01A-11R-2247-07,0
TCGA-77-8153-01A-11R-2403-07,8
TCGA-77-8154-01A-11R-2247-07,8
TCGA-77-8156-01A-11R-2247-07,0
TCGA-77-A5FZ-01A-31R-A27Q-07,4
TCGA-77-A5G1-01A-11R-A27Q-07,0
TCGA-77-A5G3-01A-31R-A27Q-07,8
TCGA-77-A5G6-01A-11R-A27Q-07,8
TCGA-77-A5G7-01B-11R-A27Q-07,8
TCGA-77-A5G8-01B-11R-A27Q-07,0
TCGA-77-A5GA-01A-11R-A27Q-07,8
TCGA-77-A5GB-01B-11R-A27Q-07,0
TCGA-77-A5GF-01A-21R-A27Q-07,8
TCGA-77-A5GH-01A-11R-A27Q-07,0
TCGA-79-5596-01A-31R-1949-07,0
TCGA-85-6175-01A-11R-1820-07,0
TCGA-85-6560-01A-11R-1820-07,1
TCGA-85-6561-01A-11R-1820-07,0
TCGA-85-6798-01A-11R-1949-07,8
TCGA-85-7696-01A-11R-2125-07,8
TCGA-85-7697-01A-11R-2125-07,0
TCGA-85-7698-01A-11R-2125-07,0
TCGA-85-7699-01A-11R-2125-07,0
TCGA-85-7710-11A-01R-2125-07,4
TCGA-85-7710-01A-11R-2125-07,0
TCGA-85-7843-01A-11R-2125-07,0
TCGA-85-7844-01A-11R-2125-07,0
TCGA-85-7950-01A-11R-2187-07,0
TCGA-85-8048-01A-11R-2247-07,1
TCGA-85-8049-01A-11R-2247-07,0
TCGA-85-8052-01A-11R-2247-07,0
TCGA-85-8070-01A-11R-2247-07,3
TCGA-85-8071-01A-11R-2247-07,0
TCGA-85-8072-01A-31R-2247-07,8
TCGA-85-8276-01A-11R-2296-07,0
TCGA-85-8277-01A-11R-2296-07,0
TCGA-85-8287-01A-11R-2296-07,1
TCGA-85-8288-01A-11R-2296-07,0
TCGA-85-8350-01A-11R-2296-07,8
TCGA-85-8351-01A-11R-2296-07,0
TCGA-85-8352-01A-31R-2326-07,8
TCGA-85-8353-01A-21R-2296-07,0
TCGA-85-8354-01A-31R-2326-07,8
TCGA-85-8355-01A-11R-2296-07,0
TCGA-85-8479-01A-11R-2326-07,8
TCGA-85-8481-01A-11R-2326-07,0
TCGA-85-8580-01A-31R-2403-07,0
TCGA-85-8582-01A-21R-2403-07,0
TCGA-85-8584-01A-11R-2403-07,8
TCGA-85-8664-01A-11R-2403-07,8
TCGA-85-8666-01A-11R-2403-07,0
TCGA-85-A4CL-01A-41R-A26W-07,0
TCGA-85-A4CN-01A-11R-A24H-07,0
TCGA-85-A4JB-01A-51R-A262-07,0
TCGA-85-A4JC-01A-11R-A24Z-07,0
TCGA-85-A4PA-01A-11R-A24Z-07,0
TCGA-85-A4QQ-01A-41R-A262-07,0
TCGA-85-A4QR-01A-11R-A24Z-07,8
TCGA-85-A50M-01A-21R-A262-07,1
TCGA-85-A50Z-01A-21R-A262-07,0
TCGA-85-A510-01A-11R-A26W-07,4
TCGA-85-A511-01A-21R-A262-07,0
TCGA-85-A512-01A-11R-A26W-07,0
TCGA-85-A513-01A-12R-A26W-07,4
TCGA-85-A53L-01A-21R-A26W-07,8
TCGA-85-A5B5-01A-21R-A26W-07,8
TCGA-90-6837-11A-01R-1949-07,4
TCGA-90-6837-01A-11R-1949-07,0
TCGA-90-7766-01A-21R-2125-07,0
TCGA-90-7767-11A-01R-2125-07,4
TCGA-90-7767-01A-11R-2125-07,0
TCGA-90-7769-01A-11R-2125-07,0
TCGA-90-7964-01A-21R-2187-07,1
TCGA-90-A4ED-01A-31R-A24Z-07,3
TCGA-90-A4EE-01A-11R-A24Z-07,0
TCGA-90-A59Q-01A-11R-A26W-07,0
TCGA-92-7340-11A-01R-2045-07,4
TCGA-92-7340-01A-21R-2045-07,0
TCGA-92-7341-01A-31R-2045-07,0
TCGA-92-8063-01A-11R-2247-07,0
TCGA-92-8064-01A-11R-2247-07,0
TCGA-92-8065-01A-11R-2247-07,0
TCGA-94-7033-01A-11R-1949-07,8
TCGA-94-7557-01A-11R-2125-07,0
TCGA-94-7943-01A-11R-2187-07,8
TCGA-94-8035-01A-11R-2247-07,0
TCGA-94-8490-01A-11R-2326-07,8
TCGA-94-8491-01A-11R-2326-07,0
TCGA-94-A4VJ-01A-11R-A24Z-07,8
TCGA-94-A5I4-01A-11R-A26W-07,8
TCGA-94-A5I6-01A-21R-A27Q-07,8
TCGA-96-7544-01A-11R-2045-07,0
TCGA-96-7545-01A-21R-2045-07,4
TCGA-96-8169-01A-11R-2296-07,0
TCGA-96-8170-01A-11R-2296-07,0
TCGA-96-A4JK-01A-11R-A24Z-07,8
TCGA-96-A4JL-01A-11R-A24Z-07,0
TCGA-98-7454-01A-11R-2045-07,4
TCGA-98-8020-01A-11R-2247-07,0
TCGA-98-8021-01A-11R-2247-07,0
TCGA-98-8022-01A-11R-2247-07,4
TCGA-98-8023-01A-11R-2247-07,0
TCGA-98-A538-01A-11R-A262-07,0
TCGA-98-A539-01A-31R-A262-07,0
TCGA-98-A53A-01A-11R-A262-07,8
TCGA-98-A53B-01A-11R-A262-07,0
TCGA-98-A53C-01A-11R-A262-07,4
TCGA-98-A53D-01A-32R-A262-07,4
TCGA-98-A53H-01A-12R-A262-07,4
TCGA-98-A53I-01A-31R-A262-07,8
TCGA-98-A53J-01A-11R-A26W-07,8
TCGA-J1-A4AH-01A-31R-A24H-07,3
TCGA-L3-A4E7-01A-11R-A24Z-07,8
TCGA-L3-A524-01A-11R-A262-07,8
TCGA-LA-A446-01A-21R-A24Z-07,8
TCGA-LA-A7SW-01A-11R-A405-07,0
TCGA-MF-A522-01A-11R-A262-07,8
TCGA-NC-A5HD-01A-11R-A26W-07,8
TCGA-NC-A5HE-01A-11R-A26W-07,0
TCGA-NC-A5HF-01A-11R-A26W-07,8
TCGA-NC-A5HG-01A-11R-A26W-07,8
TCGA-NC-A5HH-01A-11R-A26W-07,8
TCGA-NC-A5HI-01A-11R-A26W-07,8
TCGA-NC-A5HJ-01A-11R-A26W-07,4
TCGA-NC-A5HK-01A-11R-A26W-07,8
TCGA-NC-A5HL-01A-11R-A26W-07,8
TCGA-NC-A5HM-01A-12R-A26W-07,8
TCGA-NC-A5HN-01A-11R-A26W-07,8
TCGA-NC-A5HO-01A-11R-A26W-07,8
TCGA-NC-A5HP-01A-11R-A26W-07,8
TCGA-NC-A5HQ-01A-11R-A26W-07,0
TCGA-NC-A5HR-01A-21R-A26W-07,8
TCGA-NC-A5HT-01A-11R-A26W-07,8
TCGA-NK-A5CR-01A-11R-A26W-07,8
TCGA-NK-A5CT-01A-31R-A26W-07,8
TCGA-NK-A5CX-01A-11R-A26W-07,0
TCGA-NK-A5D1-01A-11R-A26W-07,8
TCGA-NK-A7XE-01A-12R-A405-07,8
TCGA-O2-A52N-01A-11R-A26W-07,0
TCGA-O2-A52Q-01A-11R-A26W-07,0
TCGA-O2-A52S-01A-11R-A262-07,8
TCGA-O2-A52V-01A-31R-A262-07,0
TCGA-O2-A52W-01A-11R-A26W-07,8
TCGA-O2-A5IB-01A-11R-A27Q-07,8
TCGA-XC-AA0X-01A-32R-A405-07,0
TCGA-04-1348-01A-01R-1565-13,3
TCGA-04-1357-01A-01R-1565-13,3
TCGA-04-1362-01A-01R-1565-13,3
TCGA-04-1364-01A-01R-1565-13,3
TCGA-04-1365-01A-01R-1565-13,3
TCGA-04-1514-01A-01R-1566-13,3
TCGA-04-1519-01A-01R-1565-13,3
TCGA-09-0364-01A-02R-1564-13,3
TCGA-09-0366-01A-01R-1564-13,3
TCGA-09-0367-01A-01R-1564-13,3
TCGA-09-0369-01A-01R-1564-13,3
TCGA-09-1659-01B-01R-1564-13,3
TCGA-09-1662-01A-01R-1566-13,3
TCGA-09-1666-01A-01R-1566-13,3
TCGA-09-1667-01C-01R-1566-13,3
TCGA-09-1668-01B-01R-1566-13,3
TCGA-09-1669-01A-01R-1566-13,3
TCGA-09-1670-01A-01R-1566-13,3
TCGA-09-1673-01A-01R-1566-13,3
TCGA-09-1674-01A-01R-1566-13,3
TCGA-09-2044-01B-01R-1568-13,3
TCGA-09-2045-01A-01R-1568-13,3
TCGA-09-2048-01A-01R-1568-13,3
TCGA-09-2051-01A-01R-1568-13,3
TCGA-09-2054-01A-01R-1568-13,3
TCGA-09-2056-01B-01R-1568-13,3
TCGA-10-0928-01A-02R-1564-13,3
TCGA-10-0936-01A-01R-1564-13,3
TCGA-13-0730-01A-01R-1564-13,3
TCGA-13-0799-01A-01R-1564-13,3
TCGA-13-0800-01A-01R-1564-13,3
TCGA-13-0801-01A-01R-1564-13,8
TCGA-13-0890-01A-01R-1564-13,3
TCGA-13-0893-01B-01R-1565-13,3
TCGA-13-0897-01A-01R-1564-13,3
TCGA-13-0899-01A-01R-1564-13,3
TCGA-13-0913-01A-01R-1564-13,3
TCGA-13-0916-01A-01R-1564-13,3
TCGA-13-0920-01A-01R-1564-13,3
TCGA-13-0924-01A-01R-1564-13,3
TCGA-13-1403-01A-01R-1565-13,3
TCGA-13-1405-01A-01R-1565-13,3
TCGA-13-1410-01A-01R-1565-13,3
TCGA-13-1411-01A-01R-1565-13,3
TCGA-13-1481-01A-01R-1565-13,3
TCGA-13-1489-02A-01R-1565-13,3
TCGA-13-1497-01A-01R-1565-13,3
TCGA-13-1498-01A-01R-1565-13,3
TCGA-13-1505-01A-01R-1565-13,3
TCGA-13-1506-01A-01R-1565-13,3
TCGA-13-1507-01A-01R-1565-13,3
TCGA-13-1511-01A-01R-1565-13,3
TCGA-13-1512-01A-01R-1565-13,3
TCGA-13-2060-01A-01R-1568-13,3
TCGA-13-A5FT-01A-11R-A406-31,8
TCGA-20-1682-01A-01R-1564-13,3
TCGA-20-1683-01A-01R-1566-13,3
TCGA-20-1684-01A-01R-1566-13,3
TCGA-20-1685-01A-01R-1566-13,3
TCGA-20-1687-01A-01R-1566-13,3
TCGA-23-1023-01R-01R-1564-13,3
TCGA-23-1026-01B-01R-1569-13,3
TCGA-23-1027-01A-02R-1564-13,3
TCGA-23-1029-01B-01R-1567-13,3
TCGA-23-1109-01A-01R-1564-13,3
TCGA-23-1111-01A-01R-1567-13,3
TCGA-23-1114-01B-01R-1566-13,3
TCGA-23-1120-01A-02R-1565-13,3
TCGA-23-1122-01A-01R-1565-13,3
TCGA-23-1123-01A-01R-1565-13,3
TCGA-23-1809-01A-01R-1566-13,3
TCGA-23-2077-01A-01R-1568-13,3
TCGA-23-2078-01A-01R-1568-13,3
TCGA-23-2081-01A-01R-1568-13,3
TCGA-23-2084-01A-02R-1568-13,3
TCGA-24-0975-01A-02R-1565-13,3
TCGA-24-1103-01A-01R-1565-13,3
TCGA-24-1413-01A-01R-1565-13,3
TCGA-24-1416-01A-01R-1565-13,3
TCGA-24-1417-01A-01R-1565-13,3
TCGA-24-1418-01A-01R-1565-13,3
TCGA-24-1419-01A-01R-1565-13,3
TCGA-24-1423-01A-01R-1565-13,3
TCGA-24-1424-01A-01R-1565-13,3
TCGA-24-1425-01A-02R-1566-13,3
TCGA-24-1427-01A-01R-1565-13,3
TCGA-24-1428-01A-01R-1564-13,8
TCGA-24-1430-01A-01R-1566-13,3
TCGA-24-1434-01A-01R-1566-13,3
TCGA-24-1435-01A-01R-1566-13,3
TCGA-24-1436-01A-01R-1566-13,3
TCGA-24-1463-01A-01R-1566-13,3
TCGA-24-1467-01A-01R-1566-13,3
TCGA-24-1469-01A-01R-1566-13,3
TCGA-24-1474-01A-01R-1566-13,3
TCGA-24-1544-01A-01R-1566-13,3
TCGA-24-1545-01A-01R-1566-13,3
TCGA-24-1546-01A-01R-1566-13,3
TCGA-24-1548-01A-01R-1566-13,3
TCGA-24-1549-01A-01R-1566-13,3
TCGA-24-1550-01A-01R-1566-13,7
TCGA-24-1551-01A-01R-1566-13,1
TCGA-24-1552-01A-01R-1566-13,3
TCGA-24-1553-01A-01R-1566-13,3
TCGA-24-1555-01A-01R-1566-13,3
TCGA-24-1556-01A-01R-1566-13,3
TCGA-24-1557-01A-01R-1566-13,3
TCGA-24-1558-01A-01R-1566-13,3
TCGA-24-1560-01A-01R-1566-13,3
TCGA-24-1562-01A-01R-1566-13,3
TCGA-24-1563-01A-01R-1566-13,3
TCGA-24-1564-01A-01R-1566-13,1
TCGA-24-1567-01A-01R-1566-13,3
TCGA-24-1603-01A-01R-1566-13,3
TCGA-24-1604-01A-01R-1566-13,3
TCGA-24-1616-01A-01R-1566-13,3
TCGA-24-1842-01A-01R-1567-13,3
TCGA-24-1843-01A-01R-1567-13,3
TCGA-24-1844-01A-01R-1567-13,3
TCGA-24-1846-01A-01R-1567-13,8
TCGA-24-1847-01A-01R-1566-13,3
TCGA-24-1849-01A-01R-1567-13,1
TCGA-24-1850-01A-01R-1567-13,3
TCGA-24-1924-01A-01R-1567-13,3
TCGA-24-1928-01A-01R-1567-13,3
TCGA-24-1930-01A-01R-1567-13,3
TCGA-24-2019-01A-02R-1568-13,3
TCGA-24-2020-01A-01R-1567-13,8
TCGA-24-2023-01A-01R-1567-13,3
TCGA-24-2024-01A-02R-1568-13,3
TCGA-24-2026-01A-01R-1567-13,3
TCGA-24-2027-01A-01R-1567-13,3
TCGA-24-2033-01A-01R-1568-13,3
TCGA-24-2035-01A-01R-1568-13,3
TCGA-24-2036-01A-01R-1568-13,3
TCGA-24-2038-01A-01R-1568-13,3
TCGA-24-2254-01A-01R-1568-13,3
TCGA-24-2261-01A-01R-1568-13,3
TCGA-24-2262-01A-01R-1568-13,3
TCGA-24-2267-01A-01R-1568-13,3
TCGA-24-2271-01A-01R-1568-13,3
TCGA-24-2281-01A-01R-1568-13,3
TCGA-24-2288-01A-01R-1568-13,3
TCGA-24-2289-01A-01R-1568-13,1
TCGA-24-2290-01A-01R-1568-13,3
TCGA-24-2293-01A-01R-1568-13,3
TCGA-24-2297-01A-01R-1568-13,3
TCGA-24-2298-01A-01R-1569-13,3
TCGA-25-1312-01A-01R-1565-13,3
TCGA-25-1313-01A-01R-1565-13,3
TCGA-25-1314-01A-01R-1565-13,3
TCGA-25-1315-01A-01R-1565-13,3
TCGA-25-1316-01A-01R-1565-13,3
TCGA-25-1317-01A-01R-1565-13,3
TCGA-25-1318-01A-01R-1565-13,3
TCGA-25-1319-01A-01R-1565-13,3
TCGA-25-1320-01A-01R-1565-13,3
TCGA-25-1321-01A-01R-1565-13,3
TCGA-25-1322-01A-01R-1565-13,3
TCGA-25-1323-01A-01R-1565-13,3
TCGA-25-1324-01A-01R-1565-13,3
TCGA-25-1326-01A-01R-1565-13,3
TCGA-25-1328-01A-01R-1565-13,3
TCGA-25-1329-01A-01R-1565-13,3
TCGA-25-1623-01A-01R-1566-13,3
TCGA-25-1625-01A-01R-1566-13,3
TCGA-25-1626-01A-01R-1566-13,3
TCGA-25-1627-01A-01R-1566-13,3
TCGA-25-1628-01A-01R-1566-13,3
TCGA-25-1630-01A-01R-1566-13,3
TCGA-25-1631-01A-01R-1569-13,3
TCGA-25-1632-01A-01R-1566-13,3
TCGA-25-1633-01A-01R-1566-13,3
TCGA-25-1634-01A-01R-1566-13,3
TCGA-25-1635-01A-01R-1566-13,3
TCGA-25-1870-01A-01R-1567-13,3
TCGA-25-1871-01A-01R-1567-13,3
TCGA-25-2042-01A-01R-1568-13,3
TCGA-25-2391-01A-01R-1569-13,3
TCGA-25-2392-01A-01R-1569-13,3
TCGA-25-2393-01A-01R-1569-13,3
TCGA-25-2396-01A-01R-1569-13,3
TCGA-25-2397-01A-01R-1569-13,3
TCGA-25-2398-01A-01R-1569-13,3
TCGA-25-2399-01A-01R-1569-13,3
TCGA-25-2400-01A-01R-1569-13,3
TCGA-25-2401-01A-01R-1569-13,1
TCGA-25-2404-01A-01R-1569-13,3
TCGA-25-2409-01A-01R-1569-13,3
TCGA-29-1688-01A-01R-1566-13,1
TCGA-29-1690-01A-01R-1566-13,3
TCGA-29-1691-01A-01R-1566-13,3
TCGA-29-1693-01A-01R-1567-13,3
TCGA-29-1694-01A-01R-1567-13,3
TCGA-29-1695-01A-01R-1567-13,3
TCGA-29-1696-01A-01R-1567-13,3
TCGA-29-1697-01A-01R-1567-13,8
TCGA-29-1698-01A-01R-1567-13,3
TCGA-29-1699-01A-01R-1567-13,3
TCGA-29-1701-01A-01R-1567-13,3
TCGA-29-1702-01A-01R-1567-13,3
TCGA-29-1703-01A-01R-1567-13,3
TCGA-29-1705-01A-01R-1567-13,3
TCGA-29-1710-01A-02R-1567-13,3
TCGA-29-1711-01A-01R-1567-13,3
TCGA-29-1761-01A-01R-1567-13,3
TCGA-29-1762-01A-01R-1567-13,3
TCGA-29-1763-01A-02R-1567-13,3
TCGA-29-1770-01A-01R-1567-13,3
TCGA-29-1770-02A-01R-1567-13,3
TCGA-29-1776-01A-01R-1567-13,3
TCGA-29-1778-01A-01R-1567-13,3
TCGA-29-1781-01A-01R-1567-13,3
TCGA-29-1783-01A-01R-1567-13,3
TCGA-29-1784-01A-02R-1567-13,3
TCGA-29-1785-01A-01R-1567-13,3
TCGA-29-2414-01A-02R-1569-13,3
TCGA-29-2414-02A-01R-1569-13,3
TCGA-29-2425-01A-01R-1569-13,3
TCGA-29-2427-01A-01R-1569-13,1
TCGA-29-2428-01A-01R-1569-13,3
TCGA-29-A5NZ-01A-11R-A406-31,3
TCGA-30-1718-01A-01R-1567-13,3
TCGA-30-1855-01A-01R-1567-13,3
TCGA-30-1857-01A-02R-1569-13,3
TCGA-30-1860-01A-01R-1568-13,8
TCGA-30-1861-01A-01R-1568-13,3
TCGA-30-1862-01A-02R-1568-13,3
TCGA-30-1891-01A-01R-1568-13,3
TCGA-31-1944-01A-01R-1568-13,3
TCGA-31-1946-01A-01R-1568-13,3
TCGA-31-1951-01A-01R-1568-13,3
TCGA-31-1953-01A-01R-1568-13,1
TCGA-31-1956-01A-01R-1568-13,1
TCGA-31-1959-01A-01R-1568-13,3
TCGA-36-1568-01A-01R-1566-13,3
TCGA-36-1569-01A-01R-1566-13,3
TCGA-36-1570-01A-01R-1566-13,3
TCGA-36-1571-01A-01R-1566-13,3
TCGA-36-1574-01A-01R-1566-13,3
TCGA-36-1575-01A-01R-1566-13,3
TCGA-36-1576-01A-01R-1566-13,3
TCGA-36-1577-01A-01R-1566-13,3
TCGA-36-1578-01A-01R-1566-13,3
TCGA-36-1580-01A-01R-1566-13,3
TCGA-36-1581-01A-01R-1566-13,1
TCGA-3P-A9WA-01A-11R-A406-31,3
TCGA-57-1582-01A-01R-1566-13,3
TCGA-57-1583-01A-01R-1566-13,3
TCGA-57-1584-01A-01R-1566-13,3
TCGA-57-1585-01A-01R-1566-13,3
TCGA-57-1993-01A-01R-1568-13,3
TCGA-57-1994-01A-01R-1568-13,3
TCGA-59-2348-01A-01R-1569-13,3
TCGA-59-2350-01A-01R-1569-13,3
TCGA-59-2351-01A-01R-1569-13,3
TCGA-59-2352-01A-01R-1569-13,3
TCGA-59-2354-01A-01R-1569-13,3
TCGA-59-2355-01A-01R-1569-13,3
TCGA-59-2363-01A-01R-1569-13,8
TCGA-59-A5PD-01A-11R-A406-31,3
TCGA-5X-AA5U-01A-11R-A406-31,3
TCGA-61-1721-01A-01R-1569-13,7
TCGA-61-1724-01A-01R-1568-13,3
TCGA-61-1725-01A-01R-1567-13,3
TCGA-61-1728-01A-01R-1568-13,3
TCGA-61-1733-01A-01R-1567-13,3
TCGA-61-1736-01B-01R-1568-13,3
TCGA-61-1737-01A-01R-1567-13,3
TCGA-61-1738-01A-01R-1567-13,3
TCGA-61-1740-01A-01R-1567-13,3
TCGA-61-1741-01A-02R-1567-13,3
TCGA-61-1743-01A-01R-1568-13,3
TCGA-61-1900-01A-01R-1567-13,3
TCGA-61-1907-01A-01R-1567-13,3
TCGA-61-1910-01A-01R-1567-13,3
TCGA-61-1914-01A-01R-1567-13,3
TCGA-61-1917-01A-01R-1568-13,3
TCGA-61-1918-01A-01R-1568-13,3
TCGA-61-1919-01A-01R-1568-13,3
TCGA-61-1995-01A-01R-1568-13,3
TCGA-61-1998-01A-01R-1568-13,3
TCGA-61-2000-01A-01R-1568-13,3
TCGA-61-2002-01A-01R-1568-13,3
TCGA-61-2003-01A-01R-1568-13,3
TCGA-61-2008-01A-02R-1568-13,3
TCGA-61-2008-02A-01R-1568-13,3
TCGA-61-2009-01A-01R-1568-13,3
TCGA-61-2012-01A-01R-1568-13,3
TCGA-61-2016-01A-01R-1568-13,3
TCGA-61-2088-01A-01R-1568-13,3
TCGA-61-2092-01A-01R-1568-13,8
TCGA-61-2094-01A-01R-1568-13,1
TCGA-61-2095-01A-01R-1568-13,3
TCGA-61-2097-01A-02R-1568-13,3
TCGA-61-2098-01A-01R-1568-13,3
TCGA-61-2101-01A-01R-1568-13,3
TCGA-61-2102-01A-01R-1568-13,3
TCGA-61-2104-01A-01R-1568-13,3
TCGA-61-2109-01A-01R-1568-13,8
TCGA-61-2110-01A-01R-1568-13,8
TCGA-61-2111-01A-01R-1568-13,3
TCGA-61-2113-01A-01R-1568-13,3
TCGA-OY-A56P-01A-12R-A406-31,3
TCGA-OY-A56Q-01A-11R-A406-31,3
TCGA-VG-A8LO-01A-11R-A406-31,8
TCGA-WR-A838-01A-12R-A406-31,3

